ATEM: A Topic Evolution Model for the Detection of Emerging Topics in Scientific Archives

This paper presents ATEM, a novel framework for studying topic evolution in scientific archives. ATEM is based on dynamic topic modeling and dynamic graph embedding techniques that explore the dynamics of content and citations of documents within a scientific corpus. ATEM explores a new notion of contextual emergence for the discovery of emerging interdisciplinary research topics based on the dynamics of citation links in topic clusters. Our experiments show that ATEM can efficiently detect emerging cross-disciplinary topics within the DBLP archive of over five million computer science articles.

==> experiments/v24_Md0.2_mn0.2_ms0.22_tkn10_tkd20000_d3_nt100/citing_stats.csv <==
concept;concept2;year;dist;all;before;after;ntopscore;norm
T922C22;T11C22;2004;1.0126001448238713;0;0;0;0.5778554170259707;0.005919414454896655
T922C22;T228C22;2004;0.8888568397955363;47;1;46;0.6365982491990863;0.012788914304208449
T922C22;T442C22;2004;1.0179710656303198;0;0;0;0.6614736295717834;0.005606579622058943
T922C22;T29C22;2005;0.9784845080660431;3;0;3;0.6171426287847236;0.012405550285940583
T922C22;T922C6;2006;0.5160115817521674;3258;406;2852;0.799476494410339;0.059360926791187894
T922C22;T1542C22;2006;0.9351759377489702;78;8;70;0.6265749706627011;0.010720451983849058
T922C22;T391C22;2006;0.25963165285090084;887;116;771;0.6068819770550722;0.07132746659204695
T922C22;T108C22;2006;0.5531003987038507;48;4;44;0.5533548277723108;0.013144615782859876
T922C22;T50C22;2007;0.9638015345698983;0;0;0;0.5156853883009018;0.010207713994481265
T922C22;T1400C22;2007;1.0005434804674433;93;25;68;0.6995741303650984;0.00988040330570433
T922C22;T1317C2;2007;0.8919222589845626;0;0;0;0.5459864787071651;0.8480519598088764
T922C22;T9C22;2008;0.861172230089318;0;0;0;0.64659624327633;0.022139500173217357
T922C22;T1808C22;2009;0.17669889729796673;2258;676;1582;0.7025864639494368;0.0783153634437781
T922C22;T825C3;2009;0.6898490479524088;1012;284;728;0.7106066929231181;0.5290411730608398
T922C22;T547C22;2009;0.9038890046241049;642;234;408;0.7215826330358087;0.009758551349137326
T922C22;T1872C22;2009;1.0486847992939836;387;44;343;0.6753137586341873;0.010873513877385665
T922C22;T203C22;2009;0.20657158994701375;1373;375;998;0.695115708966174;0.7558719158307077
T922C22;T161C4;2010;0.3692201141002287;26;13;13;0.6948243262202362;1.5148040662047826
T922C22;T880C10;2010;0.2585249307988834;402;115;287;0.6624544530541301;0.14195216332708868
T922C22;T387C4;2010;1.1137770074778257;3;0;3;0.5310352911416574;0.010050728338044568
T922C22;T885C4;2010;0.6066883778168319;2;1;1;0.519704611857744;0.49987496127126846
T922C22;T1833C4;2010;0.9414178017879371;13;2;11;0.602819324941656;0.26184993922254474
T922C22;T1195C11;2010;0.360589867821567;85;43;42;0.6475364497438343;0.2336350446635564
T922C22;T2254C4;2010;0.5219023139912506;28;13;15;0.6009595052373411;0.8572003148990114
T922C22;T963C4;2010;1.0732869332801753;107;18;89;0.5654019053010655;0.010144820823979255
T922C22;T1624C10;2010;0.6899867382750856;0;0;0;0.5736498275479444;0.034265355590295726
T922C22;T381C4;2010;0.6809795735046669;0;0;0;0.5474437904158026;1.3546068997821117
T922C22;T916C22;2012;0.41322965848000415;306;69;237;0.6145358021856165;0.02264513788977463
T922C22;T545C22;2012;0.33804381627624513;152;27;125;0.6142805613519484;0.2856658323148344
T922C22;T972C22;2012;0.2483818624921933;353;93;260;0.6477189044989683;0.958210542076984
T922C22;T619C22;2012;0.29504756614660677;233;116;117;0.6193760976396956;0.22620272079155784
T922C22;T117C15;2012;0.3815661252586464;4;2;2;0.5758760451768585;1.6706616686348221
T922C22;T675C14;2012;0.32917533288305645;182;77;105;0.700230073509736;1.5888550019191863
T922C22;T368C15;2012;0.6574711868908696;0;0;0;0.5398054222457297;0.6395912448473304
T922C22;T750C15;2012;1.0469458037686863;3;0;3;0.5938580490937047;0.008596593931985839
T922C22;T448C15;2012;1.0342681546051438;3836;1906;1930;0.7273933124426923;0.004518091306547227
T922C22;T600C15;2012;0.4516279113775016;0;0;0;0.6368937749575467;0.039045870836179185
T922C22;T24C22;2013;0.5702768760141265;419;172;247;0.6670948400313899;0.27056668330483175
T922C22;T1729C22;2013;0.6673696038493809;7224;3664;3560;0.6542357833355839;0.27903753701417777
T922C22;T41C22;2013;0.36985162618464695;21;11;10;0.5595849992102213;0.05689722492198955
T922C22;T57C22;2013;0.28102015964563;42;10;32;0.6287789885307509;2.5679649217715634
T922C22;T810C4;2013;0.8716796479368425;18;3;15;0.502289736331325;0.38582342852281226
T922C22;T1766C4;2013;1.0862354386248763;0;0;0;0.5602398344009423;0.008111908881055025
T922C22;T146C15;2013;0.6488871809899186;2;0;2;0.5521728240080495;0.7944874774495292
T922C22;T48C15;2013;1.0349137382009492;124;64;60;0.6075094405727905;0.01816576754961792
T922C22;T154C4;2013;0.6444571318863006;26;11;15;0.6250207101698001;1.7300205139597447
T922C22;T1866C15;2013;0.9173344917105531;2;2;0;0.550634486167794;0.009464622812277113
T186C6;T6C6;2009;0.35176405462382987;599;312;287;0.6389105663320422;1.8462467835764917
T186C6;T6C1;2009;0.5270724302590739;211;130;81;0.5688646821577759;1.7486715345641248
T186C6;T292C6;2009;0.20769144281963847;59;16;43;0.5797088645169934;1.433674450090956
T186C6;T2486C6;2009;0.11070379858873325;727;102;625;0.6209940390987911;0.07083226411961462
T186C6;T117C6;2009;0.3865080607697424;5;0;5;0.5212104347765818;1.7285165737881432
T186C6;T729C6;2009;0.3360180613360675;16;1;15;0.5835738433939031;1.2216433787994903
T186C6;T1115C6;2009;0.21658383408694848;409;80;329;0.5804108719166057;1.5649311820648895
T186C6;T545C6;2009;0.5084441550287281;70;20;50;0.5853626125970539;1.37792148012687
T186C6;T364C1;2009;0.48735879941118854;730;91;639;0.580358307276311;1.5283081623145263
T186C6;T55C3;2009;0.6390359866359758;119;28;91;0.5731099673676852;2.1700119857025704
T186C6;T6C3;2010;0.4625713717635447;304;270;34;0.563130585162322;1.7240672984470917
T186C6;T1637C3;2010;0.4436181112785478;484;135;349;0.586383243841645;1.1520004499069432
T186C6;T13C6;2010;0.37320158636392153;23;1;22;0.5257017860166968;1.0519196803339945
T186C6;T192C6;2010;0.43698413084258225;1494;460;1034;0.6470073721691982;2.376419574466265
T186C6;T63C6;2010;0.3940292448473762;384;97;287;0.5736583379133915;2.120434895931811
T186C6;T36C6;2010;0.4286067487585299;151;3;148;0.5931884355987733;1.6441220863992474
T186C6;T1978C14;2010;0.7763121996458535;15;4;11;0.5787503889974879;1.1821894116218719
T186C6;T582C1;2010;0.709395117582329;24;2;22;0.6151216745306581;1.100634575931155
T186C6;T755C9;2010;0.9592153676223762;1;1;0;0.5979616529228774;0.26618970548335963
T186C6;T241C6;2010;0.3240442738943625;65;10;55;0.5915720716249278;1.7321198854818438
T186C6;T583C6;2011;0.5196647955381176;105;21;84;0.5498972049761635;1.1201074300950518
T186C6;T1848C6;2011;0.9627660274282934;3;0;3;0.5016538903112546;0.010106591903744595
T186C6;T1053C1;2011;0.5957719074655958;203;57;146;0.5643691629232213;0.55247261389184
T186C6;T286C3;2011;0.7746861081287245;251;52;199;0.5737849417649126;0.19151018567102593
T186C6;T2090C3;2011;1.0593524740892772;16;2;14;0.5348821044474265;0.020065332390452575
T186C6;T1586C6;2011;0.21726145417209997;122;20;102;0.591430716508696;0.1354703136292287
T186C6;T1202C1;2011;0.9782370725859899;2;0;2;0.4779006127595825;0.9823071404630549
T186C6;T420C6;2011;0.22151184133678625;6;0;6;0.5127086343935648;0.11379772012241465
T186C6;T1343C6;2011;1.026541466625275;11;0;11;0.5232035760687135;0.0026761298738326488
T186C6;T1025C6;2011;0.27156149003082497;3;0;3;0.45053406038213245;0.349162978424699
T186C6;T168C3;2012;0.5249760738128375;170;80;90;0.5774021447072208;1.8637783216378516
T186C6;T1316C6;2012;0.23566624149322757;83;43;40;0.5965495345420261;0.22785650594125065
T186C6;T389C1;2012;0.7486043402272498;349;42;307;0.5549094313326335;1.0090921733829883
T186C6;T65C6;2012;0.5477002989556294;11;4;7;0.5839209497366223;2.284501112713835
T186C6;T200C9;2012;0.852620948188322;13266;2669;10597;0.6861403855631292;0.6609730466810694
T186C6;T21C3;2012;0.5551748900109303;62;6;56;0.6057616255843519;2.2136943177700905
T186C6;T320C9;2012;1.007142230828169;25;7;18;0.4990744056823529;1.7322195341362006
T186C6;T894C6;2012;0.15492289684696237;24;3;21;0.5769400981110258;0.08067377952489212
T186C6;T2199C6;2012;0.30054070065736416;9;0;9;0.5080377028043273;0.06473945836782347
T186C6;T600C6;2012;0.25622612980643633;2;1;1;0.4950962676550325;0.15798660906381637
T186C6;T1493C6;2013;0.9949481875841942;0;0;0;0.5079800095059084;0.00834460464573573
T186C6;T1203C6;2013;0.29647472903282857;19;8;11;0.5766593605263156;0.41255346762468054
T186C6;T1737C6;2013;0.3527608324363368;727;293;434;0.6229551240191324;1.5067705666581006
T186C6;T924C1;2013;0.5659550869141046;211;12;199;0.5648188429270401;1.666095459393389
T186C6;T362C6;2013;0.23862664831627356;238;87;151;0.5576770383051484;1.753045526553143
T186C6;T2030C6;2013;0.2534200760293107;65;31;34;0.5884123705135645;1.11493457096804
T186C6;T1480C1;2013;0.8610924315059834;842;154;688;0.5357100872529265;0.2824880032610832
T186C6;T744C6;2013;0.2820027733162862;11;1;10;0.6322659744011805;0.23102957858531054
T186C6;T537C3;2013;0.8252446655050181;0;0;0;0.5591936864932112;0.16118315193290753
T186C6;T2486C1;2013;0.9461506878626793;1110;251;859;0.6086530027225924;0.6370582949643366
T186C6;T1477C6;2014;0.21628973663627005;911;415;496;0.6248173972147679;0.6105345998413255
T186C6;T1477C1;2014;0.37990991953007125;1606;695;911;0.625760156562288;1.490222406543832
T186C6;T200C3;2014;0.31434559961880315;15386;4124;11262;0.7083792142474999;1.5464733601689014
T186C6;T1167C6;2014;0.48689442425296725;14;5;9;0.541658923950732;0.015306751090771665
T186C6;T1016C6;2014;0.357340714129729;481;72;409;0.5981693918536659;1.5270097382419436
T186C6;T500C3;2014;0.4319193476996971;313;112;201;0.5722223520976606;0.9853388874851913
T186C6;T367C1;2014;0.5449796054693108;171;79;92;0.5148507789738848;1.4277077524013235
T186C6;T1734C6;2014;0.5103340181774756;11;7;4;0.5506148271488426;1.2262489816227682
T186C6;T131C6;2014;0.9939159171312639;7;1;6;0.5290355198355179;0.0174961751536537
T186C6;T862C6;2014;0.9393971233013834;128;22;106;0.6412021214017876;0.01990317055244084
T186C6;T57C22;2015;0.8389412526678501;16;6;10;0.5347495497620548;2.4198642931076395
T186C6;T588C3;2015;0.68086674557018;22;2;20;0.5330198081547287;0.5834311488168349
T186C6;T406C1;2015;0.5483262788441288;625;311;314;0.5559520978133674;1.7333163531944547
T186C6;T1250C1;2015;0.8002382851110328;40;9;31;0.5766592187894237;1.0952354470038062
T186C6;T20C6;2015;0.5444202337094575;4;2;2;0.5336704016505525;0.993997846779667
T186C6;T200C21;2015;0.4875264901615243;14807;4757;10050;0.6985934762333192;1.0445600356169096
T186C6;T1958C6;2015;0.20680334737259332;6256;2584;3672;0.6421667697424907;1.501426061168474
T186C6;T200C1;2015;0.42006661577689275;15397;4738;10659;0.6923279247891261;1.8016294273816054
T186C6;T555C1;2015;0.9202161264434161;1034;211;823;0.5489311845974423;1.244052551217612
T186C6;T1283C22;2015;1.0653240911632083;26;9;17;0.5550225527570092;0.0005272249516627788
T186C6;T5C3;2016;0.5194275300089014;26;5;21;0.5166941377399515;1.6792133422521396
T186C6;T1958C1;2016;0.4316445666227361;3140;1360;1780;0.6216605842136858;0.33789370111645767
T186C6;T694C3;2016;0.6037691334279967;13;8;5;0.5483996309244172;1.4491031022676784
T186C6;T995C6;2016;0.23864438081121442;148;51;97;0.5719442847914398;1.3876131163190795
T186C6;T815C6;2016;0.6188542237046393;35;17;18;0.628087968042387;0.33676066460106574
T186C6;T62C6;2016;0.510254116334836;382;154;228;0.6104109509362055;0.09179190643954435
T186C6;T1939C1;2016;0.6250781634426206;6256;3141;3115;0.6421667697424907;0.7621792835440484
T186C6;T995C3;2016;0.687825466090459;293;105;188;0.5685795813259098;0.9399145436816645
T186C6;T402C2;2016;1.0218886590212384;0;0;0;0.5418185861355784;0.989887636470385
T186C6;T1482C10;2016;1.1035397440841421;60;16;44;0.5381410031407567;0.3433895610140123
T186C6;T1377C6;2017;0.4832658213776698;2807;931;1876;0.5562015742833902;0.2883279126741004
T186C6;T2490C6;2017;0.3087441007870928;57;40;17;0.5568342562461228;1.2793439537597182
T186C6;T287C6;2017;0.40217738475820364;210;108;102;0.5001390414484949;1.7429892395051922
T186C6;T512C3;2017;0.3645080382581364;1162;590;572;0.570614411597251;1.2827974943470692
T186C6;T2333C6;2017;0.35123104896667245;427;259;168;0.5925023129711875;0.9609007992755281
T186C6;T355C1;2017;0.7158708243702103;2;0;2;0.509851797286018;1.1648799652154513
T186C6;T1144C6;2017;0.38664430911619196;81;61;20;0.6201927221607767;1.0442944724695897
T186C6;T1095C1;2017;0.5728792414865965;37;28;9;0.519411254844737;0.9881490211550614
T186C6;T2214C6;2017;0.38333256760970813;697;404;293;0.5532044538898848;0.7430489913780531
T186C6;T446C1;2017;0.6358167409274103;998;655;343;0.5437026195599761;1.828688659637897
T186C6;T186C21;2018;0.677347351687414;15394;9060;6334;0.692750720394203;0.9328032951892617
T186C6;T92C6;2018;0.8052744072061343;1;1;0;0.5124977625390106;0.18377906203422822
T186C6;T266C6;2018;0.6160529947899263;6;4;2;0.5270299335327434;0.9111499467288865
T186C6;T512C1;2018;0.38331278401730107;582;436;146;0.557174456147074;1.8793339035607444
T186C6;T70C1;2018;0.4970603579018872;1571;1216;355;0.6110546173178228;0.9648467606809454
T186C6;T1991C6;2018;0.39116425288946977;182;99;83;0.6273695460614807;0.8695123343515071
T186C6;T1740C9;2018;0.816471902924513;20;12;8;0.49089877498492174;1.4245051515312281
T186C6;T2516C6;2018;0.4347457800802542;251;145;106;0.5585104653746478;0.9924594040240337
T186C6;T14C6;2018;0.41261070520803933;0;0;0;0.5075726727898604;1.1222395111345027
T186C6;T1860C6;2018;0.5128288970745758;61;52;9;0.5215010885720703;0.44781628908011206
T591C8;T668C8;2007;0.07798285574228336;3;1;2;0.5897809788480181;0.07596109849336162
T591C8;T1334C9;2007;0.3926126992685435;6;1;5;0.5971238882354599;1.0108998089658676
T591C8;T1407C9;2007;0.34681841938127633;200;28;172;0.643244409860642;0.8034186262716945
T591C8;T863C9;2007;0.6061148806084018;41;7;34;0.5755081992533044;0.6775577037762481
T591C8;T1181C14;2007;0.27107837977684046;0;0;0;0.6238759037777493;0.3864917679914804
T591C8;T120C14;2008;0.5080757337535615;40;7;33;0.5610911586583995;0.2336198168941231
T591C8;T114C9;2008;0.72460437658339;5052;972;4080;0.7565024211181204;0.1044959863946287
T591C8;T59C14;2009;0.3361906817889029;80;28;52;0.6383829902470668;1.6995299091094627
T591C8;T347C9;2009;0.4558980706929695;186;15;171;0.6121108145281748;0.9593448488659666
T591C8;T356C14;2009;0.8310932039532202;11554;2707;8847;0.7580491587204765;0.17655046863502044
T591C8;T972C13;2009;0.656413096431071;40;9;31;0.5532150658057227;1.3855208381321695
T591C8;T2156C4;2009;0.7880519790234102;160;45;115;0.6738639577970511;0.9080673006285451
T591C8;T484C14;2009;0.5267644187603384;955;193;762;0.597522615507635;0.6277401272810694
T591C8;T441C14;2009;0.9852668702012207;2;1;1;0.5996955520727885;0.005007317179517585
T591C8;T2331C14;2009;1.0412200688046014;1;1;0;0.6311219743867373;0.0024919662798039803
T591C8;T152C14;2009;0.6736423488244042;0;0;0;0.5307165422103619;0.022083190998855255
T591C8;T366C6;2009;0.8805109202593326;10;1;9;0.5017449737672502;0.5329566974620614
T591C8;T29C11;2010;0.7262804499937856;5;3;2;0.5485228404386439;0.032605890530768365
T591C8;T2732C8;2010;0.20789890695600033;263;17;246;0.6182458692270374;0.4936657201256621
T591C8;T994C9;2010;0.5887241515771817;9;3;6;0.5436953592138322;0.21121167334476337
T591C8;T135C8;2010;0.22439102667665867;1;0;1;0.5462305799373052;0.8720382020938834
T591C8;T6C14;2010;0.47902025227583067;21;19;2;0.579393215043911;1.2652029964215221
T591C8;T149C4;2010;0.6735776237177756;142;58;84;0.5808424006528079;1.0941939946126191
T591C8;T1266C2;2010;1.0144339329559924;100;30;70;0.6699229531580675;0.018519810152538674
T591C8;T443C9;2010;0.5347979302618039;2;0;2;0.589202735118702;0.49253633525910206
T591C8;T74C14;2010;0.6644206387540954;16982;4748;12234;0.7606059905157743;0.28526911104306846
T591C8;T151C14;2010;0.680674576092231;0;0;0;0.5610253475773911;0.1713107543153882
T591C8;T443C8;2011;0.23595242991581522;1;1;0;0.6217855432754522;0.5579888227598307
T591C8;T949C8;2011;0.23568133545916914;22;10;12;0.590003930283717;1.0938815554323542
T591C8;T609C8;2011;0.3262230135238783;18;4;14;0.591419006254756;0.7428351098625625
T591C8;T851C8;2011;0.22653713273103881;1;0;1;0.5280560356513158;1.1244559217340857
T591C8;T1971C14;2011;0.49402082881357023;40;24;16;0.6204946800113982;1.16104659997796
T591C8;T994C14;2011;0.5877284912693435;10;5;5;0.5721479512321259;1.3315165465295251
T591C8;T1060C9;2011;0.2618134922104022;2815;1026;1789;0.658606421208993;1.470229620935727
T591C8;T2520C14;2011;1.0208092944542062;12276;4190;8086;0.7027741252895578;0.010378715342453831
T591C8;T2694C9;2011;0.4184465115543863;48;29;19;0.6537788097631337;0.06104985590374691
T591C8;T2163C9;2011;0.2875175279057248;8368;2830;5538;0.6775804066987625;1.0167418939457165
T591C8;T24C9;2012;0.38823213268855805;0;0;0;0.566260555271071;1.7827286036335996
T591C8;T791C14;2012;0.3447212862852329;9;1;8;0.5803114525029427;1.4361726878379042
T591C8;T1602C8;2012;0.3751699340931923;2;1;1;0.5732371753284898;0.5895393645821705
T591C8;T258C4;2012;0.7454576297221699;44;21;23;0.5485072492799123;0.7342807560326443
T591C8;T2115C14;2012;0.5744981113890412;486;265;221;0.6607051600177969;1.16656725698541
T591C8;T1342C14;2012;0.4450584833341974;49;28;21;0.6539005264191229;0.924439922342017
T591C8;T904C9;2012;0.28489874518163716;148;58;90;0.6632960130742463;0.23037060702803577
T591C8;T1553C8;2012;0.20358132170685106;8;0;8;0.5796228373054565;0.6219462526300579
T591C8;T2266C4;2012;0.7622859039196012;1;0;1;0.5761099125658746;0.6953194390867907
T591C8;T366C14;2012;0.6310472239478712;77;12;65;0.5538185627339346;1.1023230779198656
T591C8;T71C11;2013;0.44687412291707784;236;116;120;0.6220491432887618;1.7239255705967822
T591C8;T1518C9;2013;0.23104752984140908;103;64;39;0.668875422088719;1.3311920686973067
T591C8;T1812C8;2013;0.41318781201858545;6;2;4;0.5716881996718712;1.0489809999645352
T591C8;T2318C14;2013;0.8004302166677374;35;15;20;0.5758462065202357;0.8195555642418667
T591C8;T884C11;2013;0.7278575109850944;4;3;1;0.6090238693310521;0.2628329464120218
T591C8;T1403C7;2013;0.8937202050936554;87;49;38;0.6091505073851041;0.08050274139417178
T591C8;T2020C14;2013;0.6190571163030527;789;248;541;0.6316365769601034;0.7388151933144079
T591C8;T237C14;2013;0.6887368912048607;2231;963;1268;0.7035261723173561;0.44752454163836164
T591C8;T854C13;2013;0.6870584011561245;175;36;139;0.629323293246053;1.481131326610774
T591C8;T1684C14;2013;0.52532090676013;41;19;22;0.6111611206793272;0.6807024993925122
T591C8;T103C8;2014;0.20103187500010178;158;116;42;0.6292063169803688;1.1346525359861457
T591C8;T71C8;2014;0.3782870610115372;272;140;132;0.6264073822064395;0.6095126251967167
T591C8;T1695C8;2014;0.39223122831981094;7245;3446;3799;0.662257238638158;0.48740667374269603
T591C8;T1577C9;2014;0.506432058413343;6;2;4;0.5614944624831086;1.2091712447012637
T591C8;T2034C8;2014;0.26482110766030154;16;8;8;0.6151198518535519;0.7377430013926133
T591C8;T748C14;2014;0.9779536265470735;7;2;5;0.5853460286080432;0.009582010576014655
T591C8;T1670C11;2014;0.4746503788693336;7160;3994;3166;0.6578310627672825;1.2273691788386298
T591C8;T100C9;2014;0.6907113094670188;44;25;19;0.5381154899932952;0.7897559164932068
T591C8;T1708C14;2014;1.0080733317770545;9;3;6;0.6587582153061109;6.856101924291084e-05
T591C8;T1229C8;2014;0.34480064385200426;2;2;0;0.5854097812553067;1.0995443363393536
T591C8;T89C9;2015;0.47807822261685495;2751;1598;1153;0.7210346719716669;1.0907743314774434
T591C8;T631C8;2015;0.4297053913013106;47;24;23;0.586403380718832;0.9789497491936399
T591C8;T26C8;2015;0.31070055927421103;426;259;167;0.5841678121817316;0.6623386370718969
T591C8;T74C5;2015;0.34902206174022987;17567;10388;7179;0.7843524709148832;1.5511568755459249
T591C8;T923C5;2015;0.6388008397005058;18;10;8;0.5887279693801921;1.51186217074033
T591C8;T114C11;2015;0.3935615335664491;4258;2489;1769;0.7495719454511214;1.878832291639707
T591C8;T355C8;2015;0.3237656729736713;3;1;2;0.6469307449552122;0.8833940573197041
T591C8;T499C12;2015;0.7134155305681182;9;6;3;0.5347704244327312;0.8041510326339929
T591C8;T102C9;2015;0.2199591392419642;63;50;13;0.6053519488581551;1.8657298755371106
T591C8;T212C9;2015;0.21058183835321964;41;31;10;0.6191932571706079;1.7420937487263375
T591C8;T246C8;2016;0.4599811994227919;2;2;0;0.6212309809158827;0.4593114309569423
T591C8;T307C8;2016;0.3310673701486119;1986;1123;863;0.6360370368629735;0.5873449612029784
T591C8;T113C8;2016;0.5674904401567461;10;6;4;0.545028445706981;0.513492791954731
T591C8;T309C8;2016;0.24650408234054078;2;0;2;0.6161372688170879;0.736476550688041
T591C8;T314C8;2016;0.32620018759386427;53;6;47;0.6336395593279973;0.6348616426154283
T591C8;T255C3;2016;0.48697987556807;1091;676;415;0.660308687034219;1.8289627849439172
T591C8;T2476C14;2016;0.833350070281741;10;10;0;0.6361222474627276;0.07652219966091948
T591C8;T450C14;2016;0.5956316181804426;10;8;2;0.5299430853521847;1.7675737963419544
T591C8;T261C8;2016;0.3569390036928858;1;1;0;0.5581706384141017;1.2494750945372974
T591C8;T26C5;2016;0.5683452412796496;504;319;185;0.5899064193204089;2.290668902322219
T591C8;T1465C8;2018;0.382930166339;50;33;17;0.5819811978842171;1.0101079929977343
T591C8;T2265C8;2018;0.5594791129798778;5098;4136;962;0.6963395719263418;0.11674546584883098
T591C8;T1362C8;2018;0.22084136093074014;111;97;14;0.6415630462223119;1.2408710038719075
T591C8;T1460C8;2018;0.2941062276452351;6;5;1;0.588624313220901;0.8449673932451286
T591C8;T74C8;2018;0.24675293076690996;17585;14064;3521;0.7873356200936514;0.8560109546279234
T591C8;T263C4;2018;0.7146013857094078;3959;3004;955;0.6864351713411057;1.0915101566885386
T591C8;T2379C8;2018;0.35321204788617233;483;427;56;0.6632218423211729;0.32038240012007063
T591C8;T2226C8;2018;0.44002463166899664;1;1;0;0.5875600860057628;0.7630450624683008
T591C8;T556C13;2018;0.7194357601501102;769;527;242;0.7369851383863759;1.3779641589835567
T591C8;T509C9;2018;0.31544053497816515;58;48;10;0.5741642125354476;1.4776674254382431
T1721C3;T200C3;2013;0.21951120248091116;987;170;817;0.6408082008430324;1.510736462411662
T1721C3;T170C3;2013;0.28403334862897034;978;217;761;0.6966995502892545;1.6599207744147675
T1721C3;T100C3;2013;0.5431025661896071;254;52;202;0.6402129882031615;2.379911407225447
T1721C3;T192C1;2013;0.7538341636344089;51;10;41;0.6099601371767396;1.1911248235276373
T1721C3;T1669C3;2013;0.21428994681071867;36;7;29;0.6422776734175385;1.0962632016802552
T1721C3;T629C3;2013;0.281831758804146;1033;210;823;0.6591052495505921;1.5537403014820408
T1721C3;T520C3;2013;0.2799077823944195;3;1;2;0.5791869837868173;0.046079007442031805
T1721C3;T899C3;2013;1.0143821608395045;2;1;1;0.6258647544071585;0.01778699645643302
T1721C3;T168C3;2013;0.37629044931919475;1163;425;738;0.6618598645192586;1.8953130703481011
T1721C3;T1535C3;2013;0.7288285146168164;575;160;415;0.7242871128828124;0.07463173271627763
T1721C3;T6C6;2014;0.5715102392180484;47;40;7;0.6387602106449617;2.1051703938825352
T1721C3;T183C1;2014;0.7425919411679709;32;1;31;0.6594971876797717;1.43043821607404
T1721C3;T537C3;2014;0.35896463461277894;110;41;69;0.6250101743600297;0.16436633116191912
T1721C3;T729C6;2014;0.9948047285689261;8;1;7;0.5976605921486018;1.4569512537727947
T1721C3;T193C3;2014;0.26332385766447275;3;0;3;0.5582431008339059;1.2899358141754336
T1721C3;T995C6;2014;0.3069359486434998;5666;1239;4427;0.7308450352017983;1.2756420521043499
T1721C3;T1950C3;2014;0.19574410840009404;70;7;63;0.6642826647945095;0.09997748435768966
T1721C3;T1480C3;2014;0.6887371566287873;0;0;0;0.6449478985138226;0.05252944741091802
T1721C3;T595C3;2014;0.6004822680870201;53;17;36;0.6476389793343571;0.4932280627861745
T1721C3;T1493C6;2014;0.9728565428810397;1;0;1;0.6512575445289088;0.003876697082820236
T1721C3;T1803C3;2015;0.3001669620202806;244;76;168;0.6753022297292152;0.36926603326171353
T1721C3;T200C6;2015;0.5652124871958202;327;84;243;0.642749219452784;2.43687623080253
T1721C3;T1312C3;2015;0.610232958451197;134;58;76;0.6512609640507765;0.2582981348138491
T1721C3;T101C3;2015;0.2912061449984674;2444;902;1542;0.7321748808209445;1.7211645218005625
T1721C3;T70C6;2015;0.6136543599867377;186;28;158;0.6534183171627606;2.604907609464004
T1721C3;T66C3;2015;0.45565763998699216;10999;3439;7560;0.8280652270626396;2.2761486838293536
T1721C3;T1734C6;2015;0.795597508887587;7;4;3;0.6071233818486206;1.253106424589884
T1721C3;T1541C1;2015;0.9806613760067524;3;1;2;0.6160970535052829;0.2543715848816606
T1721C3;T191C21;2015;1.0547540828811013;4;1;3;0.6164583643455231;0.3576371222192177
T1721C3;T62C3;2015;0.24022341913698209;1475;356;1119;0.6996499595457659;1.6429034953443704
T1721C3;T84C2;2016;0.5730841059218164;781;362;419;0.7036656001246268;1.6230046999929186
T1721C3;T335C3;2016;0.38039594282442846;1286;731;555;0.6634577394126518;1.6109885273541495
T1721C3;T1270C2;2016;0.9533785451468101;144;57;87;0.6401440281551618;0.41715301091349327
T1721C3;T1654C2;2016;1.0905618476749424;417;222;195;0.6465130312748275;0.08118701707206541
T1721C3;T442C3;2016;0.29684682465693746;7277;3346;3931;0.7612110268723661;1.596592305091941
T1721C3;T543C6;2016;0.7518864078435603;514;237;277;0.6789189295861868;1.5679314062616125
T1721C3;T2797C2;2016;1.0709187113407996;208;93;115;0.7433745729440118;0.003901985067226756
T1721C3;T1280C2;2016;0.9477056611709831;207;62;145;0.6504070280058619;0.7067676341480129
T1721C3;T44C3;2016;0.4224653241028098;283;144;139;0.6253070135157199;0.6403265307767917
T1721C3;T972C2;2016;1.0223277367937533;114;66;48;0.6763049538319996;0.003598664302240702
T1721C3;T830C3;2017;0.2182560912321968;92;22;70;0.6601702567803982;1.254631957167195
T1721C3;T9C3;2017;0.2501980387591499;472;305;167;0.713437536199669;1.2870544683851617
T1721C3;T1119C3;2017;0.5701707164594274;24;8;16;0.6058347418937706;2.317448163101013
T1721C3;T31C1;2017;1.1027243957013524;70;59;11;0.706866008083037;0.5395002909315215
T1721C3;T346C6;2017;0.4637191928794694;2729;1435;1294;0.6991768273757442;1.8345443588387167
T1721C3;T1439C3;2017;0.5327319642037989;58;12;46;0.6801329732572032;1.4807338171388893
T1721C3;T572C3;2017;0.4116437847015447;46;33;13;0.6595680060430471;1.1293848495363112
T1721C3;T1952C3;2017;0.5341399381724123;741;463;278;0.6767416310566232;1.0945570740296138
T1721C3;T1174C3;2017;0.6211596391095071;7;2;5;0.6880680554051759;0.20274436118625
T1721C3;T1595C2;2017;0.8987647933152573;51;27;24;0.6101403772077523;1.090151005876783
T1721C3;T314C3;2019;0.397645667186326;170;118;52;0.6853175746930634;1.4985713017839455
T1721C3;T2774C3;2019;0.26795342002942757;25;19;6;0.65496491967616;0.652344010567376
T1721C3;T1114C2;2019;0.5984639698187356;5806;4513;1293;0.7636529303890385;1.249182857775341
T1721C3;T542C3;2019;0.37070079110489207;3066;1938;1128;0.7277266483130078;1.8669299138629947
T1721C3;T70C3;2019;0.2963698316461849;179;125;54;0.6591683130843574;1.5277235853665951
T1721C3;T830C6;2019;0.771901582903384;105;64;41;0.6649108383236526;0.7443011227136732
T1721C3;T21C3;2019;0.6706299471990835;395;322;73;0.6647022436998193;2.6067465323690517
T1721C3;T186C6;2019;0.6260312687294454;456;332;124;0.6451978171271606;1.914142353646375
T1721C3;T1593C3;2019;0.5525442391289107;5;3;2;0.6541621475582436;0.7131854796458311
T1721C3;T723C17;2019;0.9587380056138054;12;12;0;0.6332135871965774;1.5322482230376793
T1673C10;T324C4;2014;0.5593001238198173;16;5;11;0.6421355988112716;1.5424802962060575
T1673C10;T1352C4;2014;0.8080174836384034;161;51;110;0.5443533258168916;0.5454895831710355
T1673C10;T553C4;2014;0.6345841986134757;3;1;2;0.4772005172476951;1.0738754265085904
T1673C10;T2893C4;2014;0.9028212541111976;5;3;2;0.45691098929038076;0.40214824910258895
T1673C10;T1601C4;2014;0.485047667755365;60;18;42;0.5142248965438112;0.7146142258609551
T1673C10;T1084C4;2014;0.909093531059704;8;6;2;0.6441367714853614;1.1761263392546792
T1673C10;T339C4;2014;0.768296763411904;16;1;15;0.6329996346747275;0.6067949202111136
T1673C10;T1830C4;2014;0.5759488811213456;5;4;1;0.448589411190538;0.39679878356925397
T1673C10;T29C4;2014;0.7227759841013475;9;2;7;0.6370677848951629;0.8402891591452685
T1673C10;T1318C4;2014;0.3040273985707955;2238;850;1388;0.5908348819581055;1.113908011905525
T1673C10;T1598C10;2015;0.3122761204985398;108;34;74;0.5779421322509202;0.912205076415252
T1673C10;T1373C10;2015;0.5006682894309973;31;7;24;0.5064775890977933;0.08007849712682816
T1673C10;T2240C10;2015;0.33674248639061855;1343;612;731;0.6217941251089381;1.0539018564998606
T1673C10;T309C10;2015;0.36499797046564797;586;202;384;0.6003579612795138;0.23727314069960362
T1673C10;T23C10;2015;0.3775375893308093;157;107;50;0.6149801438786648;2.3923878911145495
T1673C10;T23C4;2015;0.3526857175303636;233;142;91;0.6040765497010308;1.6835697278676798
T1673C10;T1775C10;2015;0.3532409739684862;72;35;37;0.5410917463018439;0.5051377753692825
T1673C10;T24C9;2015;0.4611694601221513;105;41;64;0.5163313812517614;0.6715405919744867
T1673C10;T450C10;2015;0.23618092392998924;289;185;104;0.6639931769447831;0.9682967512149449
T1673C10;T1746C10;2015;0.5826547565506195;71;36;35;0.549654788864461;0.11778071636160374
T1673C10;T391C10;2016;0.25166150164334855;14;13;1;0.5465182409336302;0.8311013187226944
T1673C10;T24C10;2016;0.22491187725396855;139;106;33;0.5090638882724221;0.269896109211655
T1673C10;T6C9;2016;0.6387891637547758;5;5;0;0.45558834910361223;0.4765680407366594
T1673C10;T1455C4;2016;0.7849865683017945;10;5;5;0.5825166795201615;1.3730363400540484
T1673C10;T18C3;2016;0.3791367179463785;127;57;70;0.6252818101124749;1.4925400171229455
T1673C10;T8C4;2016;0.4897039744126248;56;24;32;0.6504442237658338;2.488710877693387
T1673C10;T722C4;2016;0.8167697442894369;20;6;14;0.6854191649682492;1.2495752581968236
T1673C10;T330C10;2016;0.23560940632744953;30;18;12;0.6258270811594258;1.6146986362677578
T1673C10;T11C3;2016;0.6504075082254199;2;1;1;0.6855815127580442;1.4864023687041243
T1673C10;T203C10;2016;0.22296384149652682;605;340;265;0.6903910666385573;1.8029817725308124
T1673C10;T133C10;2017;0.24249778974607084;52;49;3;0.6700941006533312;0.7839486373034376
T1673C10;T1586C10;2017;0.37156833274084156;8;4;4;0.5500842007762241;1.4997790071075208
T1673C10;T1541C1;2017;0.589381200463967;40;21;19;0.4926938702459796;0.33542044585760833
T1673C10;T968C10;2017;0.9546141692030042;1;1;0;0.5525829501431534;0.0005161670580338759
T1673C10;T2145C4;2017;0.6736738190650036;134;69;65;0.5174901008573822;0.13789302242730447
T1673C10;T638C7;2017;0.5640974199324206;98;72;26;0.5284927042740788;1.4310267277989437
T1673C10;T2588C10;2017;1.0838870917118426;10;4;6;0.48100723854736227;0.014166870323613832
T1673C10;T1259C4;2017;0.6080849987878478;87;51;36;0.4562529770443313;0.27057345121069754
T1673C10;T47C7;2017;0.7145378451798989;11;8;3;0.5558750155287763;1.3329131335630897
T1673C10;T466C10;2017;0.27891368497549374;3;1;2;0.5931555041120107;0.9885994488012426
T1673C10;T1494C4;2018;0.3684213510201245;927;676;251;0.6487129678208708;1.4439901645755442
T1673C10;T255C3;2018;0.7735245951818437;1;1;0;0.6887137408682742;1.981874861313792
T1673C10;T1620C4;2018;0.9944732779464605;1;1;0;0.5427528165321496;0.9873308218672263
T1673C10;T1849C4;2018;0.4270682030684829;96;55;41;0.5686666414793731;1.2399544215489273
T1673C10;T149C4;2018;0.525520582035887;63;46;17;0.5989414637554482;1.043557037602318
T1673C10;T2156C4;2018;0.5964794381864102;81;43;38;0.4955380603777787;0.8651958161146087
T1673C10;T263C4;2018;0.45389612170346716;0;0;0;0.5437407165218464;1.0915101566885386
T1673C10;T617C4;2018;1.0580002609148322;13;9;4;0.5323722473200811;0.007447835104404805
T1673C10;T135C4;2018;0.23469666723075244;0;0;0;0.4389055644914281;0.6429394813207217
T1673C10;T112C10;2018;0.3272366892438421;272;189;83;0.6249126604917408;1.6632342387838208
T200C6;T322C6;2009;0.3043874467039708;459;88;371;0.618039921820057;0.239102589282912
T200C6;T582C1;2009;0.36464291919323666;14;0;14;0.5896002954699824;1.1171632527737752
T200C6;T755C9;2009;0.6813838414520886;2;0;2;0.5631140708587177;0.26404662822543523
T200C6;T855C9;2009;0.783811161438172;3;0;3;0.5024712145720174;0.7249182476411915
T200C6;T311C1;2009;0.5722077265809156;32;6;26;0.5335136511366447;0.6645581327614289
T200C6;T2368C1;2009;0.5973632318066726;84;2;82;0.5444061509093877;0.9211007640545311
T200C6;T152C1;2009;0.40557327907361085;22;3;19;0.5269434793317018;1.3161823473429621
T200C6;T64C1;2009;0.36255503592019944;4;0;4;0.509815603156855;1.7607968424705989
T200C6;T13C6;2009;0.38769063527501124;1;0;1;0.5435308693236635;0.9676387126222382
T200C6;T924C1;2009;0.2930444181479558;171;3;168;0.5639660473982103;1.2818347967689012
T200C6;T629C6;2011;0.522638872279864;208;42;166;0.5878353129123419;0.36364378990905283
T200C6;T6C1;2011;0.20280787878900075;364;291;73;0.6347906175469744;1.9234452175088346
T200C6;T72C21;2011;0.4644408550338541;2;1;1;0.5618392275368953;1.394609428500364
T200C6;T281C6;2011;0.9227949977096856;14;3;11;0.6239692907006511;0.009853239170752644
T200C6;T200C10;2011;0.6854460272241405;15566;2700;12866;0.6972494460006037;0.3324657201824499
T200C6;T788C6;2011;0.4824384239394307;0;0;0;0.5846810240126084;0.1753328061081187
T200C6;T63C7;2011;0.8746957584067395;266;73;193;0.5580463348447072;0.34569257042373114
T200C6;T437C1;2011;0.60030998511227;451;118;333;0.5925656688830198;0.18132794172526592
T200C6;T1288C6;2011;0.5865924560300113;63;21;42;0.5734254201339557;0.013799673484467033
T200C6;T101C3;2011;0.2868772459495198;237;74;163;0.6359942443851677;1.565644020960294
T200C6;T1246C1;2012;0.2982534046516945;76;42;34;0.5756955237771079;1.820494095970052
T200C6;T1734C6;2012;0.3501609979829978;9;4;5;0.5318931064483683;1.2091059157511566
T200C6;T57C22;2012;0.23970344994366466;15;7;8;0.5420691703949322;2.2982165907361702
T200C6;T1505C1;2012;0.30990744460653097;1;0;1;0.5408957916082484;0.36312429759308046
T200C6;T1782C6;2012;0.38453312171214726;0;0;0;0.5505938018091799;0.23012006948248778
T200C6;T382C6;2012;0.4717971185283474;126;45;81;0.5779634314350013;0.2214432863021043
T200C6;T30C6;2012;0.3997263699652823;3;0;3;0.5630067944382847;0.19240194707715944
T200C6;T135C1;2012;0.7961163232878108;1;1;0;0.5604999970085915;0.646323018555106
T200C6;T1368C1;2012;0.8366475865639056;1651;545;1106;0.6538713744788616;0.2854465399614963
T200C6;T1507C6;2012;0.2835086159075648;56;26;30;0.553722488697271;1.162023956401531
T200C6;T1366C6;2013;0.47165273094297977;140;50;90;0.5246762972318735;0.6427105976326265
T200C6;T1618C6;2013;0.6674337035049449;318;129;189;0.6489027252502776;0.027440195573818698
T200C6;T522C6;2013;0.8431239781462535;126;41;85;0.5962315067563729;0.0204432173901711
T200C6;T1203C6;2013;0.6027286322860661;19;8;11;0.5766593605263156;0.41255346762468054
T200C6;T191C21;2013;0.47248217488491384;1371;394;977;0.573202055303172;0.8650006424195443
T200C6;T346C1;2013;0.5013874670157383;1945;923;1022;0.6460087932801766;1.024034699580261
T200C6;T389C1;2013;0.4771967135588635;314;64;250;0.538799040450547;1.0696544568640125
T200C6;T101C1;2013;0.6717195117818016;230;86;144;0.6070221179045651;0.27383252773261835
T200C6;T1261C6;2013;0.956917915277643;3;0;3;0.505485757922295;0.018790033526759974
T200C6;T195C6;2013;0.39335727604641235;29;10;19;0.5933219345400395;1.1838571097121133
T200C6;T1481C3;2014;0.47658266027468;313;146;167;0.555427312168381;1.2462392857887166
T200C6;T1958C1;2014;0.4148245311514027;6994;2633;4361;0.6634896447621688;1.2360593227527903
T200C6;T1133C3;2014;0.3401461710197249;2940;1164;1776;0.6517874843904649;1.3683318642023405
T200C6;T339C6;2014;0.800781584421481;10;5;5;0.5537988452246974;0.39397536618857426
T200C6;T254C6;2014;0.4004368320908306;7;0;7;0.5628681139914846;1.0918354836586763
T200C6;T55C3;2014;0.30948696737285697;104;63;41;0.5701244994118424;2.229514996999235
T200C6;T512C6;2014;0.5415880754653786;765;229;536;0.5645084904370998;0.8368598541672719
T200C6;T189C6;2014;1.017197532126212;1;0;1;0.5212815409900813;0.03193026883208666
T200C6;T335C6;2014;0.5485524536133471;157;74;83;0.6310779519636427;0.5039450187643181
T200C6;T1704C6;2014;0.786300152883925;2;1;1;0.551348234793485;0.12791134750681657
T200C6;T61C6;2016;0.21055558737229974;88;39;49;0.5302054761021096;2.05588807634803
T200C6;T1892C6;2016;0.8417638494894357;31;10;21;0.5241984416515695;0.13503150035365166
T200C6;T1541C1;2016;0.6414004835129492;22;15;7;0.5197781986632595;0.315003618335413
T200C6;T585C6;2016;1.0626782621075381;231;47;184;0.5675520380140164;0.008520344049330638
T200C6;T91C12;2016;0.47172519778632993;53;10;43;0.589852456544514;1.6592363795412084
T200C6;T1477C1;2016;0.34194859086436324;1397;753;644;0.61433854385137;1.3460997982393899
T200C6;T1343C1;2016;0.6213952587373544;16;4;12;0.5345334358980313;1.022441315086458
T200C6;T1205C6;2016;0.8914609522909911;56;33;23;0.5888006470102478;0.19994892544049278
T200C6;T1659C6;2016;0.6083330956332181;0;0;0;0.5770921638374269;0.8186700692233223
T200C6;T1439C6;2016;0.703095031988841;2934;1438;1496;0.6372541266415023;0.8271715614494455
T200C6;T70C1;2017;0.6509552367035685;1244;866;378;0.6038126587383353;0.9723014686521348
T200C6;T1130C6;2017;0.6194191640987786;3;2;1;0.5642908215102826;0.6567193894489946
T200C6;T386C1;2017;1.0154518758210838;20;15;5;0.6354008056012188;0.14801824778112488
T200C6;T1344C1;2017;0.5698136139520964;155;73;82;0.5627254223654818;1.336989388834887
T200C6;T200C12;2017;1.085439885499066;3023;2025;998;0.6334553165027237;0.0017003635818597098
T200C6;T112C6;2017;0.7940065483941195;1;0;1;0.49431454748062936;0.05354251722651614
T200C6;T8C6;2017;0.8207377496369095;2;1;1;0.5097471808259653;0.4061828142820788
T200C6;T631C6;2017;1.0868279532426275;13;8;5;0.468773512587597;0.0038862484228832125
T200C6;T503C21;2017;0.6768250261740492;301;180;121;0.456449908606156;0.7993033855971196
T200C6;T693C1;2017;0.7059336131633442;139;92;47;0.6270811952883911;0.41701703461599376
T10C2;T891C2;2002;0.7943705895372162;10492;237;10255;0.7156405745716216;0.02465737823420554
T10C2;T1181C2;2004;0.9170886378381384;19;0;19;0.6485441569884403;0.022247961160154987
T10C2;T257C2;2007;0.32404544544889435;1;0;1;0.606158673669704;0.690522550854267
T10C2;T553C2;2008;0.49260176949641155;3;1;2;0.49775529475189123;0.2995326239150842
T10C2;T167C2;2008;0.40360017116229174;4;2;2;0.5961063727283773;0.022132794904054617
T10C2;T1989C2;2008;0.5298914696844386;672;158;514;0.7066781626405378;0.13040128621206867
T10C2;T894C2;2008;0.5574651172969384;5;1;4;0.606478250753235;0.49463681765846135
T10C2;T201C2;2008;0.2953957938689823;30;11;19;0.5897091071614824;0.4203641125558142
T10C2;T1412C2;2008;0.4698295796967551;74;19;55;0.6343754267135718;0.4585291335749563
T10C2;T1378C2;2008;0.27351770308056655;30;14;16;0.5302438993508598;0.37215899445303907
T10C2;T575C2;2008;0.37512573139656846;21;3;18;0.6419172610792663;0.15415764390674988
T10C2;T177C10;2008;0.4638943319822241;191;56;135;0.6307240562554606;0.8302992981333963
T10C2;T1871C2;2008;1.0552976495036106;123;46;77;0.6827941043002828;0.010266482753895603
T786C9;T24C3;2005;0.7004810126910341;0;0;0;0.5890357261759129;1.5910294763818917
T786C9;T1092C3;2005;1.0071939497107307;0;0;0;0.6121258091123454;0.3372036820464459
T786C9;T281C3;2005;0.614492264318464;1;0;1;0.6544126513372428;0.069624277842222
T786C9;T2204C2;2005;0.9370860305501068;36;0;36;0.599334094937078;0.005179811523139428
T786C9;T345C3;2005;0.877099558985331;0;0;0;0.6715518907614821;0.005696864886076191
T786C9;T153C3;2005;0.7534427068953464;0;0;0;0.5785552769261659;0.5480618492935425
T786C9;T825C3;2006;1.0411885308679403;1;1;0;0.6340682391283042;0.30774922609931044
T786C9;T22C3;2006;0.9739230383471921;0;0;0;0.6250902067134154;0.8939219694736789
T786C9;T790C7;2006;0.8879368066807837;1;0;1;0.6425256437354749;1.2217955263783435
T786C9;T755C3;2006;0.9457858006533334;1;0;1;0.5785424344013127;0.6903186550402136
T786C9;T1483C3;2006;0.9691589763644451;6;0;6;0.5909854268319188;0.011079265619899458
T786C9;T300C7;2006;0.9664906581671248;0;0;0;0.5760810090881789;0.023338887454527092
T786C9;T448C22;2006;0.8124004889767971;1;1;0;0.6048425712631673;0.8117614677312952
T786C9;T1601C3;2007;0.4083576007562715;0;0;0;0.6452704719660296;0.1108395679546211
T786C9;T1334C3;2007;0.911151450277897;400;28;372;0.6685566490379318;0.019879692165463085
T786C9;T432C3;2007;1.0137656937088944;2;0;2;0.6362210462198761;0.010909314543922185
T786C9;T684C3;2007;0.9680090887327084;2;0;2;0.5959764873760751;0.6070112270146929
T786C9;T1135C3;2007;1.156128724003149;2;1;1;0.6088287435734853;0.022152956457225613
T786C9;T667C2;2007;0.8614062684099952;1;0;1;0.5662739645604855;0.4350264366103298
T786C9;T133C10;2007;0.788183548508587;24;1;23;0.6062861011110421;0.8998206093931871
T786C9;T2336C3;2007;0.5694736015729547;2;0;2;0.6281814216185541;0.08398679815577034
T786C9;T1071C3;2007;0.9873165208319555;0;0;0;0.5846014875549461;1.1747639868103896
T786C9;T315C13;2007;0.5546187596861063;20;2;18;0.6030352763683562;1.4565527586089548
T786C9;T669C3;2008;0.9649724722646399;0;0;0;0.5996964118283198;0.013513946081080462
T786C9;T1886C10;2008;0.8058048239991608;5;1;4;0.6648695379713471;1.0778018332580446
T786C9;T149C3;2008;0.8929983678450926;146;40;106;0.6303522395898884;0.314546810864114
T786C9;T301C3;2008;1.0187461718990491;1;0;1;0.6960408707791248;0.7278707025963093
T786C9;T686C2;2008;0.8675893925567317;0;0;0;0.5968547077287847;1.0645178240706117
T786C9;T1080C3;2008;0.9670571683550913;0;0;0;0.6314220399162193;1.2604762765344508
T786C9;T857C3;2008;0.9828188477171107;0;0;0;0.5888277099431924;0.9136121336444457
T786C9;T286C3;2008;1.0019296661746058;0;0;0;0.61646609489264;0.3102257673028831
T786C9;T112C7;2008;1.013250935619114;0;0;0;0.5746747798620092;0.8624068155382011
T786C9;T168C3;2008;0.8945344210037873;0;0;0;0.5853225552829198;1.6605723703858442
T786C9;T553C4;2009;0.9121505168571045;20;4;16;0.6318274070091271;0.9651744582977472
T786C9;T102C9;2009;0.22005455520945028;1197;155;1042;0.7065053316140707;1.7573785264257646
T786C9;T18C7;2009;0.9277280060551198;2;0;2;0.5685709298299535;0.7591937713203337
T786C9;T201C3;2009;0.9549852680596947;7;2;5;0.6019245333272527;0.8528046449716057
T786C9;T907C9;2009;1.1322183943032356;115;12;103;0.6854655138046455;0.010417354747040258
T786C9;T583C3;2009;0.9316191404650715;0;0;0;0.5739166975782828;1.2815564504148012
T786C9;T324C4;2009;0.8428174777865025;1;0;1;0.5796778241081262;1.339332967765774
T786C9;T992C9;2009;0.37603661379241127;27;7;20;0.7410312996948798;0.1575178808576503
T786C9;T669C13;2009;1.0253996816332351;0;0;0;0.6167651738480788;0.003374846890432423
T786C9;T450C14;2009;0.4348732564967841;2;1;1;0.5828039068140646;1.6139843667271923
T786C9;T1057C7;2010;0.958812774804295;0;0;0;0.6315031475874211;1.0304673401456452
T786C9;T1871C3;2010;0.7295532422335826;2;1;1;0.6616037564897934;0.4304906087518321
T786C9;T1535C2;2010;0.8910162055141084;1;0;1;0.6207865899898672;1.147541233356485
T786C9;T489C13;2010;1.090425182445019;2;1;1;0.6590231746419307;0.13980438708044177
T786C9;T394C3;2010;1.008135541233159;0;0;0;0.7175271020067114;0.018825526126215634
T786C9;T736C3;2010;1.0410100790756254;0;0;0;0.6053947558864643;0.13808029092930307
T786C9;T640C3;2010;1.0776181886262124;3;1;2;0.5910520891246516;0.00946389294768264
T786C9;T151C3;2010;0.7634377358165619;2;1;1;0.6318340594599507;0.16322405278700927
T786C9;T409C3;2010;0.8977721241941942;0;0;0;0.6867032420359311;0.5070029888383148
T786C9;T999C13;2010;0.5405423402008273;3;1;2;0.6305153225471273;1.573262688670235
T786C9;T257C3;2011;0.862330778673191;1;0;1;0.5989338788047363;0.3636667516780047
T786C9;T1174C3;2011;1.0680065113467636;0;0;0;0.6566205651225168;0.05568925354001575
T786C9;T50C2;2011;1.0263261203298004;0;0;0;0.5662781853320001;0.81254287659355
T786C9;T881C3;2011;0.9831750149382849;100;34;66;0.6276804924097832;0.009632404086704167
T786C9;T310C10;2011;0.9153836832403435;5;3;2;0.6462545173394698;1.3987275070819423
T786C9;T310C3;2011;0.7937981417169462;5;1;4;0.6697327800736013;0.5277805070771658
T786C9;T1412C3;2011;0.9437467760258108;2;0;2;0.6472458406736974;0.010142941963642111
T786C9;T9C3;2011;0.9532612942071961;0;0;0;0.6125704287132083;0.9619562104357547
T786C9;T23C10;2011;0.7332675592961837;0;0;0;0.6069529157859608;2.3528875195809746
T786C9;T1479C14;2011;0.5062435250545984;9;7;2;0.6209029077306696;1.085590959970236
T786C9;T1963C9;2012;0.9703255254670833;68;14;54;0.6482914878637137;0.009927211370867807
T786C9;T33C7;2012;0.8281665058446668;0;0;0;0.6127876576872988;1.9406601152803404
T786C9;T278C3;2012;0.6906768047469469;9;3;6;0.6102570471472335;0.27210447486224953
T786C9;T810C3;2012;0.9226468192788988;0;0;0;0.5997361387882374;0.6715506412359107
T786C9;T2193C9;2012;0.2234963095050284;1625;526;1099;0.6802568898322999;1.181768257834411
T786C9;T492C3;2012;1.0812412849780424;0;0;0;0.6806125134833267;0.012781928213610499
T786C9;T595C10;2012;0.7154442988526837;0;0;0;0.6504269699743479;0.19974671879655356
T786C9;T5C2;2012;0.7785438324773996;0;0;0;0.579811022129866;1.768238208250767
T786C9;T2584C3;2012;1.062982568175129;1;1;0;0.6570929676518245;0.009409190574424282
T786C9;T15C9;2012;0.29133894515626935;4611;1441;3170;0.7646946021581236;2.1313130808188294
T786C9;T173C3;2013;0.9687580828395715;0;0;0;0.5994755455746702;0.8945045494456563
T786C9;T1057C3;2013;0.8337144867526011;1;0;1;0.6540286808048635;0.10155884977126264
T786C9;T1160C3;2013;1.0592851437556476;31;14;17;0.7277933372144678;0.009155387057426431
T786C9;T373C2;2013;0.8864760873633667;0;0;0;0.5935885279964832;1.6153108641090101
T786C9;T6C3;2013;0.9871911746429376;7;7;0;0.5915895093411445;1.8283154473813579
T786C9;T133C9;2013;0.21123823495360816;42;19;23;0.6055832884576158;1.5912015604317262
T786C9;T10C2;2013;0.7459267465018382;0;0;0;0.5429457068635648;2.003773161568312
T786C9;T115C3;2013;1.053259149782481;23;6;17;0.6020121122643416;0.01804107746119716
T786C9;T270C3;2013;0.8597332165868922;1;1;0;0.625960363879966;0.018429322471333536
T786C9;T461C3;2013;1.0383190212956315;0;0;0;0.5989727504611903;1.231918296303291
T786C9;T1514C9;2014;0.29466050723313675;251;74;177;0.6728911578150929;0.39212263813148984
T786C9;T2494C13;2014;0.7256582661847708;33;19;14;0.6365089806611667;0.8020962812840056
T786C9;T1610C9;2014;0.40126596561579575;18;5;13;0.6572904041679842;0.17803230976101006
T786C9;T449C7;2014;0.9271621292808441;5;2;3;0.6244894655808327;1.4649595697282416
T786C9;T812C9;2014;1.0523703139913845;52;18;34;0.6434578722935282;0.007885408981463015
T786C9;T5C3;2014;0.9503637001137921;0;0;0;0.5596524246400898;1.4330807518397501
T786C9;T119C9;2014;1.0034679938486575;0;0;0;0.6252394521303399;0.008148918853986156
T786C9;T24C4;2014;0.8488848428828085;7;5;2;0.6363450311854355;1.6608379312245853
T786C9;T136C9;2015;0.20840871032564146;481;198;283;0.681857689946409;0.2590061975862143
T786C9;T1275C9;2015;0.20429592271320351;3741;2188;1553;0.7301288755823527;1.624200638291193
T786C9;T21C3;2015;0.8328634049436321;1;0;1;0.5838174448781823;2.521215460136586
T786C9;T18C3;2015;0.9515698688778514;1;0;1;0.5983571826499403;1.5335914967009325
T786C9;T2331C9;2015;0.2354314162805704;1;1;0;0.673399694480993;0.4033980679658865
T786C9;T1455C9;2015;0.22971227126127114;652;402;250;0.7517525226285732;0.1288821387662087
T786C9;T96C10;2015;1.0032787733092685;4;3;1;0.6065386898738117;1.247381794277461
T786C9;T1022C9;2015;0.26114891578520794;0;0;0;0.5978491033649845;0.38746029289620376
T786C9;T149C14;2015;0.644390249693932;67;48;19;0.6340450049773894;2.15095415415865
T786C9;T463C7;2015;0.9547878922076377;2;2;0;0.6225044241184576;1.5554500913307532
T786C9;T87C9;2016;1.0159242978534544;90;29;61;0.6377184207356491;0.013559062731522357
T786C9;T6C9;2016;0.21309532813846466;3;3;0;0.6005938778796676;0.4765680407366594
T786C9;T11C13;2016;1.1270943666342867;1;0;1;0.6201011327807728;0.35622917393589654
T786C9;T508C3;2016;1.0915336126741328;2;2;0;0.6621333908938801;0.12795558944337565
T786C9;T59C9;2016;0.24457853465803392;350;221;129;0.659690069749137;1.269289244432386
T786C9;T315C9;2016;0.305393812145631;24;17;7;0.6047499541684708;0.7527888917719028
T786C9;T2178C9;2016;0.23647219558468724;1999;1326;673;0.6976869293149843;0.34618763173516476
T786C9;T167C9;2016;0.25485447932490646;51;29;22;0.6441676829277443;1.6354818171576666
T786C9;T958C9;2016;0.8846600321461128;2416;1589;827;0.7475472918437148;0.004337865688665632
T786C9;T120C9;2016;0.21238411467882712;40;24;16;0.6167078797673219;1.053151219574318
T786C9;T28C9;2019;0.3068596553936477;74;66;8;0.6137544854858972;0.9182123092038371
T786C9;T571C9;2019;0.28580584451697333;2085;1686;399;0.711206681648162;0.32586425147770265
T786C9;T2386C9;2019;0.2819117076141008;2125;1862;263;0.7514762319686055;1.0777429625272168
T786C9;T1550C9;2019;0.2138223610309531;165;140;25;0.6896358920857533;1.2916579134636814
T786C9;T1557C9;2019;0.3857157384717299;38;24;14;0.6489331746880238;0.8406286310171901
T786C9;T412C8;2019;0.4760009385171179;3997;3161;836;0.7785782651277229;0.03709796059509119
T786C9;T797C12;2019;0.7280392284235445;3;2;1;0.5808624225083829;1.8342015302828931
T786C9;T650C9;2019;0.2801883471580431;104;89;15;0.6948822315521468;1.0879026567682184
T786C9;T255C8;2019;0.5252558726794618;16;11;5;0.6237695815574913;1.0121567897515227
T786C9;T213C9;2019;0.2344088132287353;309;270;39;0.6131563832064835;1.8451523034495785
T260C3;T874C7;2013;0.9335422173747188;33;2;31;0.6688911226793761;1.4357537543758712
T260C3;T146C7;2013;0.990465911790426;1;0;1;0.5318143124849432;0.931999115485147
T260C3;T223C7;2013;1.00064277176018;2;0;2;0.6003929236398918;0.7889786472492386
T260C3;T874C2;2013;0.9391527785096625;35;2;33;0.5964168701867525;0.7692045379480977
T260C3;T443C7;2013;0.9856319500341391;28;0;28;0.5472424590433492;0.5022875292533162
T260C3;T23C10;2013;0.7199867194095302;10;2;8;0.5327328212055001;2.4215145520966246
T260C3;T962C7;2013;0.9771021153381387;1;0;1;0.5679626785601251;1.380120475978482
T260C3;T57C7;2013;0.9526325783543582;8;1;7;0.5745407385591677;0.8091528359690274
T260C3;T2171C7;2013;1.0480206683034208;8;3;5;0.6220740430346281;0.00015275341329928528
T260C3;T449C7;2013;1.0099797979353218;0;0;0;0.5139752038273959;1.438127969261421
T260C3;T77C7;2014;0.8434945242304486;0;0;0;0.5526234795077692;0.8094778365782669
T260C3;T553C7;2014;0.8537901580535124;2;1;1;0.5285166289199915;1.2195593403852514
T260C3;T2134C7;2014;0.6111435667862468;9;2;7;0.585731793860494;0.46579647729585427
T260C3;T1209C7;2014;0.8583048389521417;32;2;30;0.6406962348397061;1.1871871035160355
T260C3;T154C7;2014;0.8554272784714609;3;0;3;0.5769357468386442;1.4157874092355238
T260C3;T1966C7;2014;0.9668891286306291;0;0;0;0.6615198005781899;0.1419074925864554
T260C3;T2352C7;2014;0.904843602408739;0;0;0;0.6458569921391246;0.40337451617909226
T260C3;T638C7;2014;0.9173050869940014;0;0;0;0.6283858210153535;1.1245688248926204
T260C3;T382C7;2014;0.7759022726920567;2486;1123;1363;0.700575363259979;0.11052301407149358
T260C3;T1174C4;2014;1.007515643537203;4;1;3;0.6488697468274497;0.11348669607999795
T260C3;T428C7;2015;0.6177822610106776;33;3;30;0.6556921432583818;1.3449750679477666
T260C3;T25C4;2015;0.8190325073906197;2;0;2;0.5729777933970803;1.988819705682137
T260C3;T460C7;2015;0.8298051124575726;9;0;9;0.6569037313359765;0.12420414349389755
T260C3;T302C7;2015;0.6488602203894538;2;0;2;0.6328214475266127;0.054836081544891245
T260C3;T207C7;2015;0.8701313284710191;0;0;0;0.6024587433030475;0.8297822689942667
T260C3;T115C7;2015;0.6643713039918429;2;0;2;0.5739419399266176;0.3288130060021242
T260C3;T222C7;2015;0.7450092697730584;5;1;4;0.6370552235210957;1.7953736529299587
T260C3;T82C7;2015;0.752087687988767;1;0;1;0.5730092197021219;1.633650921817505
T260C3;T25C7;2015;0.7855644679500418;2;0;2;0.5765081748007402;1.1748017608311618
T260C3;T2317C7;2015;0.7938931795939747;2;0;2;0.6473994835997214;0.9040508037846131
T260C3;T6C1;2016;0.7400143644117112;54;42;12;0.6455482437973827;0.6066552469070258
T260C3;T21C7;2016;0.5770340915563941;241;31;210;0.6350176980159097;0.10787578647315366
T260C3;T1288C3;2016;0.364083346794014;1601;698;903;0.665872096060377;1.2087856107612065
T260C3;T1570C7;2016;0.6886981145192084;2;1;1;0.5913761835334492;1.3021156251979562
T260C3;T1742C3;2016;0.3368182653066102;381;155;226;0.6539767832197715;1.4446192491472245
T260C3;T364C1;2016;0.5155030649011139;682;272;410;0.6762510520375951;2.1408475188073703
T260C3;T4C2;2016;0.5827691565378736;0;0;0;0.5673731445020881;2.0166512134612824
T260C3;T2152C10;2016;0.5135690219456946;3274;1043;2231;0.7160206559520748;1.287133882490851
T260C3;T259C7;2016;0.728524407270857;0;0;0;0.5896858116086108;0.2321308148118689
T260C3;T18C2;2016;0.8937072277855858;218;79;139;0.6093159313518097;0.47183040784831265
T260C3;T1394C1;2017;0.8186344999580639;11;2;9;0.5837371434614469;1.4888348759303647
T260C3;T1696C3;2017;0.7075453815427446;7;2;5;0.6280723699081343;0.8916726611530773
T260C3;T1477C3;2017;0.344651557070485;5176;3142;2034;0.7180061362026584;0.9456707772640527
T260C3;T6C6;2017;0.5664470902951165;1;1;0;0.664807220249346;0.5838059037457319
T260C3;T1939C1;2017;0.5874097927204621;588;298;290;0.6364519842336986;0.9935047865180276
T260C3;T729C6;2017;0.8030958070488347;0;0;0;0.5966950981288536;1.5632261921019188
T260C3;T241C6;2017;0.5314891333095555;2;1;1;0.537776027308517;1.9876997654331579
T260C3;T745C3;2017;0.2447099333271494;5537;2723;2814;0.7122150104932317;1.2195987211610646
T260C3;T94C1;2017;1.003958677548656;0;0;0;0.599405718153464;0.8743327095222321
T260C3;T446C1;2017;0.6905122288533074;27;21;6;0.5734056376800181;1.828688659637897
T260C3;T128C12;2019;0.6238087544598255;1;1;0;0.570580405025891;2.3137559669795116
T260C3;T836C17;2019;0.5952840999902556;71;52;19;0.6247397788525184;1.5054572129147392
T260C3;T1735C3;2019;0.639020941629107;5681;4353;1328;0.6691247308009898;0.7793309299291264
T260C3;T1692C10;2019;0.6663519862962406;578;478;100;0.64221634823811;1.2467603315824298
T260C3;T1481C3;2019;0.28259559595557204;8159;6166;1993;0.7362853144258321;1.3031886682638922
T260C3;T260C7;2019;1.0389591637985893;12882;9456;3426;0.8163071002225876;0.006501541854113446
T260C3;T1732C1;2019;0.5652932197111469;489;348;141;0.6885742376749644;1.492704695333893
T260C3;T684C6;2019;0.5245986085229719;18;14;4;0.5657206066260957;1.544979546603593
T260C3;T1439C3;2019;0.7334611417033557;593;407;186;0.6441551676593713;0.13775488000337477
T260C3;T1630C3;2019;0.6459484704730697;1136;775;361;0.6346142826605825;1.1531902164741372
T876C11;T74C5;2013;0.30577098579459927;9751;4471;5280;0.7766961800504514;1.4087420821109016
T876C11;T1502C5;2013;0.6292639627223859;5738;2837;2901;0.7001463353860797;0.7038911474894695
T876C11;T788C5;2013;0.9957070204830856;0;0;0;0.644542776536474;8.667064302542624e-06
T876C11;T127C5;2013;0.5143822870963496;602;283;319;0.6549255968774331;1.0861344939517203
T876C11;T29C5;2013;0.9070639297972434;4;1;3;0.5872059093734643;0.18087481837802624
T876C11;T954C5;2013;0.5668512077735557;0;0;0;0.6692827674368191;0.13018674197638258
T876C11;T443C5;2013;0.9661746765333153;1;1;0;0.6038266386420283;0.6175903780003492
T876C11;T26C8;2013;0.6626570860894547;309;160;149;0.5853669214673267;0.6527451571196998
T876C11;T1818C10;2013;0.5025646315861403;29;19;10;0.5909848505864306;1.013957977371706
T876C11;T1639C10;2014;0.6146858130562215;2170;1067;1103;0.64911458723155;0.8941254456552388
T876C11;T246C8;2017;0.9277850693600391;16;14;2;0.5800254622175953;0.5348381430732613
T876C11;T28C8;2017;0.6935433956289421;381;327;54;0.6540049127568477;2.110726123425091
T876C11;T717C5;2017;0.7005083589386288;513;294;219;0.6175636538157735;1.4320113193760347
T876C11;T134C5;2017;0.7604435074075229;3;2;1;0.5816505525846695;0.47373697936664166
T876C11;T2689C11;2017;0.20017227439654406;4670;3429;1241;0.7280592399306999;0.7750000739985998
T876C11;T1822C5;2017;0.8096150651274486;1;0;1;0.6731667934090426;1.1180947442853149
T876C11;T821C5;2017;0.7813170184489504;2008;1330;678;0.7044275392579901;0.04989595259259618
T876C11;T310C5;2017;0.8122087471310051;58;45;13;0.619481961882539;0.7521006395969603
T876C11;T26C10;2017;0.7335438257492012;250;174;76;0.5905111903996142;0.803153500928297
T876C11;T897C5;2017;0.8604363477551459;0;0;0;0.6187198370902434;0.7379466237567769
T876C11;T71C11;2019;0.39493249313342393;142;126;16;0.6465147646723999;1.8963310428700044
T876C11;T1145C11;2019;0.22537502372570384;54;44;10;0.6144495827069825;1.344231058250588
T876C11;T468C11;2019;0.23427293335855992;216;195;21;0.6585755462526968;0.8858422083272264
T876C11;T198C11;2019;0.2859997276421795;685;609;76;0.6642746323744637;1.565759418590935
T876C11;T122C5;2019;0.4719378991198574;62;57;5;0.5822156002389782;1.3403982451459242
T876C11;T371C12;2019;0.9516917518018291;166;149;17;0.6461385315101424;0.6544219193065399
T876C11;T1545C11;2019;0.4066822074093992;137;124;13;0.639057775327899;0.618883629430831
T876C11;T923C5;2019;0.5505112063533175;2;2;0;0.6017291316151634;1.5674298459748495
T876C11;T12C11;2019;0.27814315641916754;10;9;1;0.5895497018415541;1.2704965339367373
T876C11;T229C11;2019;0.3908047667564306;5;5;0;0.5941523231918268;0.5635936552940104
T36C5;T191C5;2014;1.0653053740479446;91;44;47;0.6029394438862775;0.008511445727909428
T36C5;T2709C5;2014;1.1118950783416612;5142;2701;2441;0.7745221001990379;0.007340727650815504
T36C5;T375C5;2014;0.6535599748778385;3;0;3;0.5307894372565531;0.7145631765036173
T36C5;T1371C5;2014;0.6307990705147773;0;0;0;0.5557881244252104;1.097774594621656
T36C5;T191C6;2014;0.6031312671793952;114;55;59;0.6305292947293784;1.9483420307402672
T36C5;T36C6;2014;0.25946032615598535;16898;7341;9557;0.8041360533616426;2.013796586437666
T36C5;T61C6;2014;0.6767737993374292;18;8;10;0.5921778101533126;1.9317896306973692
T36C5;T2577C6;2014;0.9141733783916511;1;1;0;0.5852881571522301;0.8495373591154244
T36C5;T995C6;2014;0.7707672453484762;432;129;303;0.5992722106968786;1.2756420521043499
T36C5;T131C6;2014;1.020611950457064;1461;755;706;0.6389067150625893;0.0174961751536537
T36C5;T376C5;2015;0.9743723975774075;81;39;42;0.5705437564441747;0.006693034915151874
T36C5;T466C5;2015;0.5479878432578643;66;12;54;0.658901617785288;0.1422789143580707
T36C5;T76C5;2015;0.30342488560751246;0;0;0;0.5572329297744223;1.4543313997089438
T36C5;T2833C6;2015;0.8812950760348444;266;117;149;0.6611139009964242;0.6867386509458548
T36C5;T723C2;2015;0.8807911982482783;2;1;1;0.5844529393291912;0.1500760292615701
T36C5;T1513C5;2015;0.35007144804768053;30;19;11;0.5690768310900902;0.9996949144701237
T36C5;T2281C5;2015;0.39983224202581824;17;11;6;0.6132305726527296;0.7577018108741308
T36C5;T562C5;2015;0.35447533027496514;86;56;30;0.6380334156544801;0.17788872883947265
T36C5;T1377C1;2015;0.6307673315564262;49;19;30;0.6049863519634209;1.6764622602824977
T36C5;T1025C6;2015;0.9404993850483914;16;4;12;0.5520797408568165;0.5211213528765476
T36C5;T246C5;2016;0.2387532722876361;14;8;6;0.6313462108308271;1.6635892501514804
T36C5;T355C5;2016;0.328115689961069;16;1;15;0.5220685627920626;0.5975728910032764
T36C5;T539C7;2016;0.9277197196335917;0;0;0;0.5509245124156745;1.1177561604673898
T36C5;T1377C6;2016;0.9203401584320636;82;14;68;0.5779424496280463;0.9537982260216946
T36C5;T2211C5;2016;0.39885376791526195;11;7;4;0.5331982411419001;0.8035443116996294
T36C5;T536C11;2016;0.8112300540772762;1;1;0;0.6336551859664548;2.014025818275332
T36C5;T46C1;2016;0.5492116968930222;24;9;15;0.6061201457528232;1.8172286146029604
T36C5;T254C6;2016;0.8787284947767876;1;1;0;0.6238355948155057;1.166897869064774
T36C5;T600C6;2016;0.6690762560588527;110;81;29;0.5828276088814996;0.32630298498091875
T36C5;T1860C6;2016;1.0610172886215217;0;0;0;0.5654919907361988;1.195928874895618
T1846C4;T250C4;2014;0.2048897297905652;2016;812;1204;0.6680695525172529;1.6101522369644214
T1846C4;T26C4;2014;0.20741257710780403;159;57;102;0.6932181212937738;0.869097641149412
T1846C4;T2555C4;2014;0.2298371828407202;58;26;32;0.5873817938380175;0.7489629268732293
T1846C4;T240C4;2014;0.45955717833820175;0;0;0;0.5666480326446199;0.547651365340483
T1846C4;T59C4;2014;0.40163775752352604;18;10;8;0.6229047586323138;1.1350356753970952
T1846C4;T1318C4;2014;0.3199818919524172;611;196;415;0.6648796614634189;1.113908011905525
T1846C4;T394C4;2014;0.361564532614321;37;19;18;0.5844858366562098;1.5238148222541381
T1846C4;T381C4;2014;0.4195027696395405;13;10;3;0.5458396465344476;1.470890608569971
T1846C4;T2895C4;2014;0.5912115780328075;47;26;21;0.5949062586513443;0.05447644325799582
T1846C4;T829C14;2014;0.8180923997317067;83;24;59;0.5636470520666247;0.4397546919189392
T1846C4;T1664C4;2016;0.940837960117747;3;2;1;0.6415137338455382;0.01594180369755498
T1846C4;T675C14;2016;0.5390523653934409;647;428;219;0.6795786462234;1.6956333027232557
T1846C4;T2367C4;2016;0.5632539218634904;151;64;87;0.5927651251263016;0.45536828643476623
T1846C4;T347C13;2016;1.069435755761379;0;0;0;0.537258275382203;1.0180883564954137
T1846C4;T932C4;2016;0.22132037984533104;348;186;162;0.646501396796005;1.3087567128504791
T1846C4;T1030C4;2016;0.31831742702798005;5;2;3;0.5853084792146791;0.07897896046622586
T1846C4;T1097C4;2016;0.2763094680206001;23;11;12;0.6015853323015387;1.1006704718102946
T1846C4;T1089C4;2016;0.8518443877799375;141;75;66;0.6135323950591758;0.2768183062741736
T1846C4;T1073C4;2016;0.2947191079982192;14;7;7;0.5788363011462254;1.018358692461558
T1846C4;T1455C4;2016;0.32937481240169353;19;11;8;0.5380193003637881;1.3730363400540484
T1846C4;T2086C4;2018;0.21131553814289983;146;111;35;0.6116338158112193;1.1743944247133167
T1846C4;T602C4;2018;0.29294161892811754;108;81;27;0.6008745509578617;1.6680732860705088
T1846C4;T722C4;2018;0.24187492295832325;450;361;89;0.6944219436599639;1.2986895145915325
T1846C4;T211C4;2018;0.30437668595610134;70;53;17;0.5796306518449243;1.8031115808670317
T1846C4;T1174C4;2018;0.7971415172332601;0;0;0;0.6136783724073726;0.03063931151989692
T1846C4;T640C4;2018;0.38868458619397794;8;5;3;0.6038139597751648;1.441817806469738
T1846C4;T1048C4;2018;0.39091000439304646;369;288;81;0.6204463424798847;0.28752256089815625
T1846C4;T1630C4;2018;0.6787730668724415;1;0;1;0.5908346506923382;0.03725783811651461
T1846C4;T60C4;2018;0.23758999515160428;326;223;103;0.6064192647231195;1.580175977469705
T1846C4;T613C4;2018;0.24536997836998087;7;5;2;0.5641089754995073;0.6742253669548451
T1846C4;T862C4;2019;0.20099075973628033;9850;8141;1709;0.7871438678482754;1.1962426842894658
T1846C4;T1359C4;2019;0.3063736516417813;438;332;106;0.6593358417757054;1.204383551619904
T1846C4;T25C4;2019;0.286374201580879;9058;7888;1170;0.7691492512286493;1.8608131876232052
T1846C4;T2376C4;2019;0.2094445392936648;3135;2628;507;0.7150197449802732;1.1276362212940643
T1846C4;T14C4;2019;0.31277158518799597;537;473;64;0.6595390891239985;1.6506086953030399
T1846C4;T8C4;2019;0.5901716770858281;217;179;38;0.6259279347326376;2.609513338548617
T1846C4;T104C4;2019;0.4107564650580289;62;44;18;0.5830295798879188;1.1708817147254518
T1846C4;T1022C9;2019;1.01324456592434;257;197;60;0.6445805384739756;0.07913103257070742
T1846C4;T2136C4;2019;0.46607450930300376;12;9;3;0.6581568284881243;0.7417805078470696
T1846C4;T748C4;2019;0.21951829207232088;2582;2164;418;0.6978657774844783;1.50492432869791
T448C4;T2736C4;2007;0.05358509351792051;2;0;2;0.6221776799075818;0.08707143181422311
T448C4;T135C4;2007;0.24810485473865762;12;3;9;0.5879467759143187;0.45250720698019214
T448C4;T6C9;2007;0.47063742839832023;141;84;57;0.5848787513953227;1.3766186532910438
T448C4;T1808C14;2007;0.28999888637406757;6710;1762;4948;0.7443336816082797;1.0934075758238875
T448C4;T6C22;2007;0.35281754173360225;119;75;44;0.572959917781699;0.7718078293936772
T448C4;T1966C4;2008;0.20852552289700965;22;1;21;0.5857167625245203;0.620131731186078
T448C4;T1830C4;2008;0.2293303926938799;6;2;4;0.5577293461102955;0.11118875561009219
T448C4;T1003C4;2008;0.9410170245907961;4;0;4;0.5417712713847446;0.010713937130121502
T448C4;T999C13;2008;0.4859352506003446;7;3;4;0.6322998653015662;1.3863589970292565
T448C4;T2152C10;2009;0.22926635308112087;276;82;194;0.6574720484214744;1.0194963088273667
T448C4;T1135C4;2009;0.11443610473039245;8853;3261;5592;0.7652147433853229;0.15624892635363077
T448C4;T2152C13;2009;1.0277833212777174;94;24;70;0.5924940709069657;0.009884983767943938
T448C4;T10C4;2009;0.44150333888803517;30;7;23;0.5137276662421095;0.10133204025381329
T448C4;T508C4;2009;0.44403181607178;325;51;274;0.5766984573384405;0.20290504969523643
T448C4;T894C4;2009;1.0121050286427415;6;0;6;0.6370682658600905;0.005407418963973379
T448C4;T780C1;2009;0.9531457891573498;11;1;10;0.6312164089569563;0.0012380930863968547
T448C4;T50C4;2009;1.012992432138793;2;1;1;0.5442969260303998;0.020712891936219602
T448C4;T215C4;2009;0.5675827694504709;2;1;1;0.6181973437656372;0.28512876979714413
T448C4;T153C6;2009;0.3354914630893032;100;27;73;0.592465043045887;0.6011562092082403
T448C4;T1442C4;2010;0.4670386404614235;51;6;45;0.5645399384241224;0.707938630723989
T448C4;T1801C13;2010;0.514842925476428;38;9;29;0.5767071038629918;0.5217838452309534
T448C4;T335C4;2010;1.05446128623102;483;22;461;0.615933794105677;0.0023192088158928426
T448C4;T33C4;2010;0.34406373616729835;49;19;30;0.5467544643010673;1.1056347538844848
T448C4;T122C4;2010;0.5131078636871308;9;3;6;0.5890225557176328;0.6624448074831305
T448C4;T83C4;2010;0.4500241987184731;48;6;42;0.6178008666051302;0.001196655952628002
T448C4;T1560C4;2010;0.9484210849013224;195;18;177;0.6043361751371235;0.0048404620863374635
T448C4;T239C4;2010;0.776510331458973;63;28;35;0.653540432270943;0.15200841084012315
T448C4;T11C1;2010;0.9874993671683682;9;1;8;0.6225196287708987;0.36820803390843887
T448C4;T1726C4;2010;0.37771678319437896;0;0;0;0.535334585455407;1.070889777503042
T448C4;T1971C14;2011;0.5746578738802368;84;70;14;0.6269704687845443;1.16104659997796
T448C4;T324C4;2011;0.20335642486186045;125;25;100;0.6251528826213546;1.5035346496721278
T448C4;T2724C4;2011;0.4449378531016128;142;42;100;0.583138507627091;0.35402158026253555
T448C4;T114C4;2011;0.25671187613372537;2;1;1;0.680184870269043;0.8062257405823592
T448C4;T467C13;2011;0.6326116637076566;41;14;27;0.6087751836006791;1.2106158384701784
T448C4;T2102C4;2011;0.6626165275229157;2730;806;1924;0.6604481087500353;0.2504977525853327
T448C4;T2045C4;2011;1.068618675059973;7;1;6;0.5911517088901834;0.0005378098126104405
T448C4;T994C4;2011;0.39976848934211007;30;9;21;0.5572993109025421;0.5641248974228461
T448C4;T2336C4;2011;0.2666131887292402;20;8;12;0.6792771003785001;0.02680882940478897
T448C4;T2134C4;2011;0.9725375434901881;22;9;13;0.5840776530505382;0.021250837813846943
T448C4;T203C10;2012;0.277177300442766;10042;4962;5080;0.7832370488405911;1.7321437447948238
T448C4;T669C14;2012;0.8783147401775508;7533;3798;3735;0.742291605259819;0.04640479438869788
T448C4;T2476C14;2012;0.7729289909537513;349;171;178;0.6634819222426078;0.10898100631567811
T448C4;T244C7;2012;0.9395723866456768;1;0;1;0.5428081357614146;1.0214182055011296
T448C4;T337C10;2012;0.5785117661465253;9;3;6;0.5728588373535773;0.1332727962302787
T448C4;T222C10;2012;0.5138904848405803;1;0;1;0.5537634212036195;0.988443726680729
T448C4;T1445C4;2012;0.21255266562599784;13;9;4;0.5677810922017454;1.078912574686212
T448C4;T1028C7;2012;0.9603784440160874;5;2;3;0.5589140106405157;0.27443533251722935
T448C4;T11C10;2012;0.44111126788091937;9;3;6;0.6471049194078643;0.44833314889091885
T448C4;T1232C10;2012;0.8772455258308911;0;0;0;0.5803070727179297;0.13929915318176908
T448C4;T391C6;2013;0.8553020578572511;46;21;25;0.5993085084031051;0.16877089924687003
T448C4;T200C10;2013;0.46869639090882054;6;4;2;0.561490336268968;0.5050824409899908
T448C4;T50C2;2013;0.9504087977902183;1;1;0;0.519348831448665;0.728152288664582
T448C4;T447C10;2013;0.8157383119970459;319;92;227;0.5906556474344162;0.12611338230549438
T448C4;T0C10;2013;0.8981156105005597;1;0;1;0.5927765373763301;0.5460022867328477
T448C4;T80C4;2013;0.510165795098692;95;51;44;0.6604621460331278;0.4038358620456731
T448C4;T201C22;2013;0.5085914392975976;198;85;113;0.6301612162456625;1.0127632659038515
T448C4;T992C4;2013;0.26734200356928695;120;31;89;0.6224125068996935;1.502081825144946
T448C4;T153C4;2013;0.21177302771482376;167;65;102;0.568615053892509;1.8804455358213121
T448C4;T117C10;2013;1.0216124931547919;0;0;0;0.6188169252672159;0.00432957808923595
T448C4;T1978C4;2014;0.8598912657565547;1691;566;1125;0.6745180886006847;0.09765120547862692
T448C4;T124C4;2014;0.30426382677402797;5;3;2;0.6147937720288739;1.7338886252434886
T448C4;T469C4;2014;0.4745641566101151;11;8;3;0.6026006915858854;1.2521750759806818
T448C4;T205C4;2014;0.32673346647243506;59;29;30;0.5876085136119042;0.6212671832783353
T448C4;T679C3;2014;0.559732634915256;957;343;614;0.6820490026694338;1.5995917323420563
T448C4;T203C13;2014;0.6561673671019574;9838;5949;3889;0.7908317132971548;0.5863549056558502
T448C4;T1711C10;2014;0.5095461624388787;555;253;302;0.5781746567088087;0.9166756372440032
T448C4;T430C10;2014;0.4874625104496956;17;12;5;0.5595376756616528;0.03145903387075496
T448C4;T1708C10;2014;1.054273949951202;24;12;12;0.6602642685904716;0.0021198038705960496
T448C4;T974C4;2014;0.29176258818325895;832;288;544;0.6585909443287199;1.2642507677953398
T448C4;T295C4;2015;0.9809564358337408;3;0;3;0.5490097632464681;0.014759602815710288
T448C4;T132C4;2015;0.22307836926113156;650;289;361;0.6573328060729648;1.6068797939059953
T448C4;T23C10;2015;0.4054526893386179;77;55;22;0.5710004123566386;2.3923878911145495
T448C4;T1620C4;2015;0.5504053197749683;9;5;4;0.569272370292947;0.965905561191633
T448C4;T916C4;2015;0.35100679787023514;143;93;50;0.6112728640127192;0.15272088337290718
T448C4;T842C4;2015;0.9723149975411386;10;3;7;0.6412769556048974;0.008704421320039514
T448C4;T783C4;2015;0.3378975653484242;78;34;44;0.5857443535562066;0.02700817480979592
T448C4;T760C4;2015;0.3263623191262328;340;127;213;0.5863690964111081;0.967162424758136
T448C4;T1984C4;2015;0.4144129391597263;65;12;53;0.6058959509347064;1.2495803885989691
T448C4;T132C6;2015;0.8698710845469078;324;151;173;0.6051269555255465;0.09877526211231091
T448C4;T2476C4;2016;0.9415500264847168;2218;1228;990;0.7454075069124892;0.015554920059901521
T448C4;T922C4;2016;0.3358154764127037;591;396;195;0.6865093375714633;0.20164972267346026
T448C4;T112C4;2016;0.21148018645168254;3043;2394;649;0.7047385167101213;0.5299055176335746
T448C4;T25C4;2016;0.3104590215269759;142;61;81;0.6362791079593365;1.9477883382545573
T448C4;T2376C4;2016;0.4596441599807951;86;35;51;0.62960246745884;1.0842346527841944
T448C4;T1455C4;2016;0.4294879723138201;55;21;34;0.5800188612127379;1.3730363400540484
T448C4;T21C3;2016;0.5992492558082563;25;16;9;0.6632241268686814;2.426753251825044
T448C4;T14C4;2016;0.5112226238409928;2;1;1;0.6216685424276737;1.5224886528735857
T448C4;T1308C15;2016;1.0584509512453502;4;2;2;0.5834807722591623;0.008053889501551215
T448C4;T922C22;2016;0.3278305295175039;3309;2364;945;0.7343357474043266;1.6250116548640012
T448C4;T1262C4;2017;0.5575444957738933;399;236;163;0.6725199724566708;0.16304261423261657
T448C4;T536C11;2017;0.7249271353399376;7;4;3;0.636679645312958;2.1257389030511633
T448C4;T2505C7;2017;0.8587958778931372;7708;6292;1416;0.7469801821110917;0.07583756231194445
T448C4;T306C7;2017;0.6494574033815178;64;47;17;0.5433036398653915;1.7047417510769363
T448C4;T589C4;2017;0.9419325953550916;12;9;3;0.5714751531466447;0.026509341826744234
T448C4;T201C10;2017;0.3389857257268867;470;276;194;0.6396638952480267;1.6682514727430509
T448C4;T18C10;2017;0.45847777746820206;2710;2007;703;0.6588370893496291;2.3479890698731034
T448C4;T1135C10;2017;0.44192380980623536;609;481;128;0.6905214828619339;0.5472879041702244
T448C4;T1156C10;2017;0.670395161847648;5;5;0;0.5916858828405901;0.3944612561587977
T448C4;T29C4;2017;0.319298279974347;5;4;1;0.5982280644402029;1.0278073167565334
T448C4;T1504C4;2018;0.33637964700941325;2353;1629;724;0.7169730439381237;1.2639009215946713
T448C4;T2476C3;2018;0.4125243983400406;310;212;98;0.6309099802358044;1.183355610856382
T448C4;T694C4;2018;0.5889518844605253;61;52;9;0.6339670303596849;0.1277540453064903
T448C4;T2329C4;2018;0.9418325147795131;13;9;4;0.6012699915568627;0.0059343788635164
T448C4;T1996C4;2018;0.46052010796749965;60;28;32;0.578322081826792;1.0734686435758727
T448C4;T1808C4;2018;0.2459738212972027;12432;10418;2014;0.7362610674175477;0.9376289173724068
T448C4;T1849C4;2018;0.424580518716249;609;448;161;0.6546267832597711;1.2399544215489273
T448C4;T1167C3;2018;0.7059642870721365;11;6;5;0.5558772759529376;1.0968343465882917
T448C4;T880C4;2018;0.288489606961591;946;758;188;0.6392454614134928;1.209647808539073
T448C4;T602C4;2018;0.3847973515419205;38;32;6;0.5756138167092425;1.6680732860705088
T597C3;T26C5;2017;0.7100352969216248;18;3;15;0.5603632494265243;2.3628506878741917
T597C3;T177C3;2017;0.31252104827938965;45;29;16;0.5775792821361743;0.7765569339375141
T597C3;T915C5;2017;1.0519200834018778;0;0;0;0.5935413163878633;1.2765299237324212
T597C3;T214C17;2017;1.0569991466723134;0;0;0;0.5351275614845564;0.07449446801689857
T597C3;T23C10;2017;0.63485555664685;33;25;8;0.6036875694802888;2.263202362437109
T597C3;T1131C5;2017;1.04229168067213;0;0;0;0.6433680004560285;0.2825987037919602
T597C3;T61C6;2017;0.8890310175443198;4;2;2;0.5173391213703877;2.045356382154867
T597C3;T658C3;2017;0.49473086695219215;0;0;0;0.5394218179970197;0.3478183741928297
T597C3;T125C5;2017;0.9564409795982134;1;1;0;0.5772491637611415;0.08864665582494873
T597C3;T21C3;2017;0.5251368500433743;398;211;187;0.6782733399211442;2.5600005725838333
T597C3;T314C3;2018;0.2692935389678831;5;3;2;0.559587271470645;1.4178967824177489
T597C3;T100C3;2018;0.4849627600330354;104;69;35;0.6288488793270751;2.4396086931326324
T597C3;T85C3;2018;0.382863052797937;1;0;1;0.5531679482896905;0.5699745411844461
T597C3;T845C3;2018;0.2134783863729307;134;70;64;0.6563967362031603;0.9352117760698974
T597C3;T1297C3;2018;0.21677374203572253;66;47;19;0.6414851805554467;0.5414257212876937
T597C3;T455C3;2018;0.3920410716040298;98;75;23;0.6039983103167244;0.9558634566672465
T597C3;T431C7;2018;0.48126781915445316;110;61;49;0.6318761972071305;1.6422832064336155
T597C3;T860C2;2018;0.3937066018620292;6663;4503;2160;0.7736776571587903;1.3376182927971232
T597C3;T1110C3;2018;0.28451235900947247;1214;859;355;0.7194498619397018;1.6079370895570906
T597C3;T684C3;2018;0.4367074482071073;26;18;8;0.6030929309475266;1.3506715402282914
T36C6;T169C6;2007;0.2963253640815511;58;2;56;0.5588046063601573;0.2606024554711222
T36C6;T857C6;2009;0.22809468812850042;5663;981;4682;0.7296110805441878;0.12182447482016295
T36C6;T6C1;2009;0.23358396341548715;101;70;31;0.6007087087985679;1.7486715345641248
T36C6;T2486C6;2009;0.41481312476367893;399;59;340;0.6532387775547349;0.07083226411961462
T36C6;T117C6;2009;0.22718937721909271;16;1;15;0.5768047971939347;1.7285165737881432
T36C6;T729C6;2009;0.21758987116714834;51;4;47;0.6366670485742154;1.2216433787994903
T36C6;T1115C6;2009;0.2775261941389331;33;3;30;0.6133500538568456;1.5649311820648895
T36C6;T545C6;2009;0.2643602760329091;48;8;40;0.6178600373423824;1.37792148012687
T36C6;T364C1;2009;0.2861964300873069;66;3;63;0.5870018336603625;1.5283081623145263
T36C6;T55C3;2009;0.32145494118216855;27;3;24;0.5859812132881153;2.1700119857025704
T36C6;T1958C6;2009;0.2991187700446172;63;5;58;0.6059754280916663;1.065923625484105
T36C6;T257C10;2010;0.5797488320967656;126;34;92;0.6410801212466377;1.4625426339665304
T36C6;T2361C10;2010;0.700214978615382;4;0;4;0.5644089956429126;0.5110052632251266
T36C6;T292C6;2010;0.21663389813222933;14;5;9;0.5723200858739491;1.533506978219116
T36C6;T2724C10;2010;1.0398655414150244;23;4;19;0.6889133029114282;0.0006032344624536317
T36C6;T6C3;2010;0.22839281704759917;32;29;3;0.559990095699533;1.7240672984470917
T36C6;T1637C3;2010;0.4382744838036977;95;6;89;0.5887806898626364;1.1520004499069432
T36C6;T574C10;2010;0.8427268686767216;158;21;137;0.5872811771187071;0.11859434944137213
T36C6;T13C6;2010;0.3991893824924797;3;2;1;0.56505429507967;1.0519196803339945
T36C6;T192C6;2010;0.23346556337861124;55;12;43;0.6364920578687977;2.376419574466265
T36C6;T1696C10;2010;0.7436488331390884;26;7;19;0.6046308901134386;0.04076127625911572
T36C6;T872C1;2011;0.5051670971066714;11;2;9;0.5963479642625766;1.1825647512146749
T36C6;T489C2;2011;0.8465747025175481;1;0;1;0.6770866598852343;0.10882113184614539
T36C6;T443C6;2011;0.5177711225250055;14;0;14;0.6112025812563014;0.6067262645902077
T36C6;T1057C6;2011;0.7388197403142445;13536;3310;10226;0.7988816390360816;0.06519482234443935
T36C6;T1240C11;2011;0.821674984961862;0;0;0;0.6290652493293996;1.0808471668690085
T36C6;T545C3;2011;0.36000600006374317;53;10;43;0.6138523848984777;1.2969337582197786
T36C6;T1848C6;2011;0.9566498435623635;0;0;0;0.5541406460711453;0.010106591903744595
T36C6;T186C6;2011;0.4378292745133562;125;4;121;0.5664275120911961;0.8361085777287648
T36C6;T2521C10;2011;0.9691241584908754;0;0;0;0.6389609316786972;0.009900190502475897
T36C6;T362C6;2011;0.25959306764495693;178;21;157;0.6390071359919991;1.475930977733394
T36C6;T1993C6;2012;1.0033920012699733;781;138;643;0.6876290614818871;0.018202471197012477
T36C6;T6C6;2012;0.21196991441092783;50;43;7;0.6226622859704126;1.9940634252936187
T36C6;T78C6;2012;0.6625920967965611;14;1;13;0.6008937069998761;0.03027309172946299
T36C6;T2078C6;2012;0.6563600987724554;1253;466;787;0.7373192062057256;0.027247039853499452
T36C6;T266C11;2012;0.5380212413090987;1;0;1;0.57350870290267;1.7666454760016472
T36C6;T554C6;2012;0.35937888245477845;1;0;1;0.6178248313205577;1.579842394057066
T36C6;T168C3;2012;0.3682343346349911;10;3;7;0.5676516217522941;1.8637783216378516
T36C6;T1316C6;2012;0.6452749910627504;2;1;1;0.6735898105472415;0.22785650594125065
T36C6;T612C1;2012;0.9201873965214946;0;0;0;0.6230538932984233;0.05678903387182587
T36C6;T389C1;2012;0.6059735454137334;680;157;523;0.6692024228231284;1.0090921733829883
T36C6;T1667C6;2013;0.7205407137980909;29;17;12;0.6675255166806582;0.06475098625939599
T36C6;T384C2;2013;0.8266464468113205;10;0;10;0.6289070094483042;0.697637424527493
T36C6;T24C9;2013;0.665383565960592;8;2;6;0.6705095649057224;1.8012922242955562
T36C6;T131C6;2013;1.0593867309950564;872;385;487;0.6860345431617498;0.009123571136984698
T36C6;T1377C1;2013;0.31955752650001545;61;15;46;0.608481664372133;1.736231488946195
T36C6;T1317C6;2013;0.5164767920443601;43;10;33;0.661035847588372;0.23815830393553142
T36C6;T1716C6;2013;0.23956836836788553;1150;430;720;0.7244370143375247;0.4773538043216407
T36C6;T1016C6;2013;0.25577666626966333;1331;439;892;0.7024728156673512;1.441482220029946
T36C6;T17C20;2013;0.3472605867531823;34;6;28;0.6040456698293857;2.0629699851032868
T36C6;T145C3;2013;0.6379336958697635;830;409;421;0.6376751108390639;1.027374760991241
T1869C4;T1744C4;2016;0.2493675698228841;8948;6315;2633;0.6843828636659153;0.9653141987677001
T1869C4;T672C4;2016;0.31955813457013893;323;211;112;0.6249556965196015;1.246651616505622
T1869C4;T1455C4;2016;0.46229114876314437;50;27;23;0.5617297522655088;1.3730363400540484
T1869C4;T2165C22;2016;0.6511513073037193;8;6;2;0.5613919136642516;0.9565900876178395
T1869C4;T324C4;2016;0.4074693384298579;57;29;28;0.6149932598789004;1.4877930059575422
T1869C4;T60C4;2016;0.28556151104647043;419;278;141;0.5984247561730329;1.725070380318276
T1869C4;T23C10;2016;0.7373137357627964;4;3;1;0.5003969568592884;2.2990839866408743
T1869C4;T553C4;2016;0.3268116297068073;17;13;4;0.5094500567668055;1.046245426327401
T1869C4;T306C4;2016;0.6354694897692469;0;0;0;0.49898431181811453;0.23081357314794648
T1869C4;T339C4;2016;0.7259966695882403;19;12;7;0.5465984662973782;0.8186588054743376
T1869C4;T227C4;2019;0.31479837328690885;201;170;31;0.6596747094087384;1.5823176152258172
T1869C4;T181C4;2019;0.5660446733279652;264;216;48;0.6771228243363236;2.427094501027516
T1869C4;T1118C9;2019;1.0135331866425006;2;1;1;0.6201810454946058;1.5300895542713508
T1869C4;T115C4;2019;0.7150559608363756;87;84;3;0.6399882794068924;0.6754424776309885
T1869C4;T112C4;2019;0.5036513125713413;240;209;31;0.6067119085410204;0.5734903302326183
T1869C4;T399C4;2019;0.9133473253903315;12;11;1;0.5634445141323483;0.013559032982551567
T1869C4;T23C4;2019;0.4587150405620609;20;14;6;0.6113506786591975;1.643822463465141
T1869C4;T172C4;2019;0.6873165907735213;2;2;0;0.5687872025601584;0.7146837101763878
T1869C4;T1239C4;2019;0.4351722674480235;5;5;0;0.6350645616722448;1.0554730922340358
T1869C4;T1332C4;2019;0.6362844856088105;2;2;0;0.6132084455649305;0.08955383801934973
T510C13;T95C22;2010;0.2978815140975428;1075;327;748;0.6784414720250576;1.4425679220530998
T510C13;T203C3;2010;1.0150503563011062;22;2;20;0.5958342133792784;0.690313589175177
T510C13;T531C3;2010;0.8172561702717305;0;0;0;0.5868467104964674;1.5578537198652416
T510C13;T1595C13;2011;0.16670216335823373;5407;1890;3517;0.767653925129731;0.06621602802920816
T510C13;T2331C9;2011;0.8033055288664155;347;85;262;0.682366730632179;0.3370886002092126
T510C13;T642C9;2011;0.33630954131005997;3837;1155;2682;0.6463637943363234;1.6582973786646131
T510C13;T133C9;2011;0.4414999331191115;323;90;233;0.6904642333234754;1.4933121613508238
T510C13;T972C9;2011;0.47183114569358975;6828;2347;4481;0.709805975674076;1.1284338482313931
T510C13;T112C3;2012;0.9506964858576242;13;5;8;0.5916246909261893;1.0657836294216192
T510C13;T1080C3;2012;0.8503970192856769;36;5;31;0.6167163725829234;1.3396124796380253
T510C13;T574C22;2013;0.9292964631197734;2193;1104;1089;0.7408435769952924;0.009165073673540806
T510C13;T348C9;2013;0.6586419949144597;19;2;17;0.5883491311435238;1.9056638525252334
T510C13;T106C9;2013;0.7390961474278976;6;2;4;0.5676949597425966;1.5157563366399907
T510C13;T141C13;2014;0.3023721429543538;188;86;102;0.5932968943266874;1.653557721004389
T510C13;T56C16;2014;0.44574693248185593;37;5;32;0.652776077832276;0.747807123924908
T510C13;T2554C8;2014;0.762414372335552;1;1;0;0.5662824418292041;0.6395431583485546
T510C13;T133C22;2014;1.000660919221806;1120;646;474;0.7450558825414755;0.19125698077674338
T510C13;T2406C16;2014;0.8469324218233316;2;2;0;0.595095392337968;0.3547015735658072
T510C13;T80C13;2014;0.21245445039536315;5;1;4;0.5879063355820091;0.60814498327008
T510C13;T931C13;2014;0.33277478865102195;3;1;2;0.5778022599595622;0.32772792825528924
T510C13;T2545C8;2014;0.7831903560799252;7;4;3;0.6034284629537141;0.6072992407668313
T510C13;T328C16;2014;0.9284830068505251;0;0;0;0.5323841661407799;1.1213655796371202
T510C13;T1321C13;2014;1.0173041442961082;2;2;0;0.6156549405300251;0.015384571583376326
T510C13;T1882C2;2015;0.4426724834540412;9541;4500;5041;0.8271881293547538;0.36211255225343764
T510C13;T574C13;2015;0.2798245138224159;3209;1781;1428;0.747140169633925;0.1304732561442543
T510C13;T172C2;2015;0.5088230188702207;57;24;33;0.5929363695158981;1.623228045287881
T510C13;T1078C13;2015;0.32746007744535444;26;13;13;0.635195809739701;0.07849831180774286
T510C13;T20C22;2015;0.9844992298187388;8;2;6;0.6063070032198268;0.4529618092784581
T510C13;T4C13;2015;0.6424289605882547;252;139;113;0.6447696782021983;0.05235746934660615
T510C13;T1043C13;2015;0.3906925472967543;1959;864;1095;0.645613163434314;0.20749131204127813
T510C13;T880C17;2015;0.5211156620009268;485;155;330;0.6348696289691895;0.8171464306149516
T510C13;T2839C13;2015;0.2616297303732926;236;91;145;0.639699950692731;0.7282028986866089
T510C13;T134C13;2015;0.5693454600568207;6;2;4;0.5822416212997643;0.25504987451413175
T510C13;T315C13;2016;0.2707455800926708;2268;1052;1216;0.6905210888669969;1.779125650480831
T510C13;T863C13;2016;0.2934152167403761;7;5;2;0.5599148199121644;0.7987221362568094
T510C13;T378C9;2016;0.6099810933070425;378;202;176;0.6109559294766576;0.9410083821712139
T510C13;T2C13;2016;0.39286968436039527;0;0;0;0.575400580358187;0.34547531337320814
T510C13;T1145C13;2016;0.9786292324180463;133;65;68;0.7726011708298678;0.006161600206578553
T510C13;T112C13;2016;0.3878650769354056;18;10;8;0.6297098086979007;0.4559673573420167
T510C13;T664C2;2016;0.542945503490936;542;299;243;0.6460223826726685;0.9266505283286621
T510C13;T463C7;2016;0.6234773834655656;10;5;5;0.6008716954486569;1.6411567217853524
T510C13;T366C22;2016;1.0790328004768412;20;3;17;0.5785416915279097;0.1404326077980985
T510C13;T227C13;2016;0.2445857177151015;5;2;3;0.5865630287819164;0.16824546961182738
T510C13;T729C6;2017;0.8227517684444602;21;13;8;0.6270183275134471;1.5632261921019188
T510C13;T302C13;2017;0.48532684517917224;48;26;22;0.5713522041750231;0.4041062101202217
T510C13;T320C9;2017;0.8272989167682993;3;3;0;0.574579135417108;1.9023866055304983
T510C13;T2053C13;2017;0.549377444488893;259;119;140;0.608057635075379;0.72983214092269
T510C13;T451C13;2017;0.2885755882137854;0;0;0;0.6076731968287686;1.0488670506541877
T510C13;T8C6;2017;0.7032969001440315;105;67;38;0.6053046260423209;0.4061828142820788
T510C13;T854C13;2017;0.22029278858085244;572;271;301;0.662649784917456;1.444789337410216
T510C13;T2331C13;2017;0.3450633515913706;353;246;107;0.683162066485928;0.006832085603090609
T510C13;T356C13;2017;0.9961069294859405;239;136;103;0.6540084433798836;0.012609144101950052
T510C13;T44C2;2017;0.731675665754234;346;244;102;0.6663638495799048;1.8874756277747071
T510C13;T95C13;2018;0.36136491624999123;1333;916;417;0.6803368588493941;2.322796115098588
T510C13;T169C13;2018;0.20159951540480836;291;188;103;0.6253937653451055;1.5152904273863592
T510C13;T671C13;2018;0.4506330758111492;2846;2229;617;0.7327193011584491;0.15035440537917993
T510C13;T24C13;2018;0.41082502295878;235;160;75;0.6698804421386513;0.008775091238961138
T510C13;T588C3;2018;0.9972041542062997;39;23;16;0.6090270235410993;1.1424327075363185
T510C13;T149C13;2018;0.35167104775046876;113;63;50;0.5862170410053243;0.006965492731405859
T510C13;T149C14;2018;0.6856980231370278;201;97;104;0.590222098349306;1.9568265315500024
T510C13;T905C13;2018;1.0214241353853564;467;295;172;0.6571360041089852;0.0064226877593094945
T510C13;T307C5;2018;0.7170533187497032;672;406;266;0.6249597893329113;1.646226734988824
T510C13;T1264C3;2018;0.5524603472149088;282;187;95;0.6077721868431765;1.526656792091753
T510C13;T78C13;2019;0.2155567600781204;873;634;239;0.6445299348776605;1.329019579344563
T510C13;T339C13;2019;0.2749444159143041;579;436;143;0.6369232271518637;1.7697394374073088
T510C13;T304C13;2019;0.2108916353265704;793;702;91;0.706653384517234;1.4192737177809263
T510C13;T413C13;2019;0.33127277344796746;240;195;45;0.6086383910484647;1.8216899723506357
T510C13;T2513C13;2019;0.23403268462578486;2893;2313;580;0.7374321454266848;0.8392274469081635
T510C13;T259C13;2019;0.20381038389025752;71;68;3;0.6077927320630829;0.7998569879810256
T510C13;T995C3;2019;0.9979455228965696;7;4;3;0.6167016522139045;1.0326446958614581
T510C13;T297C13;2019;0.7313640053421162;30;21;9;0.6833846702459693;0.0033643088982153045
T510C13;T752C2;2019;0.809174928761087;12;12;0;0.5812999972849051;1.2225980002597903
T510C13;T517C13;2019;0.5076748327335242;49;23;26;0.6498299431931334;0.30466779157075813
T1278C2;T5C2;2012;0.37093906932740706;33;10;23;0.6380901735585192;1.768238208250767
T1278C2;T326C2;2012;0.6882933530745998;0;0;0;0.6330978623404221;0.6134513991420503
T1278C2;T214C2;2012;0.9729219015358765;1;0;1;0.5555367649718992;0.004587611448403216
T1278C2;T21C3;2012;0.6560402493224069;16;7;9;0.6609060975628396;2.2136943177700905
T1278C2;T134C9;2012;0.7193432368512807;6;1;5;0.6327119093462176;1.1759842289868545
T1278C2;T1232C2;2012;0.33489672406047544;75;23;52;0.5616783246925097;0.9388365305225679
T1278C2;T151C2;2012;0.274982508298277;1;1;0;0.5214531349679916;0.462834798235654
T1278C2;T1570C2;2012;0.2203624680784103;192;65;127;0.5996928253622251;0.3652118170123433
T1278C2;T1520C2;2012;0.541392929928745;17;9;8;0.4900011151888729;0.5042614210493265
T1278C2;T657C10;2012;1.0182307068952725;1869;576;1293;0.6216560957157194;0.005071225493008786
T1278C2;T1290C2;2013;1.021185978725934;17;8;9;0.5585939690003932;0.00897261375169077
T1278C2;T855C9;2013;0.5687948414014097;385;186;199;0.5579853342223007;1.036583009130553
T1278C2;T826C2;2013;0.26955078074800254;48;19;29;0.5321518579318647;1.2112523928036942
T1278C2;T2887C2;2013;0.5383184336794552;83;42;41;0.584379544210383;0.22777856697579668
T1278C2;T50C2;2013;0.25371193539067727;0;0;0;0.5397032336540923;0.728152288664582
T1278C2;T89C2;2013;0.2174624653990721;5314;2355;2959;0.7346837663669973;1.7022660035759756
T1278C2;T2317C2;2013;0.41895623233671075;23;10;13;0.5946110334397197;0.17369198036972738
T1278C2;T1378C2;2013;0.22165752742010258;3;2;1;0.48775377647333784;0.010059263900847777
T1278C2;T2199C2;2013;0.36872360633309;747;183;564;0.6369638038396785;0.0046789741256618314
T1278C2;T677C2;2013;0.9469832938870879;12;6;6;0.5384642592092326;0.00813751757101118
T1278C2;T774C4;2014;1.002643696706131;152;88;64;0.5473770113627838;0.09772282778988457
T1278C2;T330C10;2014;0.7751477158533625;4;2;2;0.574593807787416;1.5561162344630042
T1278C2;T447C9;2014;0.3917160777302836;185;97;88;0.6256309651443153;0.2899679530102177
T1278C2;T2727C2;2014;0.3832612895283344;1112;559;553;0.583686003684148;0.06256149825181495
T1278C2;T24C3;2014;0.662555199274765;69;44;25;0.5815752591436878;2.127157106992891
T1278C2;T112C10;2014;0.8832266915454845;2;2;0;0.553922292815219;1.884973965297462
T1278C2;T70C6;2014;0.9221433319036021;1;1;0;0.5886133462927046;2.435186344395602
T1278C2;T489C2;2014;0.322228402824975;12;6;6;0.5783203705926883;0.3891035827039556
T1278C2;T37C2;2014;0.267207365038278;3868;1848;2020;0.6649574200405006;1.6109076194682017
T1278C2;T23C10;2014;0.8144455827860088;2;2;0;0.554409625187978;2.3413360748402523
T1278C2;T686C2;2015;0.20498133663563078;161;103;58;0.5879035237455587;1.4191838476031222
T1278C2;T1276C2;2015;0.42717417491631293;18;11;7;0.5711128419020199;0.5768819750124196
T1278C2;T1344C3;2015;1.0688572497064988;391;215;176;0.615420795578928;0.39205238217865346
T1278C2;T57C22;2015;0.6276373112321816;136;45;91;0.6464797476272488;2.4198642931076395
T1278C2;T1007C2;2015;0.4968848376218735;145;89;56;0.551378175823285;0.3610084955365771
T1278C2;T62C3;2015;0.7535400118204606;5;2;3;0.6555713586978815;1.6429034953443704
T1278C2;T2460C2;2015;1.0338616258582254;10;5;5;0.5529698810226308;0.008229000720764839
T1278C2;T32C2;2015;0.7316732211628494;1;1;0;0.5756224270551635;0.5365751836511125
T1278C2;T634C2;2015;1.0420624482352823;2;1;1;0.5414359650048562;0.018865501655036157
T1278C2;T24C2;2015;0.34511891100125347;1603;1020;583;0.6595217525191023;0.4500752888684006
T1278C2;T2134C2;2016;0.2306601014978199;318;263;55;0.5833421786219346;0.8310029177321986
T1278C2;T748C2;2016;0.6960907080637238;1115;684;431;0.56715547557473;0.30541020523770884
T1278C2;T1957C2;2016;0.4865664075871702;15;8;7;0.5488118414577796;0.38230582435230537
T1278C2;T941C3;2016;0.9667595540005551;1;0;1;0.5988152102807408;1.2749149817652088
T1278C2;T263C2;2016;0.4676744805884846;0;0;0;0.523825997793453;1.0026120389286333
T1278C2;T860C2;2016;0.31436528613823655;69;52;17;0.6100666056105826;1.3369944595989625
T1278C2;T1780C10;2016;0.9902629924174743;39;30;9;0.5283023933709006;0.8357445225940213
T1278C2;T9C3;2016;0.7909769381875269;629;434;195;0.71684056534925;1.3230056009351623
T1278C2;T531C3;2016;0.7823006614618015;7;3;4;0.4959652144341759;1.962015983300867
T1278C2;T2516C2;2017;1.0045168233693338;38;26;12;0.6191143767139103;0.007555717091160378
T1278C2;T1711C10;2017;0.8130154025337555;10;9;1;0.5476635971075834;0.9320453430110531
T1278C2;T1782C2;2017;0.8791544035943456;6;4;2;0.5544530405901164;0.1286110415811651
T1278C2;T1930C2;2017;0.7230026253914983;32;23;9;0.5592668182093614;0.42383520971130406
T1278C2;T470C2;2017;1.0459532820539532;5;4;1;0.5516606685300057;0.007036108781482499
T1278C2;T303C2;2017;0.24492186588642706;2;0;2;0.6139549451407115;1.379743037577282
T1278C2;T2482C2;2017;0.9824420709102901;118;84;34;0.5855457885077142;0.0017763049706181198
T1278C2;T1882C2;2017;0.5119907435266242;15;9;6;0.5458984033603191;0.46302803210566196
T1278C2;T995C3;2017;1.0530640108977265;390;233;157;0.5835071925700118;0.9157958202383307
T1278C2;T783C10;2017;0.6348937615203828;156;127;29;0.5789039248127903;1.003872650294198
T1278C2;T588C15;2018;0.9981748816988399;84;60;24;0.5920778914149949;0.2495898203584358
T1278C2;T5C1;2018;0.983883903593776;60;49;11;0.6498933731801915;0.1657502443911431
T1278C2;T174C13;2018;0.5775878018479591;8;4;4;0.6706362377002336;1.9759160301225638
T1278C2;T565C4;2018;0.9298198678116812;3;3;0;0.6067817871500303;0.5460691602715895
T1278C2;T297C2;2018;0.38855668752470707;8;7;1;0.5951919967102501;1.3068404293192057
T1278C2;T2345C2;2018;0.760401902016371;1959;1576;383;0.6823353086760634;0.010315079908117246
T1278C2;T10C2;2018;0.3882703986318299;755;629;126;0.6639321970606304;2.090909567469112
T1278C2;T736C9;2018;0.8854683711147703;221;136;85;0.6341945161139922;0.8855554176697471
T1278C2;T1628C3;2018;0.9163513455668453;2;2;0;0.6336042139052271;1.04591822998521
T1278C2;T413C2;2018;0.23482444267510783;127;80;47;0.5965935037987462;1.151568231880976
T1278C2;T774C2;2019;0.23112792163596607;1521;1344;177;0.6565002104545655;0.9988403069207998
T1278C2;T1114C2;2019;0.20587506235635067;438;373;65;0.6315475722035019;1.249182857775341
T1278C2;T956C2;2019;0.28586563650895336;359;318;41;0.6340362478694683;0.6857665847542347
T1278C2;T26C2;2019;0.5375911143647698;21;18;3;0.6199121436947057;0.5239418535033638
T1278C2;T0C2;2019;0.42634656237767676;4579;3912;667;0.7433371091460679;2.062859515124184
T1278C2;T173C2;2019;0.26260020023984565;1195;1066;129;0.5811726323396371;0.585582742274734
T1278C2;T2172C2;2019;0.2213911037587455;492;430;62;0.6003648788900255;0.856311570054447
T1278C2;T106C9;2019;0.6539487107214826;494;401;93;0.6148179364699768;1.8616540768898553
T1278C2;T138C10;2019;0.7716284735616727;167;144;23;0.5810164303059969;1.4421109083648918
T1278C2;T410C7;2019;0.7320922206220498;4;3;1;0.6800214945924044;1.728636171407045
T595C2;T281C7;2013;0.9701648263099389;4;1;3;0.5680425384613119;1.2852917926831295
T595C2;T855C9;2013;0.4962190813581797;817;317;500;0.535362913449742;1.036583009130553
T595C2;T755C3;2013;0.5695442458260274;556;210;346;0.5447114808823388;0.8561673530014576
T595C2;T21C3;2013;0.5679430134980484;48;13;35;0.6509403179667563;2.367824513348344
T595C2;T0C2;2013;0.34812161999647895;181;46;135;0.6577714028798605;2.162273020164815
T595C2;T187C2;2013;0.20971554907680245;470;200;270;0.5500216976037138;1.6951064829197058
T595C2;T127C2;2013;0.43937178088104045;16;10;6;0.46264136451671545;0.4743327049560738
T595C2;T23C2;2013;0.23758821372799366;7;4;3;0.559053952456652;0.7845759499782251
T595C2;T724C3;2013;0.9930721228937144;3;2;1;0.5552083270322581;0.003856589029524423
T595C2;T553C2;2013;0.4507432656082643;0;0;0;0.4767987565097821;0.7483084937813097
T595C2;T9C2;2014;0.2257010402973787;5;3;2;0.6406509719221929;1.632601288543899
T595C2;T24C7;2014;0.7480192042483755;12;7;5;0.5080976919398499;1.8634240658416863
T595C2;T177C1;2014;0.632219191504499;46;22;24;0.6045809470281794;0.8652158933575109
T595C2;T70C7;2014;0.9020081033592887;3;1;2;0.5473614481757396;0.7188751652241107
T595C2;T301C7;2014;1.1155732377776473;1;0;1;0.6514901527378107;0.0023918440121963036
T595C2;T353C5;2014;0.8890940277041589;142;65;77;0.6194923354306943;1.2465719712978611
T595C2;T1601C3;2014;0.7446395676389126;7;6;1;0.5377555089001451;0.0060830330516638935
T595C2;T449C7;2014;0.961135609483514;1;0;1;0.5295163741127273;1.4649595697282416
T595C2;T450C14;2014;0.9060463894350698;33;20;13;0.5761310728843165;1.6565332107656914
T595C2;T1136C2;2014;0.549726619540456;1;1;0;0.4506765302047039;0.8678549555556976
T595C2;T309C2;2015;0.5739339906546792;310;114;196;0.6079656168938208;0.31414288351645897
T595C2;T2134C2;2015;0.2975313087551881;13;7;6;0.5075639622124506;0.8994668781581794
T595C2;T460C2;2015;0.23568372904351198;122;71;51;0.5172160479926897;1.4145573537420155
T595C2;T575C2;2015;0.5927834367468476;0;0;0;0.4989684232685456;0.17468596155053065
T595C2;T138C3;2015;0.6526705496676536;10;7;3;0.5353016940171539;1.2330809602958606
T595C2;T220C3;2015;0.7152339955334851;12;8;4;0.5552099048391712;0.3663131839128204
T595C2;T201C2;2015;0.26111624845548287;1;1;0;0.5622602011943666;0.6933125371793204
T595C2;T177C10;2015;0.8240202596448754;37;19;18;0.592237262167808;0.8260716260558078
T595C2;T348C9;2015;0.3785663824179394;459;159;300;0.596074478301303;1.9256524642653432
T595C2;T1412C2;2015;0.8755920488775653;9;5;4;0.45193658461538133;0.046054959493596274
T595C2;T1118C9;2016;0.6899066076789614;10;5;5;0.5195550429832333;1.2087343076025343
T595C2;T1118C2;2016;0.20319965872494639;335;191;144;0.5438047824797541;0.9881430879964358
T595C2;T485C9;2016;0.5192659673445953;219;69;150;0.6577980392569539;0.9924333121647227
T595C2;T855C2;2016;0.22550491345517232;35;24;11;0.5400336257386683;0.35348901767642193
T595C2;T23C10;2016;0.7208303837054929;2;1;1;0.5289537227449763;2.2990839866408743
T595C2;T320C9;2016;0.7951007474184957;25;9;16;0.5122574159980288;1.8987363298661997
T595C2;T110C8;2016;0.8735614038353523;0;0;0;0.5880906006506508;1.7472124611353181
T595C2;T182C9;2016;0.5100228838780635;134;53;81;0.6385783876206812;1.6834709608859162
T595C2;T213C9;2016;0.5988835575830367;55;27;28;0.5892178995540364;1.8637278825282038
T595C2;T1180C9;2016;0.5313967716948336;180;101;79;0.5614692258182881;1.6048436781836801
T595C2;T2007C2;2017;0.2527235958958044;0;0;0;0.4864918011016319;0.16906096690961125
T595C2;T624C2;2017;0.5799122886024033;12;10;2;0.46428767625658324;0.2995391151321662
T595C2;T104C2;2017;0.987528665688358;31;21;10;0.5847896014181133;0.13406506978606417
T595C2;T331C3;2017;0.7396413430536086;749;542;207;0.6894277674715752;1.380530668721541
T595C2;T638C2;2017;0.8244199846494207;103;77;26;0.5740256962002523;0.23550740303457904
T595C2;T363C2;2017;0.3224811251403509;29;22;7;0.5589085526612256;0.28304832033881805
T595C2;T193C3;2017;1.0595426860654895;0;0;0;0.5598592879060498;1.4374202660594446
T595C2;T574C3;2017;0.6886444255327286;27;20;7;0.584540584040901;1.1316027028252529
T595C2;T306C2;2017;0.4693128709767661;0;0;0;0.456348296387909;1.0947180755902337
T595C2;T109C2;2017;0.20685648523578914;323;226;97;0.6517498566687965;1.6820844097929053
T595C2;T1816C2;2018;0.2696632257612883;556;400;156;0.5722566001724199;1.0985136062095824
T595C2;T174C2;2018;0.2174923181036631;1500;1153;347;0.6748397571178401;1.0464241973012167
T595C2;T736C2;2018;0.22501878399753428;1860;1240;620;0.5307050669868063;1.1043207781871118
T595C2;T410C2;2018;0.3819400551929779;32;24;8;0.6643115659655552;1.320705359142231
T595C2;T975C2;2018;0.5170289032795116;730;504;226;0.5887302741136979;0.5141229807220831
T595C2;T106C9;2018;0.4769246685071228;2414;1633;781;0.6439029789033898;1.7861707083978584
T595C2;T1933C2;2018;0.21041919629336525;1618;1058;560;0.6778737872426173;0.7457897595954841
T595C2;T24C2;2018;0.22205326458460095;3;3;0;0.5224083651199697;0.1914710706836213
T595C2;T1204C9;2018;0.8921758092653183;42;27;15;0.5720968242118082;0.6880353470527752
T595C2;T274C9;2018;0.5351639222561972;30;22;8;0.4822087332766454;1.993069974209468
T595C2;T686C2;2019;0.20220662047587212;201;177;24;0.5277703428978694;1.3481560521456768
T595C2;T554C2;2019;0.8300674518430312;13;9;4;0.5569263314874104;0.007936211684724975
T595C2;T220C2;2019;0.280507515267271;28;27;1;0.580378103051191;0.42617277127510383
T595C2;T169C2;2019;0.30916665517009345;33;25;8;0.6147671509729935;0.9317290631211914
T595C2;T89C2;2019;0.2012060271420253;81;70;11;0.6245629795733816;1.6807403721531102
T595C2;T269C6;2019;0.5063236651509762;492;390;102;0.6529793525184234;1.1596187120831905
T595C2;T1832C2;2019;0.23152497679301842;153;122;31;0.5778305770513501;1.3007444367815817
T595C2;T4C2;2019;0.329597485044263;11;11;0;0.5720435099062879;2.132128040880479
T595C2;T173C2;2019;0.2340652791403578;70;68;2;0.5488422361339244;0.585582742274734
T595C2;T22C2;2019;0.21492183731497305;36;32;4;0.6595780203068438;1.3873940109913696
T1228C9;T102C9;2016;0.5471703207666102;5;2;3;0.6146646188980109;1.832921414262475
T1228C9;T1123C9;2016;0.5475645377341535;74;35;39;0.6254453093945449;0.015952541719116597
T1228C9;T907C9;2016;0.327392503150685;0;0;0;0.5979623039466782;0.312562960650564
T1228C9;T148C9;2016;0.24366355551811925;16;8;8;0.6220996345735241;0.45557389039033724
T1228C9;T818C8;2016;0.6948550815393073;0;0;0;0.544775632443389;1.4042870532219378
T1228C9;T1145C9;2016;1.0238089561494106;0;0;0;0.5832290832397351;0.016281789401879875
T1228C9;T135C8;2016;0.7603251537367564;1;1;0;0.5952221379775416;1.0307997837965184
T1228C9;T732C14;2016;1.0279235769457609;4;2;2;0.5931791908970407;0.10703972773778477
T1228C9;T999C13;2016;0.9532625050379143;329;156;173;0.6451206058576078;1.5348796418329336
T1228C9;T32C9;2016;0.5807764763767269;4;3;1;0.6016601214551689;0.6922892913842346
T1228C9;T2699C9;2017;0.2855134921546294;8;6;2;0.6048360496053828;0.9007852698292035
T1228C9;T937C9;2017;0.9862239833680905;0;0;0;0.5511770534213407;0.016711916287157142
T1228C9;T992C9;2017;0.21863442625291896;1;1;0;0.6070088214851017;0.5802900551133937
T1228C9;T24C9;2017;0.7950009202373821;1;1;0;0.6480253098142437;0.09351011397078483
T1228C9;T2404C9;2017;0.4737478039010814;2;2;0;0.5703782073739055;0.029647089924364007
T1228C9;T1479C14;2017;1.035601698343032;0;0;0;0.5724190162653056;1.0212273466432962
T1228C9;T550C9;2017;0.7389581352608428;0;0;0;0.6127686020445067;0.023362156782820005
T1228C9;T1195C9;2017;1.032723042122749;4;4;0;0.6067631258742889;0.00023521466912925138
T1228C9;T64C9;2017;0.42854643427860617;4;4;0;0.5700368346982698;1.0990376994250586
T1228C9;T1211C9;2017;0.39803458006669723;0;0;0;0.6248722218518075;0.13334901903139573
T1228C9;T381C9;2018;0.22395136644645797;1;0;1;0.5964857721718504;0.21600389036198897
T1228C9;T702C9;2018;0.3556184980599567;0;0;0;0.6173140022568694;0.223446656662101
T1228C9;T1323C8;2018;0.7763969646864877;6;1;5;0.6522064876372077;0.12371370787822517
T1228C9;T10C9;2018;0.4245635441361256;5;4;1;0.578606479029625;1.203150506979974
T1228C9;T86C9;2018;0.46557075198433173;0;0;0;0.5935196379532606;0.15429864440673213
T1228C9;T146C14;2018;1.0060355710729527;0;0;0;0.6676578877458806;0.14221260000913055
T1228C9;T2552C9;2018;0.48654290462581196;13;7;6;0.5781562407601685;0.12188940176014165
T1228C9;T1180C9;2018;0.5866462406288346;13;9;4;0.5971851539543639;1.5439873413398153
T1228C9;T675C9;2018;0.26282684604818285;0;0;0;0.6037554709413738;0.24911696862713026
T1228C9;T2178C9;2018;0.34952101707342975;0;0;0;0.6704415661472738;0.22728378605305316
T1228C9;T488C9;2019;0.8355064668132947;0;0;0;0.5561715732778274;0.001419834372663621
T1228C9;T692C9;2019;1.0625349275596365;0;0;0;0.6360034104005274;0.0007862059591899708
T1228C9;T1977C9;2019;0.5666035023303269;1;1;0;0.5766108017004031;1.1846373980014004
T1228C9;T2000C9;2019;0.9450366152380854;3;3;0;0.6833379483030706;0.009426029134527265
T1228C9;T83C9;2019;0.5550565972521027;13;12;1;0.6178966741485763;1.1082707801405547
T1228C9;T100C9;2019;0.6829769966924997;1;1;0;0.5685366299131593;0.9159917353094977
T1228C9;T869C9;2019;0.7075555893255466;1;0;1;0.567533781446808;1.4206622500650883
T1228C9;T1138C9;2019;0.45700652822610444;1;1;0;0.590730080825066;1.5112876399322477
T1228C9;T344C9;2019;1.039327093271683;14;12;2;0.6121189227791658;9.450422931874236e-05
T1228C9;T881C9;2019;0.5263606584709006;3;3;0;0.5647726133057196;1.5920035393932384
T661C5;T546C6;2012;0.4867566429140243;0;0;0;0.61487887827267;1.6256278746672468
T661C5;T726C6;2012;0.6304068226648535;2;0;2;0.6270746686365414;0.20459422881322958
T661C5;T6C1;2012;0.6612622220285915;1;1;0;0.5918256926471942;1.942651752104957
T661C5;T963C6;2012;1.0123960241035823;1;1;0;0.6530903340384692;0.01944632805905621
T661C5;T26C5;2012;0.38076014970010685;13;4;9;0.6571108914762191;2.1295824772496177
T661C5;T2415C6;2012;0.5821041763904836;13;2;11;0.6844462372751892;0.803996226081632
T661C5;T845C6;2012;0.6096676324157053;0;0;0;0.7339216261764954;0.934338918750559
T661C5;T1008C6;2012;0.6079732718837182;8;3;5;0.6129881299936137;0.8960571082911251
T661C5;T88C8;2012;0.6393378071659208;0;0;0;0.5770643222591808;1.4838872804067849
T661C5;T479C6;2012;0.8690112856546762;5;1;4;0.7200799173553769;0.10864854846985383
T661C5;T1366C6;2013;0.9363723958483317;1;0;1;0.6582142965947593;0.6427105976326265
T661C5;T2099C6;2013;1.0427547077826649;7;3;4;0.7200294900763882;0.009419300491455826
T661C5;T1368C3;2013;0.8503261853619686;1;0;1;0.631587414100637;1.5324324160239824
T661C5;T541C6;2013;0.7403355189747431;0;0;0;0.5764861328395725;0.1385925218939921
T661C5;T706C6;2013;0.7220817471141577;4;0;4;0.6336133488633686;0.13164475147142482
T661C5;T107C15;2013;0.5727951711326472;1;1;0;0.6209821152326483;1.8225705700159538
T661C5;T1586C6;2013;0.6642073426165045;1;0;1;0.7263331307724675;0.09381793441928997
T661C5;T755C1;2013;1.0095860110317831;3;1;2;0.6023487968898618;0.9306594602555199
T661C5;T582C1;2013;0.866374439725459;0;0;0;0.6246267327432271;1.2333291434204277
T661C5;T1131C5;2013;0.5094307299479341;1;0;1;0.6767175965193822;0.2839098616736671
T661C5;T951C8;2014;0.8406549345454294;0;0;0;0.6831802696718996;0.29274879285931893
T661C5;T1860C6;2014;0.9005842365348746;1;0;1;0.5864505487993865;1.1412017995428165
T661C5;T1619C5;2014;0.24937711390691109;0;0;0;0.6483992258872633;0.6726588524482072
T661C5;T1592C6;2014;0.7645885917251806;2;2;0;0.6876848116156041;0.04181539667016297
T661C5;T715C6;2014;0.909221337673701;0;0;0;0.6742561689995885;0.01776495206338597
T661C5;T1444C6;2014;1.0322535251672214;1;0;1;0.7449168411463242;0.010304731350429574
T661C5;T915C5;2014;0.6105062433371677;21;10;11;0.6072525161814706;1.1823503846706096
T661C5;T16C6;2014;0.5555710404906207;3;0;3;0.5862870263980977;1.443227752069686
T661C5;T61C6;2014;0.3402540371734718;15;7;8;0.6530417088503995;1.9317896306973692
T661C5;T241C6;2014;0.5441520350193099;48;26;22;0.6212148931706883;1.9892459380508196
T661C5;T1176C6;2015;0.8079914593057727;0;0;0;0.6594175804536164;0.460759926003343
T661C5;T292C6;2015;0.5938419249214052;1;1;0;0.6153122832362488;1.6758173703530432
T661C5;T825C6;2015;0.9830316007301796;2;2;0;0.6728953919614385;0.17757848048233332
T661C5;T181C6;2015;0.8700362922478043;1;0;1;0.6419677688531022;0.8189492144790954
T661C5;T468C6;2015;0.9039621910004256;3;1;2;0.7041696424956879;0.006921064287578562
T661C5;T198C6;2015;1.0048163712198803;0;0;0;0.6476087569973854;0.7530950051347244
T661C5;T2741C6;2015;0.8777206848805219;1;0;1;0.7091671917832173;0.5165160885508332
T661C5;T1923C15;2015;0.7840136385662366;2;0;2;0.710873163644541;0.17410092423323464
T661C5;T200C15;2015;0.9453134885131267;0;0;0;0.7153954015687236;0.0442907611261028
T661C5;T2486C1;2015;1.0274235392676643;0;0;0;0.6932959357935242;0.4535723376535314
T1081C17;T57C22;2012;0.5642327464828063;68;31;37;0.5613463328250372;2.2982165907361702
T1081C17;T57C14;2012;1.0607291275861939;1093;519;574;0.6170033441939753;0.058883622401024356
T1081C17;T306C7;2012;0.7755308162149905;1;1;0;0.4948263287445315;1.5986846026001036
T1081C17;T623C1;2012;0.8924648181027292;0;0;0;0.512335401204016;1.6778367735178086
T1081C17;T133C22;2012;0.8985078363353763;0;0;0;0.5033124613161333;0.2400613596516404
T1081C17;T1250C2;2012;0.9925998393191903;3;1;2;0.519679134429552;1.0595783790256463
T1081C17;T993C1;2012;0.996244616025346;1;0;1;0.45588465724232724;1.4543717377947338
T1081C17;T483C22;2012;0.893661500167331;0;0;0;0.507884225907814;0.16580396410836323
T1081C17;T92C17;2012;0.20219175666908196;0;0;0;0.47690181702591394;0.5436904579933755
T1081C17;T200C6;2012;0.5512132567444799;32;10;22;0.4928555372456688;2.130388789229402
T1081C17;T575C22;2013;0.9497024390775969;0;0;0;0.5923135271602116;0.03358448458587809
T1081C17;T347C14;2013;0.8703526999792752;0;0;0;0.5973269821935356;1.6574939759765994
T1081C17;T1317C3;2013;0.8751448725037346;4;1;3;0.5854969980190963;0.20358245403730532
T1081C17;T910C17;2013;0.2596423374747857;4;1;3;0.5487681584274322;0.24160405760871587
T1081C17;T382C22;2013;0.959591395695019;41;21;20;0.6094379034155497;0.22877136194209535
T1081C17;T410C4;2013;0.9777521658544543;2;1;1;0.6478152434343172;0.8010741783352885
T1081C17;T1283C22;2013;0.8666803771228291;7191;3226;3965;0.6198332744015385;0.0028458569019609234
T1081C17;T147C2;2013;1.0030923127125715;0;0;0;0.5611253173363311;0.9450200131154978
T1081C17;T1355C7;2013;0.8465776973411117;5;2;3;0.5336864492844113;0.8960947716982646
T1081C17;T6C22;2013;0.8633672395459422;8;8;0;0.49775571692802456;0.00985363406439821
T1081C17;T2029C17;2014;0.20116906138706303;11951;6726;5225;0.769662826138968;0.4782791383884335
T1081C17;T2059C1;2014;1.0531131448301396;0;0;0;0.6074094604275666;1.1670452411777539
T1081C17;T172C2;2014;0.9357563347838286;0;0;0;0.596602866013709;1.6973290873706248
T1081C17;T1552C6;2014;0.6659222765979496;1;0;1;0.5240340070979661;0.9649041608217166
T1081C17;T241C6;2014;0.42726029506707486;11285;6149;5136;0.6391616272680777;1.9892459380508196
T1081C17;T413C22;2014;1.0984825202497916;3;0;3;0.5678588156835236;0.2349041996289516
T1081C17;T491C22;2014;1.05733162719778;3;1;2;0.5400649711293056;0.008607623494340452
T1081C17;T18C3;2014;0.7266888739678052;43;25;18;0.5573380971066476;1.5762797873634011
T1081C17;T1758C1;2014;1.0709823816295245;3;2;1;0.6287864903119073;1.0422383003748656
T1081C17;T780C3;2014;0.8214136741375484;12;4;8;0.5170330601015241;0.812893853347371
T1081C17;T80C17;2015;0.20841075195376413;10;5;5;0.6158618945423647;0.3390002935316167
T1081C17;T335C22;2015;0.8948989973190423;1;1;0;0.5389101769705503;0.0017390436378860348
T1081C17;T1364C22;2015;0.9081648124700351;6;5;1;0.5480365219771366;0.011703077163315333
T1081C17;T1304C2;2015;1.0824495199495763;0;0;0;0.5658273881787347;0.7292225612164596
T1081C17;T63C6;2015;0.6726692640543672;176;159;17;0.5221841361156188;2.48223357186986
T1081C17;T1945C2;2015;1.0464758440909;0;0;0;0.5448532881276992;0.009596680245175912
T1081C17;T29C3;2015;0.8027686023287196;2;1;1;0.5933258506314092;1.1191866530423187
T1081C17;T94C17;2015;0.21798950159259245;0;0;0;0.5257497332447143;0.2643812354909308
T1081C17;T362C3;2015;0.6537617211331435;40;21;19;0.5465743077601373;0.06406363953254686
T1081C17;T1512C4;2015;0.8861515356542241;0;0;0;0.5406751173197115;1.2008378688202777
T1081C17;T181C22;2016;0.9692349512209967;9;3;6;0.6045396403535821;0.3346395771191613
T1081C17;T1521C22;2016;0.8902543165401672;424;263;161;0.6551980350100575;0.1146258085393407
T1081C17;T6C6;2016;0.7662481662481024;3;1;2;0.6504867221298185;1.9983616064857719
T1081C17;T95C22;2016;0.9650443699977383;0;0;0;0.5554163362925144;1.8134650188803336
T1081C17;T1224C17;2016;0.156125517137653;4044;2367;1677;0.5928602504195325;0.1342557232379023
T1081C17;T382C10;2016;0.7431362898072904;64;43;21;0.5197141104960556;1.53559028620012
T1081C17;T2000C7;2016;0.6644211927159118;12;10;2;0.5780529405955019;0.9524146004204914
T1081C17;T2743C22;2016;0.9277967942254753;59;37;22;0.5581631730852774;0.0260175548453492
T1081C17;T545C22;2016;1.0156077076776528;0;0;0;0.5358565771721555;0.07933085040118844
T1081C17;T1828C22;2016;1.0014063545149905;0;0;0;0.6171350955854056;0.0005252462072853792
T1081C17;T995C3;2017;0.8683341095688855;1;0;1;0.5311244464128566;0.9157958202383307
T1081C17;T996C22;2017;0.9095236458114324;40;30;10;0.5839941353058031;0.17113572965319404
T1081C17;T32C22;2017;0.8515029729052329;0;0;0;0.5175279691066401;0.10203662095143992
T1081C17;T6C17;2017;0.11879295171919535;3;3;0;0.5610257123503035;0.1666537954593576
T1081C17;T794C2;2017;0.9860833139521932;2;1;1;0.5415541423532004;1.4354518153547917
T1081C17;T338C22;2017;0.9426940323094457;0;0;0;0.5845446695397122;0.007447030132991222
T1081C17;T3042C2;2017;0.9673152661307834;0;0;0;0.6028420386676492;0.005923829597404655
T1081C17;T634C10;2017;0.7721170915576308;2;2;0;0.5662485393408048;1.6764803554821237
T1081C17;T31C22;2017;1.0000602595561623;2;2;0;0.5191886780732723;0.008627589600527332
T1081C17;T131C7;2017;1.0667740123692668;0;0;0;0.5426125976561068;0.08956032546128105
T1081C17;T1729C22;2018;0.933778720678758;0;0;0;0.5551685940097262;0.3234336628798817
T1081C17;T2155C22;2018;0.839693500487575;53;40;13;0.5535785763493717;0.5396312795978007
T1081C17;T986C1;2018;0.40522112419178746;1132;907;225;0.5735757856593695;0.03639931150057082
T1081C17;T352C3;2018;0.7177060252957697;30;10;20;0.6007879003146013;2.441341967306952
T1081C17;T109C2;2018;0.9352433368931186;0;0;0;0.6062211195056774;1.644983898226277
T1081C17;T843C22;2018;0.9429332423591545;0;0;0;0.5840048848969634;0.18481880131844303
T1081C17;T1927C22;2018;1.0240907851433492;0;0;0;0.517535707374824;0.07682232272466476
T1081C17;T1704C22;2018;0.9838419937764288;9;7;2;0.5947523767982718;0.3824443935332152
T1081C17;T812C22;2018;0.9937315906588648;1;1;0;0.5617374986818087;0.05903731082996111
T1081C17;T440C22;2018;1.1941535884914936;1;0;1;0.5506294135140253;0.005990743305974011
T1081C17;T57C11;2019;1.0584403187746232;74;64;10;0.5246461182920545;0.43735668996504573
T1081C17;T131C22;2019;0.9418016762010185;0;0;0;0.5549913488012509;0.21451399153929662
T1081C17;T1603C17;2019;0.20253567103679448;1;1;0;0.4749798193278374;0.8487258203499952
T1081C17;T527C17;2019;0.218652373429722;3758;3306;452;0.6556712173846956;1.493400685908253
T1081C17;T520C22;2019;0.9738937365221261;3;1;2;0.5113542279874527;0.9794931919931411
T1081C17;T182C22;2019;1.0410882120662137;1;1;0;0.5693603865215124;0.563195012244842
T1081C17;T11C3;2019;0.7447675213409632;2;1;1;0.6386007083091406;1.5695377938968014
T1081C17;T1148C22;2019;0.9514177313417497;17;12;5;0.5204829468695185;0.1384509802439829
T1081C17;T595C22;2019;0.9974991572911954;0;0;0;0.5572639617870953;0.00292531167210811
T1081C17;T1344C1;2019;1.0094519701455489;11;11;0;0.5973501037646217;1.3580052101107778
T75C7;T1317C7;2005;0.3227517992732981;6;1;5;0.6342910017490293;0.39830806789021067
T75C7;T2886C7;2007;1.0810204922851117;8705;2460;6245;0.7483985091586263;0.011125844953282548
T75C7;T2697C7;2009;1.089022612469128;8514;3204;5310;0.7567097777827136;0.05088854383879407
T75C7;T163C4;2009;0.6762922558360852;107;36;71;0.5985318036232463;1.387583207144635
T75C7;T163C19;2009;0.8520969442901187;112;41;71;0.584075493290469;0.3405317081322034
T75C7;T1411C4;2009;1.1047184031550261;44;12;32;0.6432836372036311;0.5568705566851365
T75C7;T11C4;2009;0.980222988048675;0;0;0;0.6002309919516768;0.0052674342550373685
T75C7;T2317C4;2009;0.9540761142412509;5;1;4;0.6515154108957207;0.0012020129998193316
T75C7;T1516C4;2009;1.0238681318308078;1;1;0;0.5507216701010931;0.021536064084778043
T75C7;T1774C4;2009;1.1329121440605696;57;13;44;0.6731752644620519;0.04486000059110844
T75C7;T209C4;2009;0.955771138744452;4;3;1;0.5411729435585317;0.9500251421420277
T75C7;T1647C7;2010;0.22457935425616737;94;44;50;0.6478037673659416;0.10484890802613082
T75C7;T548C7;2010;0.213872246676721;4049;1705;2344;0.7261299691792867;0.42754346595899695
T75C7;T1666C7;2010;0.2393646060870468;5251;2172;3079;0.7815867601362466;1.1189267597966244
T75C7;T23C10;2010;0.3931151686099501;58;24;34;0.5457892225961385;2.2446517465233327
T75C7;T704C7;2010;0.25357899200446;279;96;183;0.6157589927904092;1.3788642164355132
T75C7;T450C7;2010;0.43110825593980395;10;3;7;0.6244927159487792;0.23914939993647621
T75C7;T33C7;2010;0.3384995207639704;185;72;113;0.5522688849631692;1.9035946307641372
T75C7;T18C2;2010;0.9208635855281772;86;30;56;0.5710062568921213;0.737540055508489
T75C7;T18C14;2010;0.686998418512264;95;30;65;0.5695467195937001;0.6891610748425867
T75C7;T301C7;2010;0.26792783348643345;0;0;0;0.5641424830696202;0.10793242000631893
T75C7;T2240C10;2011;0.3496991686918418;432;234;198;0.5886969984856193;1.1470302446853116
T75C7;T863C7;2011;0.22509187903160888;150;95;55;0.5731291319948868;0.6006890329004934
T75C7;T2505C10;2011;0.23457395728205443;666;339;327;0.6296851474658519;0.989245326080622
T75C7;T1598C10;2011;0.45370924208413055;4351;1919;2432;0.6771206276172588;0.8367353103818138
T75C7;T1318C10;2011;0.614755234883761;55;20;35;0.6083144470432575;1.3647617482038634
T75C7;T722C10;2011;1.0079297790304809;18;4;14;0.641571756528118;0.0006602809338533667
T75C7;T238C7;2011;0.24653451503248192;118;47;71;0.5944052884788238;1.50702302546092
T75C7;T377C10;2011;0.9925636730473046;8;1;7;0.560119063877388;0.01992440425665932
T75C7;T239C7;2011;0.27883231605513503;15;8;7;0.6156148182448757;1.6198230049905893
T75C7;T1729C10;2011;0.5822070318586867;273;106;167;0.5856715426445853;1.0151083534489085
T75C7;T208C7;2012;0.20294053774990262;5;3;2;0.5230469026799273;0.5282710729103431
T75C7;T18C10;2012;0.4359708721059059;121;51;70;0.590479835166981;2.4849262073500857
T75C7;T799C10;2012;0.7648980166171501;3;2;1;0.6078118677510109;0.06417307298689043
T75C7;T679C10;2012;0.6405083278150967;18;4;14;0.5883958140528092;1.2911642087691995
T75C7;T2125C3;2012;0.7788496163142856;4;1;3;0.5953155813580359;0.1261189539012787
T75C7;T387C10;2012;0.7780316439844782;2;0;2;0.5430026726635507;0.08288643955843517
T75C7;T1103C10;2012;0.5757698395941526;956;425;531;0.5865927572473395;0.8818411793893246
T75C7;T1734C6;2012;0.590115883646384;19;11;8;0.5629366454745348;1.2091059157511566
T75C7;T1620C10;2012;0.8987771124255222;7;3;4;0.566097437076552;0.02442453807007229
T75C7;T450C14;2012;0.5525539408502462;6;4;2;0.5242915463202443;1.7802634093902363
T75C7;T1424C7;2013;0.23607152132868048;1898;1052;846;0.6292421180945107;0.05435438319988675
T75C7;T222C7;2013;0.28650390936634185;31;9;22;0.6137165124260039;1.7270923500961144
T75C7;T692C10;2013;0.4720638419407388;101;51;50;0.5877407622064026;0.8260874051958899
T75C7;T259C7;2013;0.3066936663633715;0;0;0;0.575939828021965;0.40122238864513493
T75C7;T135C7;2013;0.40591499715678026;13;5;8;0.5665312324307665;0.7260559385599521
T75C7;T1043C14;2013;0.7862169386549257;2;1;1;0.5135566486198633;1.5496171596025798
T75C7;T21C3;2013;0.6355308161568167;0;0;0;0.6123995470183687;2.367824513348344
T75C7;T370C10;2013;0.8320902947679029;47;25;22;0.6445460745572236;0.38234961737787515
T75C7;T828C4;2013;1.077404737421188;0;0;0;0.5627459276604645;0.3770246346927128
T75C7;T1886C4;2013;0.8688982089569401;9;2;7;0.5697182828939391;0.5622586994735844
T75C7;T2879C7;2015;0.2734365378005664;4122;2740;1382;0.7099081501934104;0.25864404424115534
T75C7;T2406C7;2015;0.46804659769620205;4353;3163;1190;0.7297632290694234;0.07338500180950407
T75C7;T1861C7;2015;0.27411106551705944;5297;3525;1772;0.6633020695001565;0.6201985500570193
T75C7;T443C7;2015;0.4309908006330778;4;3;1;0.5720821763851989;0.6941212176949161
T75C7;T613C7;2015;0.34970440321495244;7520;5235;2285;0.7354512250276495;0.025069548512477387
T75C7;T374C10;2015;0.285905748236714;5920;3846;2074;0.6751213324270301;1.037575751814921
T75C7;T2765C7;2015;0.9538500454896333;450;267;183;0.5778132513996748;0.008330335606059367
T75C7;T2487C7;2015;0.22008369719410037;8289;5494;2795;0.6974368540027133;0.9201324506118234
T75C7;T1748C7;2015;0.25347708955934434;3440;2332;1108;0.7263498048586687;1.1550314409623113
T75C7;T1554C7;2015;0.2058243388428258;5397;3634;1763;0.7143341463251733;0.9083401488011308
T75C7;T96C7;2016;0.20011954726713077;3348;2528;820;0.703028781335957;1.7393776421865477
T75C7;T466C2;2016;0.6223727309442242;0;0;0;0.6160524200442019;1.7506594369700916
T75C7;T544C10;2016;0.5596335941497851;7;4;3;0.5464396321389485;1.4537147062646136
T75C7;T102C7;2016;0.2764166208212955;4;3;1;0.5829510857791322;0.2959729700396718
T75C7;T1177C10;2016;0.3755204147570087;1401;963;438;0.5958355160862667;1.120244388586579
T75C7;T1548C7;2016;0.226799251784764;1660;1253;407;0.6638178713266052;1.066517930355223
T75C7;T1379C7;2016;0.273463002830711;1110;878;232;0.6411704719274427;1.1967851047088416
T75C7;T5C7;2016;0.4657950753825576;2;2;0;0.5818335520762292;0.6140288949307413
T75C7;T874C7;2016;0.2500144469505384;15;7;8;0.5602788735434989;1.5012188166848544
T75C7;T638C7;2016;0.32771236063714704;6;1;5;0.6144455582235646;1.4203595274913492
T75C7;T92C7;2017;0.2609443481914979;41;29;12;0.5161462820058123;0.6287228383631199
T75C7;T1964C7;2017;0.3092102118834349;5363;4362;1001;0.7320880890509789;0.36800779110562276
T75C7;T1647C25;2017;0.24173291529593388;62;55;7;0.617387675639961;0.4922339431453216
T75C7;T459C7;2017;0.2794845675129658;3403;2740;663;0.7084675675750641;0.6790366272534125
T75C7;T621C7;2017;0.26211380555529795;30;24;6;0.560905870604874;0.7300549579555713
T75C7;T689C10;2017;0.44737093686610263;1288;976;312;0.6282887144261033;1.215099220168283
T75C7;T1601C7;2017;0.265403203813251;26;17;9;0.6239558678119385;0.4118494674592178
T75C7;T24C7;2017;0.2684664395935671;53;26;27;0.6378404678802242;1.6479707385250308
T75C7;T80C7;2017;0.2434210167970089;1620;1222;398;0.6031762316735817;2.389858052970151
T75C7;T381C7;2017;0.23495864392217147;6;5;1;0.5941621266509204;1.5032875540785906
T75C7;T75C3;2018;0.6229202369181018;12106;10596;1510;0.7833601500014774;0.1862953334150458
T75C7;T267C7;2018;0.9425727610618246;5;4;1;0.6031482678020376;0.012718340759136488
T75C7;T207C10;2018;0.4112400740367458;155;122;33;0.5762821686120453;1.9077604634337193
T75C7;T363C3;2018;0.8077205670703438;29;21;8;0.5391372101523889;1.384011555502433
T75C7;T337C7;2018;0.37327450730770817;37;33;4;0.6233502242958665;0.22644810533911994
T75C7;T2395C7;2018;0.3369368252812811;78;68;10;0.5731004226322656;0.8905099168326691
T75C7;T1070C7;2018;0.2266156768363523;393;316;77;0.5767352454244138;0.3254456992321627
T75C7;T2093C7;2018;1.003277538412555;0;0;0;0.6755098248285236;0.0001347207633213803
T75C7;T112C10;2018;0.42773223797803983;327;290;37;0.57420782454163;1.6632342387838208
T75C7;T884C7;2018;0.22331467182647746;321;274;47;0.5878604448573991;0.4524740480809373
T75C7;T578C7;2019;1.057136505746039;0;0;0;0.5660247235027521;0.011442430923384298
T75C7;T29C7;2019;0.20696755945523537;25;21;4;0.584817709665444;1.0748400232726265
T75C7;T380C7;2019;0.2689522484006497;8;6;2;0.5065652373343317;0.3213262998747784
T75C7;T2202C7;2019;1.0239252312309914;8210;7637;573;0.770650935262146;0.0059076685804468655
T75C7;T75C16;2019;0.37303816722959626;12672;11778;894;0.8118316941322664;0.8942079005084079
T75C7;T452C7;2019;0.23498072468436748;260;238;22;0.5856402240118277;0.17967480727059454
T75C7;T761C15;2019;0.6784117391786821;197;173;24;0.6420474752150427;1.3041938407699367
T75C7;T318C15;2019;0.5414944812953209;962;888;74;0.5613977266828551;1.2326540064706648
T75C7;T1964C25;2019;0.25392082676682537;4108;3813;295;0.7405373985571031;0.5325998364607704
T75C7;T779C7;2019;0.21644766073966337;237;213;24;0.6204533177390237;0.6760333608969199
T191C6;T479C12;2006;0.31708143167739145;19;4;15;0.5366630504893936;0.5621802922453442
T191C6;T53C6;2006;0.9774686222809407;59;9;50;0.6878066528337516;0.011038866917759921
T191C6;T34C6;2008;0.20149454536867195;26;10;16;0.605719063542544;0.5469625396711124
T191C6;T2304C6;2008;0.16424858844141965;71;30;41;0.6093857643601334;0.0959943925593717
T191C6;T479C6;2008;0.3161487049682934;19;7;12;0.527086039739431;0.12921420654847127
T191C6;T868C1;2008;0.6659629705535015;277;44;233;0.6113658984713558;0.041399247190189406
T191C6;T210C6;2008;0.40941971687054846;19;4;15;0.6550057146779478;0.4250995783377236
T191C6;T1923C6;2008;0.34883907437894346;13;2;11;0.5820388946825521;0.12219894064313461
T191C6;T1148C1;2008;0.2930542617525872;979;166;813;0.6956507922537138;0.06112975743464771
T191C6;T1983C6;2008;0.2821880592453382;29;7;22;0.6009881515398845;0.014160456993966225
T191C6;T600C6;2010;0.3511746635385785;8;1;7;0.5607560978299966;0.11904316124374054
T191C6;T1444C6;2010;0.5880972109571676;14;6;8;0.6287803722278722;0.03310118750695288
T191C6;T332C6;2010;0.6260614123264024;61;11;50;0.5572659922050971;0.04876254079398253
T191C6;T86C8;2010;0.6524056063994976;2;2;0;0.5916165299637058;1.4996722883219942
T191C6;T1327C23;2010;0.6532732580844853;6;3;3;0.5993405606712472;0.8604361031610244
T191C6;T1039C8;2010;0.9714930700558453;3;0;3;0.5959486237255491;0.0012450524914091204
T191C6;T40C6;2010;0.8222157860854791;0;0;0;0.5293827814246783;0.20738700667841284
T191C6;T644C8;2010;0.8911087466474031;1;1;0;0.6211402727137992;0.3900462002885726
T191C6;T558C8;2010;0.9008783797533273;1;0;1;0.5510141876294345;0.6112475533914435
T191C6;T622C12;2010;0.9956471921194683;0;0;0;0.533014483430889;0.020231851557251525
T191C6;T2328C6;2011;0.9702965714442576;185;88;97;0.5959806776820851;0.009292857080012599
T191C6;T65C6;2011;0.27632409763580457;2;1;1;0.6087914561881316;2.301902602121754
T191C6;T607C6;2011;0.21453788828426879;3231;1304;1927;0.7082678329716512;1.2697733350283815
T191C6;T700C6;2011;0.28772683513384967;4426;1748;2678;0.7338288931163269;1.0426160508500546
T191C6;T2063C12;2011;0.5107157876381141;124;53;71;0.5811275077033651;0.9677207126476386
T191C6;T1068C6;2011;1.0304065803795321;0;0;0;0.5645666627750523;0.0006323955880848893
T191C6;T6C9;2011;0.7872143917784054;24;24;0;0.582649993460645;1.5117778080371862
T191C6;T1783C4;2011;0.9641149502689823;2;1;1;0.5882733298106851;0.8941816939680058
T191C6;T54C6;2011;0.4609472607287798;172;65;107;0.6475966518025655;0.41197328630462293
T191C6;T1755C6;2011;1.0186276111621184;5;2;3;0.560123469376455;0.011028352675133257
T191C6;T2112C6;2012;0.4704735761784554;3062;1277;1785;0.6485721947568779;0.18370786465842615
T191C6;T331C6;2012;0.37880531770401005;12;4;8;0.6357793556698657;1.4620119417937527
T191C6;T216C6;2012;0.2962168654324875;124;54;70;0.6323810618780693;0.6783878467820924
T191C6;T475C6;2012;0.45966055069291223;2312;1032;1280;0.6500020144589389;0.41279716703196323
T191C6;T1655C1;2012;0.6154401389503279;3;0;3;0.5519251772193032;0.23123694406050216
T191C6;T191C11;2012;0.8419314205512861;10622;5334;5288;0.7727924552699076;0.10703389895429974
T191C6;T1632C6;2012;0.6063906635567398;283;118;165;0.6246208842910268;0.07090979219195988
T191C6;T1274C6;2012;0.5303544076732887;49;17;32;0.619024801424663;0.11954234336616593
T191C6;T2802C6;2012;0.40681579599322226;644;345;299;0.604610238971723;0.6265705136960233
T191C6;T1704C22;2012;0.7294317889615447;2;0;2;0.5615854265962292;0.06422880423942914
T191C6;T1676C5;2013;0.7645319304009923;108;37;71;0.5419923450182826;0.7222822263737639
T191C6;T71C6;2013;0.44366301183905743;16;8;8;0.6062566749303366;0.9273024212443318
T191C6;T1737C6;2013;0.2044438649343523;4749;2733;2016;0.680281356326238;1.5067705666581006
T191C6;T723C6;2013;0.6402528887690881;10;3;7;0.5658806685564468;0.20844971559268724
T191C6;T2008C6;2013;0.44785822334473846;19;7;12;0.660270696712955;0.0858749994207252
T191C6;T2065C6;2013;0.970812917524381;2916;1537;1379;0.6530229152315237;0.009518877884527384
T191C6;T1303C1;2013;0.31364078552233454;99;50;49;0.5836507788432398;1.1430351351477996
T191C6;T2093C6;2013;0.4991867272219911;259;152;107;0.6905486613408551;0.9187716959227585
T191C6;T2235C6;2013;1.0353875635724556;28;10;18;0.5124344254098268;0.016366039002327647
T191C6;T272C17;2013;0.5343396949384736;12;9;3;0.5968243275924386;1.3535354996935454
T191C6;T995C6;2016;0.38034929322516353;13;9;4;0.5916680678604709;1.3876131163190795
T191C6;T2833C6;2016;0.6738855864589163;5571;4063;1508;0.7301260606603379;0.6276702956413095
T191C6;T191C5;2016;0.5255383907904834;202;113;89;0.5797645932886757;0.046418869590302954
T191C6;T46C1;2016;0.25052419672034976;183;149;34;0.6507367166401898;1.8172286146029604
T191C6;T254C6;2016;0.4980912225295291;6;1;5;0.6078343279264513;1.166897869064774
T191C6;T1860C6;2016;0.3095402010906456;632;339;293;0.6697797357613121;1.195928874895618
T191C6;T1477C1;2016;0.281050179930891;96;68;28;0.5801621306373761;1.3460997982393899
T191C6;T502C21;2016;0.22250845235561;662;338;324;0.6865572327231897;1.6535809701945368
T191C6;T2466C6;2016;0.9463519804342162;3;1;2;0.5408430727374288;0.006758912004317229
T191C6;T503C3;2016;0.9878217942613812;52;40;12;0.6001331264692107;0.008213048199586086
T191C6;T73C6;2017;0.6307112729109745;1;1;0;0.5307525612821733;0.19084765298335138
T191C6;T1619C1;2017;0.5007819115672714;28;18;10;0.5509460451895104;0.8913676606149097
T191C6;T1418C6;2017;0.6842662581567356;2;2;0;0.5716356200299815;0.32401162824958146
T191C6;T191C1;2017;0.4905923955557713;13254;10489;2765;0.7735740316335484;0.9698987776573464
T191C6;T1439C6;2017;0.5695235316417984;172;76;96;0.5723504309369034;0.8003907501078812
T191C6;T2763C6;2017;0.4934619934125498;457;340;117;0.629276633315579;0.5617424923780956
T191C6;T1210C21;2017;0.5378753359151698;48;31;17;0.6219688402382693;0.33862677765525373
T191C6;T204C1;2017;0.27485740236916834;409;305;104;0.5915493507131693;1.8591837328611007
T191C6;T174C13;2017;0.6962072218847517;71;58;13;0.6389066494062905;1.809512242071921
T191C6;T644C6;2017;0.6647946671164526;31;18;13;0.5807252986976783;0.13571300909359713
T191C6;T684C6;2018;0.20168978369708324;526;386;140;0.6071273779538724;1.5710638279327773
T191C6;T70C1;2018;0.6033628910399346;487;411;76;0.564093195235539;0.9648467606809454
T191C6;T555C1;2018;0.39545074493686805;192;151;41;0.5307480438007317;1.698443621703121
T191C6;T158C6;2018;0.5812804920999901;157;101;56;0.5714329200905275;0.6521533914114791
T191C6;T2283C6;2018;0.6672003191131295;28;27;1;0.5303130178712117;0.2491625631324905
T191C6;T2663C6;2018;0.9279660384085098;11954;10351;1603;0.7842108105393345;0.10997582891681978
T191C6;T647C6;2018;0.23441460936742808;32;29;3;0.6256833678329827;1.6526267459857498
T191C6;T503C21;2018;0.6821217393425428;6343;5404;939;0.7326858291189913;0.7662105930932542
T191C6;T872C6;2018;0.6901350940824833;0;0;0;0.6424300591357679;0.20171868950684205
T191C6;T1834C21;2018;0.5568064267864725;79;58;21;0.5736365870801206;1.1669278948535715
T125C9;T0C9;2018;0.3905261537258553;1;0;1;0.5754226017631614;0.4476400222207948
T125C9;T212C9;2018;0.26021025012693344;30;19;11;0.5581663265981087;1.760187181162434
T125C9;T309C4;2018;0.5763764345314167;9;2;7;0.6054678939165992;1.1031114836403766
T125C9;T489C9;2018;0.37003048258166504;20;15;5;0.6995676091603829;0.7553622210146143
T125C9;T1123C9;2018;0.6428414606318362;5;4;1;0.6767129585558294;0.024270378502038812
T125C9;T1222C9;2018;0.5675936666519575;1;1;0;0.6049214021065865;0.017152135323058884
T125C9;T1118C9;2018;0.21048411612687423;20;11;9;0.6847481835740048;1.5578949516320124
T125C9;T1204C9;2018;0.3457354094524493;0;0;0;0.5750465889508833;0.6880353470527752
T125C9;T6C9;2018;0.4505794690774385;4;4;0;0.6010387419864719;0.07875262987703326
T125C9;T274C9;2018;0.33065391213507733;380;272;108;0.5497801081895949;1.993069974209468
T1342C8;T805C9;2009;0.20259222149123046;383;109;274;0.6117344041129652;1.4526093758435612
T1342C8;T120C14;2009;0.5047683114513992;1788;803;985;0.6777828974357436;0.29944354286862734
T1342C8;T1334C9;2009;0.3741049974196242;563;182;381;0.6673389185982831;1.0595853907740418
T1342C8;T2671C9;2009;0.2680025858513847;8650;3587;5063;0.6743745035791866;0.6545437214931453
T1342C8;T1544C9;2009;0.3843244833328393;2992;957;2035;0.6995643183074638;0.05774146569967986
T1342C8;T114C9;2009;0.7263217021873549;24;14;10;0.7119680964642666;0.22782542492970553
T1342C8;T863C9;2009;0.7201752251610594;27;17;10;0.5994664425343127;0.6083606979941751
T1342C8;T6C9;2009;0.5409815210478924;38;36;2;0.49681276607874975;1.4830272698491194
T1342C8;T462C9;2009;0.9248549755117589;17;9;8;0.5196360487934454;0.010538709321861996
T1342C8;T2082C9;2009;0.48134692751108155;866;303;563;0.5949897658672316;1.084356561224111
T1342C8;T690C8;2010;1.0726900741972643;2;1;1;0.5113047237737631;0.02018225200602321
T1342C8;T2265C5;2010;0.9467705835040371;297;121;176;0.5783660400364441;0.010700024237480203
T1342C8;T805C4;2010;0.9279697333310368;2595;820;1775;0.6077413707973346;0.7164587937195723
T1342C8;T791C14;2010;0.3435408862679087;338;135;203;0.6648834045866787;1.3784554927814152
T1342C8;T49C8;2010;0.20159331698289107;0;0;0;0.4945000408709467;0.42847251593910834
T1342C8;T1402C4;2010;0.9193751460066004;105;53;52;0.6381471699257122;0.8701447542471674
T1342C8;T2555C14;2010;0.9976476573319635;90;39;51;0.5756075422784321;0.0010847352755976262
T1342C8;T469C4;2010;0.6244746691208025;2401;1557;844;0.7332083233994964;1.2108763316506896
T1342C8;T120C4;2010;0.8193817188997334;1197;605;592;0.7277726425276347;1.6859103680828071
T1342C8;T262C9;2010;0.4848529572783029;3;0;3;0.6334050197801342;0.18375029387363723
T1342C8;T2568C9;2011;0.7104456117133948;84;72;12;0.6184624902678244;0.22273826996973609
T1342C8;T529C9;2011;0.5562722873631252;219;99;120;0.5551437128071772;0.8083912043309429
T1342C8;T953C8;2011;0.2104229515713415;13;5;8;0.5810527949475024;0.832991143305083
T1342C8;T86C8;2011;0.23481275739710583;23;16;7;0.6998554642472924;1.6042937017297527
T1342C8;T159C9;2011;0.4878955416214056;193;37;156;0.629201543131802;1.6757598397551816
T1342C8;T1318C10;2011;0.9383202611144594;8;5;3;0.5272680314817157;1.3647617482038634
T1342C8;T1325C9;2011;0.6285343402134667;23;16;7;0.605052067492059;1.3983404988693324
T1342C8;T59C14;2011;0.4754798260299473;4704;2825;1879;0.7780663558698071;1.7523328004797352
T1342C8;T1827C9;2011;0.5643248462856625;36;10;26;0.505033760041772;1.1397642738097766
T1342C8;T149C14;2011;0.7063820333656432;4;2;2;0.6466464275800293;2.281066744411931
T1342C8;T934C9;2012;0.5813403015683014;742;519;223;0.5722214222757422;0.9455441866296503
T1342C8;T558C8;2012;0.22100198667416637;0;0;0;0.45143525759092823;0.7145826644388094
T1342C8;T1653C9;2012;0.6918289405265593;144;67;77;0.5247303800063055;1.1872498456858924
T1342C8;T2119C8;2012;0.25087674872891397;1;1;0;0.5483001973537383;0.9785165194989556
T1342C8;T2076C9;2012;1.033073306363007;625;312;313;0.5865509605657577;0.00918495042301141
T1342C8;T934C14;2012;0.5748757125479478;874;636;238;0.5841838078878949;1.4340460947717708
T1342C8;T320C9;2012;0.595482763085651;9;4;5;0.5349765875540956;1.7322195341362006
T1342C8;T791C23;2012;0.9428002025687662;110;64;46;0.6045602086602131;0.5040459880675972
T1342C8;T370C9;2012;0.8057872356124568;16;10;6;0.5788764345908596;0.8918395114066124
T1342C8;T221C9;2012;0.20645784215898366;4627;3330;1297;0.6906182276126269;1.4035877651862652
T1342C8;T28C9;2013;0.31875780152522826;615;190;425;0.6563346250898783;0.5944417901082232
T1342C8;T2483C8;2013;0.2075868143648243;66;32;34;0.5444016341263473;0.46491744007229674
T1342C8;T126C8;2013;0.2125513333099207;25;10;15;0.5908682306578967;1.4184501486534211
T1342C8;T1392C8;2013;0.9905174107272388;0;0;0;0.4485034813378189;0.0025932110670835976
T1342C8;T113C8;2013;0.2644965847627462;28;6;22;0.5886930634772225;0.38249290700240385
T1342C8;T481C8;2013;0.980077450772879;0;0;0;0.4756050172359104;0.004814789679472828
T1342C8;T578C8;2013;0.2102627124799873;41;13;28;0.5366320976674203;0.040926265286852656
T1342C8;T2520C9;2013;0.3025456534299308;790;408;382;0.595703109384386;0.7225457812692744
T1342C8;T176C8;2013;0.2598753160674442;2;2;0;0.5943130456997744;0.8957241631805958
T1342C8;T1577C8;2013;0.9578819334939764;28;11;17;0.5665824401945999;0.016495146270975966
T1342C8;T136C8;2014;0.21523142604772216;162;81;81;0.5954770484263174;1.5948402393351129
T1342C8;T2191C8;2014;0.9993811208106174;9;6;3;0.6008821013428955;0.007495873790409704
T1342C8;T977C9;2014;0.34760586112270053;5677;4045;1632;0.6763766499649086;1.108918227857191
T1342C8;T515C8;2014;0.37022739692112583;1;1;0;0.5030293462629458;0.4810136140166769
T1342C8;T2974C8;2014;1.0870821733239346;57;31;26;0.5264409427134078;0.0005340359940256842
T1342C8;T488C9;2014;0.9967033503917947;32;27;5;0.5810026413569214;0.11032549407326173
T1342C8;T380C8;2014;0.42664010331234137;0;0;0;0.5020206971063629;0.41425687751136303
T1342C8;T1181C14;2014;0.2135380739895668;454;344;110;0.6013945416165263;0.09342140163361767
T1342C8;T1479C8;2014;0.22467474781058938;176;143;33;0.6465264696149787;0.028512880381303247
T1342C8;T92C8;2014;0.23727441338548094;2;1;1;0.5745729786206375;1.027917047031797
T1342C8;T1657C8;2015;0.5832754799327144;59;35;24;0.6428694208765466;0.182301940160927
T1342C8;T273C8;2015;0.23800104199369732;285;157;128;0.5558120137484015;1.5246263222794758
T1342C8;T8C4;2015;0.769701473022247;252;104;148;0.6669497643914257;2.6196367353098986
T1342C8;T622C8;2015;0.20496957279276173;25;17;8;0.6210002373351646;1.1618945423363447
T1342C8;T212C9;2015;0.48981088601709544;1722;1259;463;0.6564253455095943;1.7420937487263375
T1342C8;T2732C8;2015;0.17607495458872047;4878;3586;1292;0.6512737280756611;0.08054350192071166
T1342C8;T397C4;2015;0.934372024947477;572;339;233;0.6833539134685997;1.4865542745722227
T1342C8;T41C14;2015;0.4320990368708445;1861;1510;351;0.6706437911425326;1.2544822099316915
T1342C8;T1354C9;2015;0.6644613678124829;55;33;22;0.5219401726575907;0.7175040236063067
T1342C8;T1738C9;2015;0.7190899285221868;2996;2177;819;0.5985599957957416;0.5893223980891664
T1342C8;T443C8;2016;0.2639415637792355;0;0;0;0.4404846880864259;0.5956916332434278
T1342C8;T804C8;2016;0.2333824991788076;2;2;0;0.5406418199177073;1.2841607378136812
T1342C8;T2514C8;2016;0.2325708573794536;5;4;1;0.45588876485681085;0.25031478818627423
T1342C8;T717C8;2016;0.3422750386635094;7;2;5;0.4633142278753573;0.46486763497617545
T1342C8;T1743C8;2016;0.3969647585522361;2;2;0;0.40462072472718164;0.8864201205940185
T1342C8;T110C8;2016;0.2284188576979559;259;207;52;0.648912025942191;1.7472124611353181
T1342C8;T2461C8;2016;0.2602634941485845;15;8;7;0.5251356742444525;0.5438351773738439
T1342C8;T2034C8;2016;0.20393361892125084;1051;789;262;0.5629395731006906;0.6802740755150938
T1342C8;T1354C8;2016;0.30101862072806773;9;7;2;0.4344701334976867;1.3092527761083137
T1342C8;T591C9;2016;0.4498221887727415;60;47;13;0.5826425338057633;1.240729115652033
T1342C8;T488C8;2017;0.22733684072227656;75;50;25;0.5602057244689829;1.2963928339926385
T1342C8;T142C8;2017;0.24426833803911374;699;446;253;0.6002467307997036;1.603515559543234
T1342C8;T1272C8;2017;0.5462753126540709;0;0;0;0.40387124713331146;0.36328370092478984
T1342C8;T631C8;2017;0.2938737709606586;0;0;0;0.4178779136336654;0.9444889110240843
T1342C8;T507C8;2017;0.2126667022521963;2463;1806;657;0.6242354764036041;1.280479472685157
T1342C8;T69C8;2017;0.46877527723323287;0;0;0;0.625665819771282;0.6600116688352002
T1342C8;T26C8;2017;0.25695101207808513;76;20;56;0.5259053935207862;0.7582844227418645
T1342C8;T1197C8;2017;0.08677630902040523;7695;6551;1144;0.6261317681802395;0.19488643968534267
T1342C8;T1738C8;2017;0.17751174333131792;3051;2432;619;0.5603649400719786;0.164292367716755
T1342C8;T294C8;2017;0.5803848150296784;1;1;0;0.6318750511645574;0.9980701887393616
T1342C8;T202C8;2018;0.26629916839282886;619;466;153;0.657812437792322;1.5565827971144652
T1342C8;T212C8;2018;0.2211768352559459;521;457;64;0.650010506522444;0.931946325594427
T1342C8;T28C8;2018;0.4885876931721962;272;231;41;0.689190564549581;2.0375556806322925
T1342C8;T225C14;2018;0.46020729109880754;1513;1339;174;0.7083511924206114;1.7603072930136165
T1342C8;T1087C8;2018;0.20800207920717972;1687;1091;596;0.7018020907111935;1.4464840924206923
T1342C8;T37C14;2018;1.204579652393961;0;0;0;0.5216349038386017;0.10650166188986186
T1342C8;T337C8;2018;1.0497883583190706;2;2;0;0.4688311386093683;5.983148528446961e-06
T1342C8;T259C14;2018;0.5415340731036082;1077;997;80;0.6375446952958845;1.1690704732817856
T1342C8;T437C8;2018;1.0471449434683837;0;0;0;0.534699503526883;9.895294022522564e-05
T935C3;T845C10;2016;0.7922888687373224;877;346;531;0.742993610689989;0.8465829073388876
T935C3;T903C10;2016;0.5621896186072126;878;563;315;0.6517764045740895;1.3020362057740487
T935C3;T345C10;2016;0.8349631758832745;477;231;246;0.6417690219543088;1.1874659753058745
T935C3;T1024C10;2016;0.7956051243855427;274;165;109;0.6654696237812638;1.577830615585829
T935C3;T335C3;2016;0.38698319569665496;2389;1372;1017;0.7255018566784112;1.6109885273541495
T935C3;T288C10;2016;0.6024975788486032;197;110;87;0.6553690196751241;1.55623540702559
T935C3;T1945C10;2016;0.8908628390663367;7;4;3;0.718640755892195;0.6136965957552621
T935C3;T207C10;2016;0.7636782589229079;25;16;9;0.6350622535726609;1.901250818728405
T935C3;T255C3;2016;0.4969720815323029;15;2;13;0.6523247435322517;1.8289627849439172
T935C3;T539C10;2016;0.9610081601418441;77;34;43;0.7143793327812428;0.026723197572118176
T935C3;T1541C10;2017;0.7013048447294381;587;293;294;0.6613091773926434;1.557380163012568
T935C3;T1886C10;2017;0.8888149097875367;3787;2536;1251;0.7110148809535952;0.5823104381400952
T935C3;T793C22;2017;1.0109011087946393;158;42;116;0.6588090975229391;0.4293669429913152
T935C3;T1729C3;2017;0.49255729100435175;21;10;11;0.6498758928587787;0.5662086956649709
T935C3;T112C17;2017;1.0096863058261618;1514;1001;513;0.6483759908351547;0.05174652377465466
T935C3;T9C10;2017;0.7011393427678251;20;10;10;0.6606513940794198;1.6586218116541342
T935C3;T419C10;2017;0.6687001787658096;335;252;83;0.664649409698916;1.309075614710957
T935C3;T433C10;2017;0.8154808506926833;20;16;4;0.6185118266067894;1.4072214786336832
T935C3;T177C10;2017;0.6571044681553484;54;33;21;0.5806967536320046;0.8915334569064405
T935C3;T448C10;2017;0.7461198291197721;1130;685;445;0.6401362955323983;1.302478832510777
T935C3;T1092C3;2018;0.29975963789091287;4449;3157;1292;0.6792584808831983;1.0878106781084838
T935C3;T2260C3;2018;0.3494184396107439;173;47;126;0.6565668055176981;1.139550216287387
T935C3;T302C3;2018;0.4209089158444985;15;2;13;0.6073505318066582;0.9572169999156626
T935C3;T192C6;2018;0.7850665985126338;6;4;2;0.5675119041393248;2.4702374346082117
T935C3;T830C6;2018;0.7728174242208943;299;134;165;0.6517119353797204;0.7078684618168649
T935C3;T711C21;2018;1.1052462951516373;3;2;1;0.5610655747925837;0.7749560419652766
T935C3;T23C10;2018;0.7273022241083651;128;116;12;0.5875359365436476;2.246303496256033
T935C3;T1663C6;2018;1.0988620811499439;21;15;6;0.5744255700051863;0.5496963161497666
T935C3;T2577C6;2018;1.0619331177980273;18;9;9;0.6443941863343278;0.9479072459880953
T935C3;T695C12;2018;0.9591538389897994;22;10;12;0.5647026043259815;0.8626415642261132
T935C3;T1324C3;2019;0.30821360668201425;4910;4104;806;0.7590723063968692;1.214698532121026
T935C3;T845C3;2019;0.29816368356801715;188;161;27;0.7026695477523791;0.351186280063093
T935C3;T534C3;2019;0.20664235391274066;2708;2108;600;0.7075282799759571;1.181647626225279
T935C3;T995C3;2019;0.25266575550497716;1417;1044;373;0.6273053982143026;1.0326446958614581
T935C3;T21C3;2019;0.5735446370327625;1238;903;335;0.7310761884710757;2.6067465323690517
T935C3;T534C7;2019;0.6096352182698019;2732;2169;563;0.7073663754004789;0.020836923371522476
T935C3;T320C9;2019;1.0657783182480653;0;0;0;0.589604815370377;1.6852110820660788
T935C3;T712C1;2019;0.9838851999386993;0;0;0;0.5667468319430307;0.9497447934154384
T935C3;T555C1;2019;0.8828713810540434;23;14;9;0.5903079814169787;1.7310454983450085
T935C3;T862C6;2019;0.9493505451678241;71;41;30;0.6587067522915426;0.5639061094284058
T155C2;T55C3;2010;0.5543998964370271;6;1;5;0.5795705217223426;2.1927820177892348
T155C2;T1945C3;2010;1.0194445422479572;59;9;50;0.6250772523642198;0.009061294333246418
T155C2;T1253C3;2010;0.9654805689453019;212;46;166;0.6833347261835963;0.0051146576182877195
T155C2;T1382C3;2010;0.9726008776800688;106;11;95;0.665339961803957;0.020803595320470172
T155C2;T1317C3;2010;1.0716423069992251;300;75;225;0.6790032036490068;0.15646600942394012
T155C2;T6C14;2010;0.9177040247441695;3;1;2;0.6160085143913275;1.2652029964215221
T155C2;T286C3;2010;1.0255337126917596;10;1;9;0.6076247835961466;0.22804382422966174
T155C2;T6C6;2010;0.8987453044641097;1;1;0;0.5996868845314451;1.944894327485171
T155C2;T2090C3;2010;1.029740091978426;2;0;2;0.6118964108986428;0.010214980025788958
T155C2;T135C6;2010;1.0563070740080367;816;185;631;0.6210767105604638;1.0925899925964995
T155C2;T173C3;2011;0.4069027236071189;1497;434;1063;0.6319344851246974;1.060076203442017
T155C2;T2102C3;2011;0.6306871923310131;16;7;9;0.6072214777563225;0.0667392039046911
T155C2;T138C1;2011;0.7352821617410513;681;201;480;0.6638281718445576;0.7049865506752786
T155C2;T734C3;2011;0.4282340413568314;1385;469;916;0.648130308887527;0.9675235536253226
T155C2;T212C9;2011;0.845463280335989;0;0;0;0.5770153915871599;1.7330856948420452
T155C2;T22C12;2011;0.6906471178381282;8;2;6;0.6304285849011271;1.5557941102543686
T155C2;T247C7;2011;1.023167669923953;0;0;0;0.542862594262521;1.460392390286235
T155C2;T278C3;2011;0.8569866282565767;0;0;0;0.6411797511655164;0.19144404573959267
T155C2;T1789C3;2011;1.0333241514612013;2732;678;2054;0.7164868574231973;0.010244758305445262
T155C2;T2107C3;2011;0.9607866506175867;0;0;0;0.5420841357483124;0.019391545152320718
T155C2;T1669C3;2012;1.0699463700006775;3;0;3;0.6242273519826735;1.1537920063830522
T155C2;T1338C3;2012;0.8658267638914803;1;1;0;0.5802180465309084;0.62355620385165
T155C2;T1866C3;2012;0.9751931521734045;47;10;37;0.6499821200784777;0.11888112822360646
T155C2;T2093C3;2012;0.9692816059291748;354;107;247;0.656284109174525;0.009740804171008128
T155C2;T1339C3;2012;1.0835799584876276;337;82;255;0.6908581494377256;0.8955581447168879
T155C2;T835C3;2012;1.1205195459051664;26;7;19;0.5960754419403271;0.2960461992384537
T155C2;T1136C3;2012;1.0337414313142024;41;14;27;0.6171040270632404;0.017887171020504477
T155C2;T2041C3;2012;1.0883452091308619;2;1;1;0.6101828682133456;0.8644049667665632
T155C2;T4C10;2012;0.598614521910168;260;95;165;0.6478701386622179;1.0061866355335116
T155C2;T409C3;2012;0.884408000946209;75;16;59;0.6449609567797268;0.47160167716610457
T155C2;T1534C2;2013;0.18946897110231042;4902;1889;3013;0.6941634336909381;0.07984114757395815
T155C2;T107C3;2013;1.0076564133960857;1;0;1;0.5779029462827094;0.17732369353095767
T155C2;T22C10;2013;1.0052819720091177;13;2;11;0.6328639426735956;0.13375184107186605
T155C2;T292C6;2013;0.9516499050346651;0;0;0;0.5439126196252115;1.6792511286803593
T155C2;T149C3;2013;0.9569731498755741;0;0;0;0.6301911603430094;0.5240992049261085
T155C2;T335C2;2013;0.25568276899806774;10;3;7;0.5997602505124238;0.526523262172308
T155C2;T1945C10;2013;0.643181647287333;11;6;5;0.6037236578600896;1.5290281664349545
T155C2;T269C3;2013;0.8655625008724338;215;93;122;0.650868736195966;0.4406011343065562
T155C2;T55C7;2013;0.7673468285015412;10;3;7;0.5322755679833238;0.44809656753723814
T155C2;T765C3;2013;0.9378240251665627;73;27;46;0.5773249622528867;0.257032220442628
T155C2;T1959C2;2014;0.29334923000825064;8973;3854;5119;0.7179690554929594;0.4620475877679514
T155C2;T1300C3;2014;1.0462792600227484;2;0;2;0.5788834440850619;0.08967353386653612
T155C2;T1857C3;2014;0.9775715609326062;0;0;0;0.6273027101982053;0.004461893247528571
T155C2;T174C13;2014;0.6190641430828916;5;3;2;0.6305785824929464;1.6590752059163452
T155C2;T1713C3;2014;0.7341454248711461;226;79;147;0.6160374336859346;0.5805548031449809
T155C2;T634C10;2014;0.7926741426139745;2;1;1;0.610207043015271;1.1479963786418605
T155C2;T44C2;2014;0.2590636405752148;678;287;391;0.6695094463465344;1.9165944213057995
T155C2;T248C3;2014;0.7982390418859211;0;0;0;0.596764877450687;0.43537471836268177
T155C2;T781C3;2014;0.9477089496283385;5;3;2;0.6188536246073026;6.784055957813086e-05
T155C2;T709C2;2015;0.2338449530611908;6;4;2;0.5560469286022216;1.2707434635352115
T155C2;T172C14;2015;0.9025567431703093;148;75;73;0.6311739443311815;1.2164057488319087
T155C2;T2120C3;2015;1.0408747857625098;1;0;1;0.5615602058218916;0.6109497989448783
T155C2;T1274C7;2015;0.6427268289439638;9;3;6;0.5627892329336324;1.447270457406962
T155C2;T1223C2;2015;1.0832841172096046;5;1;4;0.602160252059202;0.00117956668859642
T155C2;T2345C3;2015;0.8575021267965715;35;5;30;0.5925762174468507;0.7474833067403484
T155C2;T301C3;2015;1.0837947799703962;0;0;0;0.6437680478381345;0.49383475204713856
T155C2;T657C3;2015;0.41339372348982995;1560;752;808;0.6920052996896;0.37460650583215194
T155C2;T433C10;2015;0.6371152145399437;19;10;9;0.5873627923278109;1.4641880337261572
T155C2;T1133C3;2015;0.9981319131323381;0;0;0;0.5736304837867782;1.324245626822105
T155C2;T673C13;2016;0.8714752294556319;48;25;23;0.5947565654807333;1.011372909966789
T155C2;T1541C3;2016;1.0404531334364249;0;0;0;0.5284267797089583;0.902296964140512
T155C2;T70C6;2016;0.808500728928701;10;5;5;0.558724168094287;2.4647575297486353
T155C2;T2213C3;2016;1.1233116449550866;2;1;1;0.5884960038331903;0.4131221087551874
T155C2;T1742C4;2016;1.0042347128632547;4;2;2;0.5780050067161079;0.014934468420642007
T155C2;T52C2;2016;0.23751161249420472;1280;680;600;0.6593808602664026;1.7524928058246905
T155C2;T394C4;2016;0.9951961429976163;0;0;0;0.5719291078322248;1.403286589437046
T155C2;T339C7;2016;0.8542892606501771;14;6;8;0.5854050861778861;1.3165575756429275
T155C2;T810C3;2016;0.877441128012571;1;1;0;0.5442934331830508;0.8005791468192417
T155C2;T2659C3;2016;1.0451441414075489;14;8;6;0.6739487230268965;0.0008552389179460001
T155C2;T172C2;2017;0.2575497403576664;264;176;88;0.648801590761422;1.4896339954769302
T155C2;T24C13;2017;0.9979455068777495;0;0;0;0.6396875638721953;0.021014721972294873
T155C2;T434C2;2017;0.3021532000845537;911;601;310;0.6049134995562508;0.9987177367732014
T155C2;T84C3;2017;0.4215844585240307;1484;903;581;0.7477772468510675;1.1140476024618966
T155C2;T910C3;2017;0.9902330713634692;0;0;0;0.6048573446226885;1.1964285581276142
T155C2;T673C3;2017;0.42327030257357545;41;22;19;0.5983430274289451;0.4266771441095619
T155C2;T1785C2;2017;0.4406465610080329;83;58;25;0.6693766537145297;0.22514846751142956
T155C2;T1373C2;2017;0.7973061652056483;12;7;5;0.6749486183654161;0.0286299019728585
T155C2;T331C3;2017;0.7491687525794635;41;25;16;0.6297267486738767;1.380530668721541
T155C2;T2044C2;2017;0.9700823282797497;42;22;20;0.6145506818343376;0.015196920389733968
T155C2;T447C2;2019;0.20406672578907348;552;420;132;0.6282368222743095;1.5857742374788775
T155C2;T111C2;2019;0.23228508973305662;125;107;18;0.6651763856002542;1.8402855266034484
T155C2;T337C2;2019;0.5197297016161986;4296;3600;696;0.6701548308299459;0.6192405921306539
T155C2;T331C2;2019;0.21646940933116643;37;32;5;0.617772634773077;1.1236402546078332
T155C2;T860C2;2019;0.24487733576969217;71;56;15;0.6218238297927186;1.361191092239953
T155C2;T1201C2;2019;0.27382865073364426;7147;5973;1174;0.7109846741537666;0.8995942018839898
T155C2;T995C3;2019;0.8284970346131684;38;30;8;0.6002218723935935;1.0326446958614581
T155C2;T18C2;2019;0.2852420741627668;3;2;1;0.5438438990185481;0.6084164507006927
T155C2;T131C3;2019;0.5076694056478885;691;564;127;0.6630530863499144;0.9835772272039962
T155C2;T537C3;2019;0.8732185615903364;1451;1196;255;0.7259799291773679;0.0610007199876506
T455C3;T454C17;2013;0.5428837578865258;4770;2367;2403;0.6489706951835024;1.238043312716765
T455C3;T1385C7;2013;0.8448663761001207;2532;1474;1058;0.6641767773828438;0.9331702700260261
T455C3;T1123C17;2013;0.6638099472200549;3311;1718;1593;0.6321817813295779;0.39133139981086107
T455C3;T20C17;2013;0.6753740658727545;10;2;8;0.6166477359582072;0.8393345508624758
T455C3;T193C17;2013;0.5259942821877704;7;4;3;0.5475750907083154;1.1060725909657116
T455C3;T64C17;2013;0.6615896895781548;3;1;2;0.5571662664977953;0.08521652613429807
T455C3;T1316C17;2013;0.5302907983970224;10680;5687;4993;0.7309528430689836;1.1982007491389846
T455C3;T562C17;2013;0.4365371497074976;72;60;12;0.5655348170106311;0.5901209546028564
T455C3;T784C6;2013;0.5008309727528899;4229;2316;1913;0.7422929146530721;0.8897201325210472
T455C3;T1244C7;2013;0.9293912220773332;458;221;237;0.6145528246750899;0.49114515168967354
T455C3;T836C6;2014;0.6723344285053867;9494;5305;4189;0.6554844012877202;0.14445553558643012
T455C3;T65C6;2014;0.6759496692187986;37;25;12;0.6650178955839873;2.441350155152214
T455C3;T135C17;2014;0.5445473497803204;5;2;3;0.5865679140910166;0.3581530491461821
T455C3;T241C6;2014;0.6154839462773805;6975;3671;3304;0.6080255151783298;1.9892459380508196
T455C3;T35C7;2014;0.7253680604810929;33;21;12;0.6101419493876568;1.3514981225247993
T455C3;T2423C17;2014;0.5414399160599892;2419;1308;1111;0.6466263312995848;1.0464818697412521
T455C3;T51C11;2014;0.8018767250850426;9;4;5;0.6291518438256395;2.408998717711941
T455C3;T105C7;2014;0.9863620504303077;0;0;0;0.5690824173308056;1.3310526047222702
T455C3;T598C17;2014;0.5073305575660938;3895;2244;1651;0.6555864522075594;1.0860636167631819
T455C3;T195C17;2014;0.5065958408317295;8394;4843;3551;0.739435019904826;1.5738888760467942
T455C3;T210C17;2015;0.48102253461674327;3280;1692;1588;0.7003071599129509;1.2368910351725886
T455C3;T246C17;2015;1.0068698662410653;13;7;6;0.5964647478578033;0.014905642646294577
T455C3;T2C17;2015;0.6590646109354004;8;5;3;0.5771729538973275;0.19991660536869885
T455C3;T80C17;2015;0.5661319727145369;0;0;0;0.595340877108956;0.3390002935316167
T455C3;T477C17;2015;0.41987696414348974;7147;3948;3199;0.7496787037956911;1.2229303193060794
T455C3;T1316C6;2015;1.038666078907207;7290;4430;2860;0.7224674427285098;0.1357272271179752
T455C3;T629C3;2015;0.21584786638299414;1910;1244;666;0.7217266607514391;1.614245773667519
T455C3;T455C17;2015;0.367877262246874;17449;10724;6725;0.7783998033497999;1.6409252840239477
T455C3;T77C17;2015;0.5386700098964773;249;133;116;0.602273376008717;0.7131746267665156
T455C3;T210C11;2015;0.8371857653292235;3228;1620;1608;0.6253564403329528;0.24323324140191588
T455C3;T815C17;2016;0.5051208221793146;5772;3952;1820;0.7074996055619235;1.1907591748757056
T455C3;T454C3;2016;0.5016653127177885;3952;2725;1227;0.6559613285051169;0.21088394666143462
T455C3;T146C17;2016;0.6478221862926744;1;1;0;0.5162890873001063;0.44951203681687174
T455C3;T675C14;2016;0.9991259773696427;0;0;0;0.60888198354502;1.6956333027232557
T455C3;T578C17;2016;0.9955085077056728;7176;5231;1945;0.6715665521424095;0.014456372994059757
T455C3;T1630C17;2016;0.9159112617185706;92;63;29;0.6068792284575428;0.00790182317814198
T455C3;T2787C17;2016;1.0061120752190857;180;146;34;0.6626300337615278;0.002075240068310365
T455C3;T527C17;2016;0.668282768186853;1995;1413;582;0.6784734952101703;1.5290000309844607
T455C3;T1510C17;2016;0.5410148913121315;3774;2784;990;0.6568867742333789;1.1511329588043504
T455C3;T2818C17;2016;0.5133311736604358;2233;1529;704;0.6036655438965317;0.8284414781549131
T455C3;T387C7;2017;0.6725760078502794;5790;3987;1803;0.6530756483405047;1.0305235197027203
T455C3;T901C17;2017;0.4875348729248291;6558;5306;1252;0.6703646946172297;1.1763711704322615
T455C3;T1436C17;2017;0.511422798416028;8676;6340;2336;0.6170890366453898;0.9746807947302949
T455C3;T1493C7;2017;0.6738826473809448;1901;1420;481;0.6317762422872178;1.000766969120501
T455C3;T195C6;2017;0.5873219542166912;9279;6957;2322;0.7257801898165588;1.2832615940920156
T455C3;T614C17;2017;0.5424803553236557;3871;2652;1219;0.6943480893091706;1.337121781786407
T455C3;T1283C17;2017;0.5047711694364827;6845;5024;1821;0.6751998335745126;1.2646259984314292
T455C3;T1385C17;2017;0.5450079085919536;2028;1649;379;0.6706352550966357;1.4285100738571346
T455C3;T2157C6;2017;0.5568192180447453;4991;3537;1454;0.6120824392101356;0.18768918616582767
T455C3;T241C17;2017;0.4684655568667483;5910;4137;1773;0.6047602190444882;1.193754805850738
T455C3;T597C3;2018;0.3920410716040298;98;75;23;0.6039983103167244;1.4288301732591788
T455C3;T1825C17;2018;0.42121789197692994;9701;8229;1472;0.6913923150275749;1.3030838744126152
T455C3;T362C17;2018;0.4527304458904945;112;73;39;0.578099753435654;0.4044157843890457
T455C3;T1110C3;2018;0.519044082948064;0;0;0;0.6280425567362384;1.6079370895570906
T455C3;T1076C3;2018;0.3217516819854712;89;73;16;0.5968933274898419;1.4155950572374325
T455C3;T1585C3;2018;0.3763606714441009;14;14;0;0.6111761603575399;1.12930085706822
T455C3;T314C3;2018;0.5128147542905619;2;2;0;0.5665089344155848;1.4178967824177489
T455C3;T1062C17;2018;0.5536238328481891;2161;1650;511;0.5939409635618793;0.9489006505509938
T455C3;T845C3;2018;0.4796703959811057;1;1;0;0.6022945251829062;0.9352117760698974
T455C3;T18C3;2018;0.5354762602933875;74;65;9;0.5831681215596738;1.3679836101267193
T1124C12;T287C12;2016;0.5636955628764321;7;3;4;0.5360967138316097;2.285969456303486
T1124C12;T2002C12;2016;0.2825783405563935;210;133;77;0.584580752241816;0.8099377229606297
T1124C12;T22C12;2016;0.31983315957079694;1177;759;418;0.6867560143385383;1.7732208841308073
T1124C12;T502C21;2016;0.5819501463316474;13;7;6;0.6151533348183817;1.6535809701945368
T1124C12;T1662C12;2016;1.0045290751998324;0;0;0;0.5289994027639981;0.00764941412108393
T1124C12;T1663C12;2016;0.4479915466052471;58;34;24;0.550859331098701;1.5063550932453513
T1124C12;T1745C12;2016;0.9723862494871666;12;8;4;0.6132320362054537;0.10377518626390281
T1124C12;T1366C12;2016;0.49189891910252215;1;1;0;0.5435132004156399;1.0710790773113146
T1124C12;T191C21;2016;0.7367143552819022;176;120;56;0.5560202124127069;0.9508841382153644
T1124C12;T1991C6;2016;1.0497486558772235;23;15;8;0.6020454249744397;1.070843373059862
T1124C12;T287C6;2017;0.5737344085232761;17;10;7;0.5191727759684523;1.7429892395051922
T1124C12;T236C12;2017;0.35061684301843166;429;271;158;0.587432374992108;1.6920399453770452
T1124C12;T1191C6;2017;0.5360681022014506;10764;7976;2788;0.7798385198539113;0.6873965361083029
T1124C12;T393C12;2017;0.26051397930867193;10241;7144;3097;0.7985355926642657;1.4513575803361038
T1124C12;T681C12;2017;0.5787994402495537;1;1;0;0.5521308288249573;1.3015716833449382
T1124C12;T1479C12;2017;0.7408720421897093;18;17;1;0.5856715808590824;0.12875013971822483
T1124C12;T943C3;2017;0.3332729388325334;9378;6501;2877;0.7229965730217334;1.4656478486513609
T1124C12;T1222C12;2017;0.8388185654220635;43;35;8;0.565223944081692;0.00435817379645373
T1124C12;T355C3;2017;0.8043973352674162;0;0;0;0.5035278839808208;0.8892918380619675
T1124C12;T758C12;2017;0.4647698708106758;36;23;13;0.5494894314555521;0.7509801948874203
T1124C12;T128C12;2018;0.562712065203185;22;17;5;0.5510528226931309;2.339160789078445
T1124C12;T335C3;2018;0.7997184974261121;19;17;2;0.6102677101549971;1.551580292192252
T1124C12;T352C3;2018;0.5818997236351292;1028;449;579;0.6365986152418632;2.441341967306952
T1124C12;T684C6;2018;0.6000880638373269;71;57;14;0.6172473313998724;1.5710638279327773
T1124C12;T91C12;2018;0.2779685986331073;3855;2736;1119;0.7146450409953151;1.7580163448448742
T1124C12;T1413C12;2018;0.19983236733079057;1078;772;306;0.6422898684613884;0.1365284128429332
T1124C12;T2214C12;2018;0.8131193113542898;90;69;21;0.6050593977475971;0.1462270738965302
T1124C12;T352C12;2018;0.22379519395140424;1478;692;786;0.6496246977419746;1.044802569721917
T1124C12;T1635C3;2018;0.3768536917802604;11246;8553;2693;0.7351775898011925;1.416265777396491
T1124C12;T740C12;2018;0.3324419424485987;92;63;29;0.5870748135460606;1.4227681216203072
T1124C12;T898C12;2019;0.14428571562836856;8372;7362;1010;0.6870635066025339;0.16129443138476113
T1124C12;T36C6;2019;0.5938954177582401;1233;1032;201;0.651138929921256;2.027231958637417
T1124C12;T1273C6;2019;0.9731830410472214;309;192;117;0.6235046566701119;0.12495976338062835
T1124C12;T1297C6;2019;1.0329824337309867;446;362;84;0.6235461270713606;0.00692324266268328
T1124C12;T61C6;2019;0.7659888344165826;237;216;21;0.6110959487394999;2.0732239467424427
T1124C12;T1382C6;2019;0.6159948910669475;207;174;33;0.5837572724710787;0.0457473719943742
T1124C12;T729C6;2019;0.7595397435072478;23;19;4;0.6086289150937985;1.5697022996328345
T1124C12;T2577C6;2019;0.9468567655703185;33;32;1;0.5977807424491568;0.9847150368500519
T1124C12;T1892C6;2019;0.9368727387820492;137;105;32;0.5522283449692214;0.7332095372474572
T1124C12;T106C5;2019;0.8851547034241715;30;26;4;0.5495792651854559;1.326965220750061
T1494C4;T2736C4;2007;0.057534568945136644;2;0;2;0.6451677530220293;0.08707143181422311
T1494C4;T135C4;2007;0.24630576042320151;16;3;13;0.6114457215897531;0.45250720698019214
T1494C4;T722C4;2007;0.2873789108747036;423;52;371;0.6988191849209991;1.17089780233358
T1494C4;T60C4;2007;0.24221839962560487;43;0;43;0.6256327987990831;1.2083834629285393
T1494C4;T370C4;2007;0.2513973475272885;40;2;38;0.5824871839857116;1.2958385632640406
T1494C4;T702C4;2007;0.26111276959189766;2;1;1;0.6415814717933995;0.038104978171011855
T1494C4;T861C4;2007;0.22474916443880832;58;13;45;0.6095792530129647;1.0888519647371229
T1494C4;T1830C4;2007;0.9248668818798439;73;9;64;0.5756978067826084;0.0218092802766499
T1494C4;T410C4;2007;1.061521145499231;99;6;93;0.6902066160852103;0.022384705249301695
T1494C4;T6C9;2007;0.5371852742265519;114;64;50;0.5542405286690821;1.3766186532910438
T1494C4;T448C10;2008;0.20873925759604084;12297;3795;8502;0.7584131304487219;1.3485977551870112
T1494C4;T999C13;2008;0.43470443944745507;20;8;12;0.6315578279202883;1.3863589970292565
T1494C4;T1105C16;2008;0.6525440173814596;4;1;3;0.5933978707209131;0.2543295444118931
T1494C4;T59C4;2008;0.2322573488678158;10;2;8;0.6226595222779057;0.4505905550553141
T1494C4;T6C22;2008;0.338620860504281;115;91;24;0.5505877145041143;0.8817172021186418
T1494C4;T2254C4;2008;0.2173147172554314;157;22;135;0.6221881239339965;0.7595974681609656
T1494C4;T305C10;2008;0.35378307197713477;2730;852;1878;0.716877137158956;1.5456392907246521
T1494C4;T42C4;2008;0.36000327104355145;1;0;1;0.6032425213479771;0.979453930056807
T1494C4;T1912C4;2008;0.220922279967127;1;0;1;0.6136999173009936;0.24706617475682086
T1494C4;T347C4;2008;0.23631708677485197;39;7;32;0.5831229371740435;0.04101202583072955
T1494C4;T1135C4;2009;0.11126085538146191;11005;4113;6892;0.8079038069125601;0.15624892635363077
T1494C4;T1966C4;2009;0.20324936026242746;60;16;44;0.6054159452441077;0.8149602581915638
T1494C4;T2152C10;2009;0.2970776652483208;295;90;205;0.6867468212813129;1.0194963088273667
T1494C4;T92C4;2009;0.4099032659771119;0;0;0;0.5239379739721371;0.1373683950844993
T1494C4;T2082C4;2009;1.0322235114762373;11;5;6;0.6245957124619506;0.010504356848669166
T1494C4;T10C4;2009;0.41542159843734905;21;6;15;0.5408629800236628;0.10133204025381329
T1494C4;T508C4;2009;0.36481725114729957;374;74;300;0.6410014891204312;0.20290504969523643
T1494C4;T780C1;2009;0.9224180496203305;13;2;11;0.7049939035932886;0.0012380930863968547
T1494C4;T894C4;2009;1.0035881227747012;10;2;8;0.7038842235166245;0.005407418963973379
T1494C4;T50C4;2009;1.0047451087357795;2;1;1;0.5772724544335377;0.020712891936219602
T1494C4;T1300C10;2010;0.30389478549905113;8378;4005;4373;0.7270373009916449;1.4437916850691448
T1494C4;T760C10;2010;0.5017712519234121;219;61;158;0.6290205060766741;0.11384240467448344
T1494C4;T190C10;2010;0.6075702601547271;84;28;56;0.6423936720517978;0.07448951545022521
T1494C4;T132C10;2010;0.24313393371151804;931;248;683;0.6877880352530052;0.7867581409423705
T1494C4;T153C4;2010;0.20069611275306953;192;60;132;0.6163157681195468;1.8735760248044806
T1494C4;T1288C3;2010;0.5570729947933761;2954;1023;1931;0.6781037397045995;1.1980918514633332
T1494C4;T301C10;2010;1.1653029303408966;2;1;1;0.6565340122872376;0.0042191320679893975
T1494C4;T1540C10;2010;1.0432230330262273;4360;1809;2551;0.7399648125192441;0.009844297370958325
T1494C4;T1205C22;2010;0.36117937881892614;5925;2240;3685;0.6968012551889182;1.4583312805477089
T1494C4;T1080C22;2010;0.34034089300608916;8840;3632;5208;0.7348277541451416;0.27690352767152754
T1494C4;T112C14;2011;0.31588765931311313;6511;3300;3211;0.7535511131100281;0.36430433873786394
T1494C4;T1084C4;2011;0.2785574091618105;335;107;228;0.6639613560863507;1.0543772098037691
T1494C4;T1600C10;2011;1.0487083720882864;4;1;3;0.6520549212846647;0.009740827351129858
T1494C4;T675C10;2011;0.6889715882226501;552;172;380;0.6644587240151953;0.05584799948311665
T1494C4;T1455C13;2011;0.47559558729600937;312;72;240;0.6511570219421835;0.6906079820136519
T1494C4;T149C10;2011;0.6851697084768372;232;93;139;0.6578909174409086;0.5925409421338723
T1494C4;T435C13;2011;0.9917795945955576;0;0;0;0.5456324998085142;1.0289688303512312
T1494C4;T1971C14;2011;0.5857685801624566;12;8;4;0.6129860402459417;1.16104659997796
T1494C4;T23C10;2011;0.4156407527321899;221;117;104;0.6303360489849337;2.3528875195809746
T1494C4;T1057C7;2011;0.7820152048139544;299;86;213;0.6349403016565294;1.053751787756977
T1494C4;T5C10;2012;0.5298867755346133;31;2;29;0.6466378097041764;1.5095481212648867
T1494C4;T366C10;2012;0.5044917028248305;371;113;258;0.6162947530514284;0.05032190957807113
T1494C4;T1352C4;2012;0.3494941734934853;6;4;2;0.5900320970985453;0.5272868401023619
T1494C4;T1734C3;2012;1.1076678696824578;735;499;236;0.6486823569418965;0.10756979277609792
T1494C4;T119C10;2012;0.45781990354218216;316;183;133;0.6029199106419139;0.42594424852058754
T1494C4;T1945C4;2012;0.2791012620330571;114;43;71;0.71256510866336;0.14741298482865609
T1494C4;T1070C10;2012;0.5678466339159254;73;41;32;0.5946947375825478;0.8823304712956428
T1494C4;T1666C10;2012;0.8580420406855194;4;2;2;0.5277329884478605;0.16228621393276985
T1494C4;T1620C4;2012;0.431109530738086;36;11;25;0.61305835583109;0.9586738028850251
T1494C4;T450C14;2012;0.402539891967962;25;18;7;0.5801237391331034;1.7802634093902363
T1494C4;T324C4;2013;0.20887732164579675;115;26;89;0.6235274708536037;1.4426283255630488
T1494C4;T651C4;2013;0.328650360051976;16;10;6;0.6324904044733869;0.4804406798048674
T1494C4;T553C4;2013;0.20449362308057062;2;2;0;0.5303519618227013;1.0158678773328345
T1494C4;T2893C4;2013;0.4310864854167781;686;185;501;0.6710610005371915;0.39844902967275625
T1494C4;T258C4;2013;0.3592878002006832;3;2;1;0.5920075824407286;0.820990390967084
T1494C4;T18C10;2013;0.4689847918736676;3595;1886;1709;0.6858099061681864;2.4376136894382006
T1494C4;T895C4;2013;0.28167991914952495;90;33;57;0.6182258627081221;1.1782248055545874
T1494C4;T817C4;2013;0.40941202251440356;62;49;13;0.6115239481648292;0.75727191863649
T1494C4;T817C14;2013;0.46000778224463756;72;62;10;0.6243038881364499;1.4716065297564116
T1494C4;T1711C4;2013;0.2794263136904408;369;184;185;0.6508177585632428;0.785450061643945
T1494C4;T1402C4;2017;0.31220360276844505;1;0;1;0.6401110979806712;1.3494738320040571
T1494C4;T325C4;2017;0.2610925324021126;130;78;52;0.650336949221911;1.5708026886408988
T1494C4;T556C4;2017;0.9993330696076206;20;16;4;0.5882212451470423;0.011050076116628341
T1494C4;T263C4;2017;0.485665842238742;9;8;1;0.5945055531293373;1.2773379379154044
T1494C4;T1699C4;2017;0.2302522312320684;238;160;78;0.6419952025287838;1.168110957181832
T1494C4;T1080C10;2017;0.500050150454846;10165;7985;2180;0.7166791780707874;1.0521425183786897
T1494C4;T309C4;2017;0.42069132887826444;236;130;106;0.707189747601316;1.0780559628192534
T1494C4;T182C3;2017;0.7543941195730566;24;18;6;0.6196675047457376;2.080089929551633
T1494C4;T37C4;2017;0.5833573993539268;0;0;0;0.5672165799695611;0.17373537798055066
T1494C4;T377C4;2017;0.2363368954189684;146;85;61;0.6094742162966165;1.5540228656770814
T1494C4;T255C3;2018;0.8407065173708482;4;3;1;0.6646581477641131;1.981874861313792
T1494C4;T676C4;2018;0.24050346781836995;395;275;120;0.6161420916988143;1.4140680237605605
T1494C4;T1006C4;2018;0.2228253089873531;3816;2797;1019;0.7600476381574957;1.9813464331211306
T1494C4;T314C4;2018;0.3420632768540621;3362;2433;929;0.7493484880210026;1.9810466202845711
T1494C4;T846C4;2018;0.2337259290508995;9152;7588;1564;0.6948992357889677;0.3652767593915107
T1494C4;T154C4;2018;0.35679389860564625;583;398;185;0.6733975927460361;1.7917961002043745
T1494C4;T1673C10;2018;0.3684213510201245;927;676;251;0.6487129678208708;1.1298348990091935
T1494C4;T1226C4;2018;0.35737701252488185;25;17;8;0.5996685027122044;1.424437530470533
T1494C4;T112C4;2018;0.24709801035901802;8884;7538;1346;0.7324459483153438;0.4844073884810952
T1494C4;T1636C4;2018;0.6062105857013926;2;2;0;0.6495301837140788;0.2095638986478212
T554C6;T2078C6;2007;0.11581711497455305;30;1;29;0.5970822037420886;0.032948817448530975
T554C6;T1486C6;2011;0.26941663084407896;143;58;85;0.6825151758623967;0.7293207309698221
T554C6;T49C6;2011;0.28041877239933033;0;0;0;0.5553995181575861;0.12654057164754512
T554C6;T1210C6;2011;0.2729621502364391;33;8;25;0.5024101585601064;1.4623270388233172
T554C6;T192C6;2011;0.27461023046478894;274;93;181;0.5941165498338044;2.4146725090248355
T554C6;T1115C6;2011;0.2480310140284715;290;61;229;0.6109568307065966;1.6262326672126284
T554C6;T57C6;2011;0.3429699141302255;3;0;3;0.5271614802819018;0.6927651274317311
T554C6;T2628C6;2011;0.9504312660634114;2;0;2;0.5037352710599796;0.0012266504977972719
T554C6;T731C6;2011;1.0504798869820458;4;1;3;0.609996431027247;0.001278652850205181
T554C6;T826C6;2011;1.0569835832270713;1;0;1;0.547315883841655;0.002352759214477066
T554C6;T6C6;2011;0.2423223774765787;93;66;27;0.5946805719871017;1.9904158619061145
T554C6;T41C6;2012;0.9950258436172578;3;2;1;0.6375605190888609;0.00828614509644198
T554C6;T170C3;2012;0.5567213800054219;1;0;1;0.579039972508559;1.5827079595090208
T554C6;T36C6;2012;0.35937888245477845;1;0;1;0.6178248313205577;1.8358200262927666
T554C6;T899C3;2012;0.9417661346365452;2;1;1;0.5766014637855638;0.00927291948098811
T554C6;T168C3;2012;0.3253545114916597;14;6;8;0.6307461597552868;1.8637783216378516
T554C6;T894C6;2012;0.43811433506671094;10;1;9;0.5746572334378555;0.08067377952489212
T554C6;T1535C3;2012;0.7898539240981087;1;0;1;0.5564561507884455;0.17872805185709695
T554C6;T235C6;2012;1.0158316863746721;0;0;0;0.5513642836316197;0.018534133171560302
T554C6;T1025C6;2012;0.4801324921464605;1;0;1;0.4987599523414171;0.38769852144890554
T554C6;T1195C6;2012;1.0103255608307837;4;3;1;0.579762308512046;0.0027129138349450154
T554C6;T584C6;2013;0.20329186446301994;70;26;44;0.6479687928128995;1.8181988241604508
T554C6;T1931C6;2013;0.3242857295753696;49;18;31;0.5664910021606158;0.9775470075806661
T554C6;T1427C6;2013;0.6370784365148121;0;0;0;0.5390189173621409;0.07599278379729527
T554C6;T1782C6;2013;0.31092082008182564;0;0;0;0.6478029443656499;0.2813760296673554
T554C6;T266C6;2013;0.6746764539082305;7;6;1;0.563450385932867;0.3943635433736143
T554C6;T412C6;2013;1.0086752151322285;10;2;8;0.609861334928312;0.015973734521468996
T554C6;T684C6;2013;0.2836931431277898;14;2;12;0.5938326726938119;1.4886571890065534
T554C6;T842C6;2013;0.22022427881570772;80;26;54;0.7022472461857379;0.9703358395560789
T554C6;T1586C6;2013;0.316660549143582;159;85;74;0.596286367809129;0.09381793441928997
T554C6;T389C6;2013;0.27297612216786904;11;5;6;0.5749677277591326;1.7010328758814406
T554C6;T1142C11;2014;0.5890599224474836;8;5;3;0.6127848203840682;0.9759899320792228
T554C6;T729C6;2014;0.46086664082910656;27;5;22;0.6144771698819479;1.4569512537727947
T554C6;T254C6;2014;0.26504556590380357;3;1;2;0.6499929065246526;1.0918354836586763
T554C6;T2120C6;2014;0.9765049009566767;91;29;62;0.6000048978684245;0.015220470202640711
T554C6;T191C6;2014;0.22595023624720723;17;9;8;0.5746716035146988;1.9483420307402672
T554C6;T77C11;2014;0.3033796524662583;10;5;5;0.5759448000635391;2.1872675039808063
T554C6;T24C6;2014;0.5067760747488346;0;0;0;0.6066731704109904;0.11401680756246603
T554C6;T1372C11;2014;0.8762168799797043;0;0;0;0.5059907939400866;0.01827139519142526
T554C6;T995C6;2014;0.2516767241064609;5;1;4;0.6182346325069337;1.2756420521043499
T554C6;T36C1;2014;0.7966722038394498;0;0;0;0.60748815421399;0.705896021856476
T554C6;T422C6;2015;0.7133001206774439;3;1;2;0.567582005698137;0.4968840022641404
T554C6;T717C5;2015;0.6225020728317386;3;0;3;0.5121944460726308;1.1930291110364315
T554C6;T1804C6;2015;0.4162278869650755;2;1;1;0.554008530578386;0.052881720278325155
T554C6;T1599C6;2015;0.26777610299297594;25;9;16;0.6166884825381012;1.026687457630972
T554C6;T241C6;2015;0.2011856876514606;0;0;0;0.6013778465771815;1.996571575455575
T554C6;T114C11;2015;0.5111441386853222;0;0;0;0.704585899365431;1.878832291639707
T554C6;T2833C6;2015;0.6937549018455256;5;3;2;0.560732935100301;0.6867386509458548
T554C6;T131C6;2015;1.0579667608409575;0;0;0;0.6017800624054499;0.008227184507995826
T554C6;T191C5;2015;0.29635996487821537;15;8;7;0.49897507559193355;0.12483816529979794
T554C6;T237C11;2015;0.4586986004549579;5;2;3;0.6195845493243399;1.6768580585851174
T838C10;T108C13;2011;0.4308238235348485;156;78;78;0.6235510929672115;2.0728016376035123
T838C10;T702C13;2011;0.6622990171774281;20;3;17;0.5474420705227812;0.05375035844183663
T838C10;T37C14;2011;0.6565750002030907;0;0;0;0.5269999062272477;0.1702295347295666
T838C10;T57C13;2011;0.9276614942463737;3;0;3;0.5558142841948412;0.20209914656598224
T838C10;T759C13;2011;0.9762870589274621;8;2;6;0.563788753930619;0.02510602705403108
T838C10;T169C13;2011;0.5377476888636552;1;0;1;0.5948006423388568;0.9306785404503882
T838C10;T896C13;2011;0.8776453563177277;0;0;0;0.643746623631785;1.1108208948789702
T838C10;T515C13;2011;0.8836121771826122;3;2;1;0.493876414067036;0.8041697357981008
T838C10;T207C10;2011;0.2715701675746003;558;236;322;0.6334274867117272;1.7601402534806954
T838C10;T306C13;2011;0.7128525842531219;11;3;8;0.5437257355874383;0.11782450467074078
T838C10;T742C13;2012;0.9381140979085129;6816;3349;3467;0.7073576681365037;0.019558265256713975
T838C10;T297C10;2012;0.24441677900423509;3;0;3;0.5071699520561007;1.603661296322919
T838C10;T295C13;2012;0.8247408861735188;348;140;208;0.6883358118601384;0.03111842200989797
T838C10;T433C10;2012;0.21663727763990448;3;0;3;0.5082652021110348;1.5063746034831913
T838C10;T486C13;2012;0.8461173227757522;1853;1031;822;0.6914632212196861;0.10324026826229711
T838C10;T203C13;2012;0.6552099836542071;1500;797;703;0.7301338361322582;0.5184479767106734
T838C10;T734C13;2012;1.0238651652204327;2;2;0;0.6106334370819559;0.018345982323102836
T838C10;T127C10;2012;0.30734778287444686;20;12;8;0.5243277509303368;1.8488494983099535
T838C10;T1317C13;2012;0.8191633310652562;0;0;0;0.5906700643096943;0.06210504893121296
T838C10;T752C13;2012;0.972755441780302;1;0;1;0.5584917294234888;0.009371046372525367
T838C10;T1205C22;2013;0.358102522814978;475;224;251;0.608733894976976;1.630866922202534
T838C10;T149C14;2013;0.5854330325069956;9;8;1;0.5986905699424634;2.2302123738365034
T838C10;T411C13;2013;0.875967046255219;0;0;0;0.5274234242634002;0.008849455685809894
T838C10;T1434C4;2013;1.0456423098856904;0;0;0;0.5149977838327687;0.28714286448837134
T838C10;T265C13;2013;0.9458652268080858;0;0;0;0.4907816326112414;0.009267001556100142
T838C10;T9C14;2013;0.9241754472921667;23;6;17;0.5419486292414657;0.40954554862698783
T838C10;T1017C14;2013;1.0347697794323436;8;5;3;0.5809919287498511;0.030969642409857674
T838C10;T2412C13;2013;0.799564681170602;4;1;3;0.5594646190480775;1.0355404157285126
T838C10;T1783C4;2013;0.8712437579534054;2;1;1;0.5767622526355974;0.9946226874953548
T838C10;T450C10;2013;0.2722341873614813;3;3;0;0.5419473392502407;0.9759301213988623
T838C10;T132C22;2014;0.5522947506768843;16;1;15;0.5608037929729607;0.06512738003781865
T838C10;T24C13;2014;0.7461058103011087;0;0;0;0.5545672081045291;0.30048873749736715
T838C10;T972C13;2014;0.8328826935926441;4;2;2;0.5363523113681299;1.502356628500053
T838C10;T219C10;2014;0.47134889871892227;3;2;1;0.5997775403906328;0.9149332855937686
T838C10;T2682C13;2014;0.8669598925066317;1;1;0;0.5861053608138058;0.0077343862401508135
T838C10;T18C3;2014;0.39671275418356267;1758;1010;748;0.7271169298472716;1.5762797873634011
T838C10;T2186C4;2014;0.8841824786608748;1;1;0;0.5868055298747278;0.0980844007114069
T838C10;T24C4;2014;0.6086058343021254;0;0;0;0.5220282130933116;1.6608379312245853
T838C10;T44C7;2014;0.7794327548335394;0;0;0;0.6279868050235835;0.014430991852689699
T838C10;T2336C14;2014;0.7439446061456219;0;0;0;0.5166080685764589;0.5372931104412909
T838C10;T23C10;2015;0.3654818920998255;32;16;16;0.543429146027626;2.3923878911145495
T838C10;T783C10;2015;0.2083657809653383;10;2;8;0.5258702287990771;0.9963036125354584
T838C10;T18C2;2015;0.8623634116258184;1764;1128;636;0.738342030769663;0.6139403940947211
T838C10;T922C9;2015;0.95737619664755;63;37;26;0.5949331670512044;0.38538344409996655
T838C10;T134C22;2015;0.7045286726011135;0;0;0;0.6229037696107589;0.3955740656471136
T838C10;T470C10;2015;0.423213693659382;0;0;0;0.5979213676491117;0.6508160939518837
T838C10;T936C10;2015;0.3495015508257119;0;0;0;0.5742188533504966;1.5671771557173895
T838C10;T370C10;2015;0.6176259147587846;255;115;140;0.6080681705066617;0.29777990648957814
T838C10;T63C10;2015;0.24304336185584452;0;0;0;0.5232091031574327;0.60195185991168
T838C10;T127C7;2015;0.6111580749803502;24;14;10;0.5289057618352233;0.8480077748072021
T838C10;T288C10;2017;0.23354104255795038;2340;1818;522;0.7085614803062756;1.6962339711721837
T838C10;T1729C22;2017;0.8876411092069185;7;6;1;0.6316689951220553;0.3539858877711723
T838C10;T399C13;2017;0.9730197170972005;0;0;0;0.4680126883842247;0.31313564423862905
T838C10;T1911C10;2017;0.30370057148442975;5;2;3;0.5179974972077319;0.11810533945703587
T838C10;T678C10;2017;0.9831966922411219;0;0;0;0.6213338353022253;0.0032389565861469945
T838C10;T1152C10;2017;0.9433735187124758;276;223;53;0.55386383945942;0.0037743739940709754
T838C10;T21C3;2017;0.6163440125869797;3;0;3;0.6538808740160709;2.5600005725838333
T838C10;T2349C10;2017;0.45084561369203446;3718;2653;1065;0.618449870275929;0.13255154418021084
T838C10;T1201C10;2017;0.16820388965237498;0;0;0;0.5944392108473113;0.19541145342606261
T838C10;T1741C14;2017;1.0647276907378764;0;0;0;0.5444504430786927;0.00014015561102154628
T838C10;T181C4;2018;0.5690072828432646;64;45;19;0.6685051115572953;2.392548569958307
T838C10;T115C4;2018;0.9806027106840175;1;1;0;0.631808156020141;0.6371910190336628
T838C10;T112C4;2018;0.547987564846073;1565;1319;246;0.6153572775838464;0.4844073884810952
T838C10;T1332C4;2018;0.897569379465132;0;0;0;0.5112921242663022;0.10191639679304484
T838C10;T181C7;2018;0.8360169258998886;44;29;15;0.675171065761383;0.3006082926080028
T838C10;T1175C4;2018;0.8307522656794735;0;0;0;0.6972561352820108;0.12626715480247644
T838C10;T1886C4;2018;0.5821384439315909;0;0;0;0.5358273224611678;0.4801799307798327
T838C10;T539C13;2018;0.7548599596195789;84;66;18;0.607210847426956;1.6631825577160333
T838C10;T1108C4;2018;0.8736558744398093;2;2;0;0.5491233363816428;0.1585164907916056
T838C10;T1162C10;2018;1.0545502265991171;2;2;0;0.500085206517406;0.013534775186725884
T838C10;T314C10;2019;0.22245120796461704;6;4;2;0.5444862298247983;1.0447937608536053
T838C10;T2361C10;2019;0.38142878317931117;47;38;9;0.5662803716887012;0.7419955730084625
T838C10;T1043C14;2019;0.8218955295213866;3;3;0;0.48934601663851807;1.3060969415840065
T838C10;T260C10;2019;1.0216845958894107;8;8;0;0.5890827718919013;0.012744553085462034
T838C10;T277C4;2019;0.7908158955571839;1;1;0;0.5636955834282333;0.9595433996272076
T838C10;T722C4;2019;0.7863949921463185;100;87;13;0.6338572955961738;1.1686384316495788
T838C10;T765C4;2019;0.9577174919421721;0;0;0;0.5115307710950825;0.01545589986027887
T838C10;T592C14;2019;1.0087344030840446;2;1;1;0.4856324757617507;1.1710664669639825
T838C10;T384C7;2019;0.944632954327083;0;0;0;0.5036596739214498;0.726149853072559
T838C10;T259C14;2019;0.9381464155865615;0;0;0;0.4914197659097753;1.1662042037235003
T386C3;T29C22;2012;0.820797935892977;113;24;89;0.6899093098056494;0.4052741778409933
T386C3;T1205C22;2012;0.3613746231353213;391;75;316;0.7228443762971057;1.5804083194689516
T386C3;T846C22;2012;0.3316777044560536;440;75;365;0.7192717778203704;1.3755002809525163
T386C3;T24C22;2012;0.7266917613469357;4472;1039;3433;0.7897355306485538;0.294094843309914
T386C3;T547C22;2012;1.0127643443655214;62;18;44;0.7507144617848059;0.001140657927099588
T386C3;T112C22;2012;1.0011493733291001;0;0;0;0.7522186261040882;0.004682841672458343
T386C3;T220C22;2012;0.9676380679882062;69;34;35;0.7527516486118069;0.00910219836891942
T386C3;T1268C22;2012;0.2336079044695747;108;25;83;0.7552354374366516;0.11004001787210665
T386C3;T442C22;2012;0.6081619506590137;2960;647;2313;0.7319480296423597;0.06299950024897939
T386C3;T1216C9;2012;0.8267161951971337;13;4;9;0.6020509397886764;0.4557231979305586
T386C3;T723C22;2013;0.9847636685506295;9;0;9;0.6518592415418205;0.009686685389887628
T386C3;T450C10;2013;0.6961953062278428;57;20;37;0.6544580846419084;0.9759301213988623
T386C3;T2944C22;2013;1.059633341927873;273;76;197;0.7671298338379767;0.01739394106784962
T386C3;T181C22;2013;0.5023197678654212;57;11;46;0.649464423701186;0.12744201645174136
T386C3;T619C22;2013;0.49127053951152466;3;1;2;0.7051664610257431;0.09885282550447122
T386C3;T9C22;2013;0.5580343614132696;2;2;0;0.643966300361801;0.2752588950852796
T386C3;T48C22;2013;0.5485966316227346;18;5;13;0.6784632045806038;0.2632959804383145
T386C3;T1445C4;2013;0.5905840293618029;27;13;14;0.6556792279642089;1.1443022559468006
T386C3;T135C10;2013;0.7586684739168197;8;1;7;0.6835293991654379;0.7649789284690081
T386C3;T448C14;2013;0.9071593322576121;64;16;48;0.6958450067585715;0.16829951949044888
T386C3;T2077C22;2014;0.6065862708875553;2;2;0;0.686289605318766;0.4685087649877234
T386C3;T460C2;2014;0.6820130958039988;29;20;9;0.663066462068368;1.45319652038037
T386C3;T2155C22;2014;0.6528896732000224;2;2;0;0.686289605318766;0.5474937748956982
T386C3;T57C2;2014;0.6085667566650068;165;64;101;0.7066430772306894;1.2312007756363197
T386C3;T333C1;2014;0.9537510280591905;6;4;2;0.6829477482275561;0.7999412700008874
T386C3;T132C22;2014;0.5657033527491422;1;0;1;0.6720121894635904;0.06512738003781865
T386C3;T1704C22;2014;0.38945187260529446;538;131;407;0.7680647638696445;0.7921278647669177
T386C3;T899C2;2014;0.7684743119455514;1;1;0;0.6979499823248838;0.5257293890035463
T386C3;T182C22;2014;0.4682035008368861;521;206;315;0.6873066069559953;0.48343646434670423
T386C3;T55C22;2014;0.8728230807076849;368;253;115;0.7121952378626955;0.010978819432831488
T386C3;T24C3;2017;0.4035157750045195;18;17;1;0.7673908874051565;0.6691032003158536
T386C3;T219C3;2017;0.49856813005444356;1665;1091;574;0.6844889314488699;1.0139780507465557
T386C3;T881C1;2017;1.0369429019665493;87;63;24;0.659273884527266;0.007234995364060415
T386C3;T193C3;2017;0.5855862138395557;5;4;1;0.6042289209959728;1.4374202660594446
T386C3;T172C22;2017;0.4009305952402119;4031;2962;1069;0.7304824774079314;0.9819693569887046
T386C3;T12C3;2017;0.37608008039015917;3;1;2;0.6462710141977001;1.1968888521810788
T386C3;T1237C9;2017;0.33286333540179724;6654;4091;2563;0.8124903526882725;1.1637957150764788
T386C3;T1636C11;2017;1.0631373907342685;1244;665;579;0.712002699291898;0.015349909986526706
T386C3;T2208C22;2017;0.41956778741035794;8798;5915;2883;0.8195632527647674;0.7775604836132007
T386C3;T1237C2;2017;0.7031256335925713;329;231;98;0.7537285933007225;0.31084317583543625
T1530C3;T720C1;2017;0.24304233654509144;4213;2174;2039;0.6743926215954927;1.3248786860846884
T1530C3;T1343C1;2017;0.4670281248561601;22;3;19;0.6275791675062714;1.178474956855884
T1530C3;T13C1;2017;0.600709914416794;19;13;6;0.5956922589491933;2.127432257526964
T1530C3;T29C1;2017;0.5352970091181096;8;4;4;0.6115427727401838;0.9428086281780973
T1530C3;T1839C1;2017;0.30939659536489694;6170;3671;2499;0.6878755816946074;0.5297406540717727
T1530C3;T329C1;2017;0.2662124825011849;1019;574;445;0.6682369846518748;1.332662379199132
T1530C3;T62C3;2017;0.5499264939501489;8;1;7;0.5975553468214665;1.8918162608379467
T1530C3;T500C1;2017;0.39599064756593083;8;6;2;0.5809122627458987;1.7106361053251282
T1530C3;T57C22;2017;0.6579754491122383;12;8;4;0.5959881244042686;2.449784415069468
T1530C3;T2647C3;2017;0.9638837101824442;3138;1823;1315;0.702008993511178;0.009841809728711
T1530C3;T1439C3;2018;0.3484218341464729;626;173;453;0.6950835851097263;0.41490369652534237
T1530C3;T1345C3;2018;0.2571358997738835;963;243;720;0.6718572976117607;0.6214431350989962
T1530C3;T342C3;2018;0.4885154826496839;103;11;92;0.6328011818694028;1.9980224926128571
T1530C3;T295C3;2018;0.4297467683025271;25;2;23;0.655922102038982;1.8970503465628028
T1530C3;T158C3;2018;0.49626353639722565;758;180;578;0.6732375276691507;2.3395376344967937
T1530C3;T578C1;2018;0.5650765389105405;2;0;2;0.603439415488455;1.3741240221967956
T1530C3;T216C1;2018;0.30407371835218455;3872;2572;1300;0.7296102486562981;1.4274613675170211
T1530C3;T94C1;2018;0.7244237643761821;0;0;0;0.6318818787017;0.8118428490739145
T1530C3;T1691C1;2018;0.42761984761167315;1075;704;371;0.6559180556094273;0.4366165543327636
T1530C3;T426C20;2018;0.7278009759535998;5;1;4;0.6186633998203045;1.6415374204605089
T1530C3;T194C3;2019;0.45241537067079063;240;94;146;0.6343517900505774;1.918692401188427
T1530C3;T2628C3;2019;0.37067102005194685;1083;781;302;0.6694901872680314;0.11284388403131008
T1530C3;T1471C1;2019;0.3396932394493164;5385;4087;1298;0.723533761397043;1.1084045599407215
T1530C3;T329C3;2019;0.2758801733721108;851;675;176;0.6632886946377058;0.48374557788115163
T1530C3;T193C3;2019;0.6782815030222633;2;1;1;0.5831960752309291;1.3279654708009307
T1530C3;T995C6;2019;0.6906137707237785;0;0;0;0.6049304872918831;1.3593389904177946
T1530C3;T1732C1;2019;0.3662880580819706;555;330;225;0.7158314289286696;1.492704695333893
T1530C3;T555C1;2019;0.5671377858940057;176;119;57;0.6114356450405167;1.7310454983450085
T1530C3;T2389C1;2019;0.3623854979759945;970;731;239;0.6430088242989191;0.7230792865237099
T1530C3;T952C3;2019;0.6658614710295934;14;10;4;0.6638547375274134;1.5045963844247465
T752C2;T1595C2;2014;0.20870814776169344;125;37;88;0.6366515337871987;0.9541088434525767
T752C2;T876C2;2014;0.5095169830223011;5;3;2;0.6024980725642731;0.6751705443938206
T752C2;T466C2;2014;0.34894913672517314;271;49;222;0.6508129366047222;1.5059391188473743
T752C2;T1043C14;2014;0.8877907614501125;19;6;13;0.5942294279595173;1.4738626588828454
T752C2;T219C14;2014;0.714720305429772;64;19;45;0.5839343486904551;2.1407686056519126
T752C2;T2367C2;2014;1.0587307426014911;10;4;6;0.6908177099493285;0.0076001678647829455
T752C2;T1043C2;2014;0.31209817996841294;212;74;138;0.6289088606186907;0.7152576802755749
T752C2;T1402C4;2014;0.9575271634167257;0;0;0;0.6368571612138111;1.2640240783923193
T752C2;T2746C2;2014;0.958418071675569;118;49;69;0.6072265832012026;0.004658988743716037
T752C2;T2525C13;2014;1.0288845560304;5;2;3;0.5807992216745372;0.8807857784895622
T752C2;T0C2;2015;0.4212703110861701;1186;544;642;0.6680066140086978;2.12340842625931
T752C2;T553C2;2015;0.6033490947575986;0;0;0;0.5673732966444556;0.5874958361534602
T752C2;T1373C14;2015;0.9234813698217087;4;3;1;0.61469813429848;0.21985576449890162
T752C2;T2134C2;2015;0.2331255195701616;6;3;3;0.5949772177700501;0.8994668781581794
T752C2;T963C9;2015;0.8202961809526377;200;99;101;0.6384759954156101;0.20904485816465887
T752C2;T257C14;2015;0.9943751364967311;58;32;26;0.610112186055174;0.4216982107431511
T752C2;T172C4;2015;0.9672156789062868;1401;637;764;0.6512856587037578;0.8959020957437986
T752C2;T131C3;2015;0.5228992044886827;2128;1062;1066;0.66786408599358;0.9264810823306735
T752C2;T112C14;2015;1.0710507277026897;0;0;0;0.5890856237861108;0.011999641921324076
T752C2;T353C5;2015;0.9801014830512312;1;1;0;0.5970696092272831;1.3276257537218485
T752C2;T4C2;2016;0.4692846818323232;157;74;83;0.609602093373198;2.0166512134612824
T752C2;T1174C2;2016;0.640809835012559;8;5;3;0.6836209817179035;0.4547900604442789
T752C2;T638C5;2016;0.9654156798870788;92;40;52;0.6076715581620493;0.015220473118880121
T752C2;T972C14;2016;0.9933320177924911;18;12;6;0.6156556629327253;0.44553908632595357
T752C2;T595C3;2016;0.789492785929755;368;214;154;0.6419118253520415;0.641185844590738
T752C2;T732C14;2016;0.9391160416223024;0;0;0;0.5895899419053782;0.10703972773778477
T752C2;T114C11;2016;0.944651902058867;0;0;0;0.6603267137049709;1.7901830279611064
T752C2;T1608C4;2016;1.0111844830720735;7;5;2;0.5115004262143221;0.007719358933603762
T752C2;T1136C2;2016;0.5682688521506187;66;26;40;0.6364338844365189;0.8270624573920886
T752C2;T835C2;2016;0.37463880123906657;23;12;11;0.5784088190111477;1.119569107185109
T752C2;T1099C2;2017;0.20576713367184873;868;563;305;0.605656977353076;1.0432513304844768
T752C2;T84C2;2017;0.2468996523001471;8439;5278;3161;0.8095507112054205;1.6446596349724725
T752C2;T972C13;2017;0.9114708611757749;19;12;7;0.5732654110850401;1.3792073665597049
T752C2;T958C2;2017;0.6395990396134403;2;2;0;0.6462307049683357;0.21493386409908927
T752C2;T89C14;2017;0.6648804035254426;977;698;279;0.687428834783447;1.271998998164235
T752C2;T350C2;2017;1.0146518890094454;86;56;30;0.5722518950412163;0.01669013674196512
T752C2;T149C14;2017;1.0164832076159906;2;2;0;0.6038187358273115;1.9780412223613724
T752C2;T1344C1;2017;0.8586582940546964;1;1;0;0.5697168980852775;1.336989388834887
T752C2;T391C14;2017;0.9797915930959428;60;44;16;0.6556230651630235;0.0004522526859310697
T752C2;T331C14;2017;1.008129515828391;151;98;53;0.6473557401888218;0.8732488564031774
T752C2;T19C2;2018;0.450124026038038;3;1;2;0.5760575178391623;1.1758486906088852
T752C2;T355C2;2018;0.24582306683950184;209;148;61;0.6220407623781572;1.5979179920043098
T752C2;T23C10;2018;0.8776266079395929;1;1;0;0.5460540750246656;2.246303496256033
T752C2;T174C2;2018;0.21814088695873157;91;69;22;0.6103800083977189;1.0464241973012167
T752C2;T24C10;2018;1.0893307588057115;0;0;0;0.5991717800867455;0.05289173626183322
T752C2;T1154C14;2018;0.9423582926475305;80;72;8;0.674795624743699;0.0066899484124835875
T752C2;T428C7;2018;0.7017864542076551;5;3;2;0.6503666913814337;1.5791460841473859
T752C2;T731C2;2018;1.0979864067521445;1412;989;423;0.6612256003667856;0.005358419688312919
T752C2;T70C6;2018;0.8452870686066019;10;6;4;0.5324431347482176;2.4419055104830565
T752C2;T1578C2;2018;0.38675176176722037;556;423;133;0.6063567727481985;0.4645680997825074
T752C2;T373C2;2019;0.20929923477630918;2048;1738;310;0.6767513724093449;1.4453851671553835
T752C2;T413C13;2019;0.5522627340732937;166;126;40;0.6151508323499806;1.8216899723506357
T752C2;T947C2;2019;0.4154010190355045;159;126;33;0.5962047089816018;1.3743287646663136
T752C2;T274C9;2019;0.6568505590636301;79;67;12;0.5712209539253124;2.0081407609570117
T752C2;T302C13;2019;1.0257440473599524;1;1;0;0.5210314037021824;0.3211865868148504
T752C2;T422C2;2019;0.23331846000374634;1617;1349;268;0.6516313415268677;1.5845359941180446
T752C2;T472C13;2019;0.9278551284543035;0;0;0;0.5632152893392862;1.6262670226155902
T752C2;T12C2;2019;0.43047371569281134;1;1;0;0.5677280823891815;0.9146831088214504
T752C2;T306C2;2019;0.47094158874870373;1;1;0;0.5486635045318736;1.0071158788197525
T752C2;T269C3;2019;0.477495321591335;4235;3356;879;0.6816793693699957;0.9345054847205375
T79C17;T2491C17;2018;0.1417124047648416;9987;7681;2306;0.8110469552715038;0.11936839987062557
T543C6;T231C1;2008;0.4276463771219;775;196;579;0.6764067700307701;1.3936982171286798
T543C6;T446C17;2008;1.0955576528932573;160;50;110;0.6199963095410583;0.019195947710504344
T543C6;T1989C1;2008;0.6754496928985071;138;42;96;0.5775090403200317;0.11788461842900132
T543C6;T852C17;2008;0.8062780838128826;0;0;0;0.5862743607389993;1.13662838411551
T543C6;T1728C1;2008;1.0026107839927167;150;47;103;0.5776526788615475;0.020839474246122414
T543C6;T863C17;2008;0.8704824567374327;3;0;3;0.5737869216728281;0.6611690744996037
T543C6;T6C17;2008;0.5968915650890073;74;50;24;0.5465564451888829;0.9669393959206675
T543C6;T20C4;2008;0.6899763857347974;8;0;8;0.6079916596149646;1.5784781414343971
T543C6;T997C1;2009;0.4945201669175837;851;230;621;0.6309155247064486;1.033532383476935
T543C6;T799C1;2009;0.7296158098268775;57;11;46;0.5993545503658455;0.5167030891109559
T543C6;T600C1;2009;0.5005071989639216;83;25;58;0.6509451281864296;0.927494353214581
T543C6;T13C1;2009;0.47729487595714093;61;27;34;0.5758766600721299;2.0549018868977273
T543C6;T1051C1;2009;0.6249690031302333;26;9;17;0.576021228721595;1.2735607458346625
T543C6;T1471C1;2010;0.4673150642221834;7;4;3;0.5922147088782554;0.9856392212873961
T543C6;T333C17;2011;0.8065959349844561;1;0;1;0.5871438175488979;0.1689369462358619
T543C6;T1817C17;2011;0.792905867851158;3;2;1;0.6025575663513917;1.179302444272251
T543C6;T2164C17;2011;0.9180098879077161;8;5;3;0.6688334976469918;0.009309114972865937
T543C6;T1165C1;2012;0.3224336455762057;615;255;360;0.6368638412813052;1.649586587419671
T543C6;T282C1;2012;0.44671486931144;472;249;223;0.6202951439111504;1.6187857560398153
T543C6;T570C1;2012;0.6316571977092942;193;62;131;0.5573421249893071;0.21055636964165597
T543C6;T582C1;2012;0.3088017286704665;382;162;220;0.6689062985483306;1.3290860459483376
T543C6;T82C1;2012;1.0014809709056391;0;0;0;0.6648278546298094;0.001959016957804578
T543C6;T173C1;2012;1.0399152636818212;3;1;2;0.6274742847618873;0.01005040413311026
T543C6;T2581C1;2012;0.9222784864244644;3;0;3;0.5464480942423935;0.35938091214438195
T543C6;T547C1;2012;0.3366210329664423;2027;726;1301;0.6256610271966052;1.586117067424202
T543C6;T912C6;2013;0.9446567321320113;48;19;29;0.5761715369111093;0.009804826545807189
T543C6;T89C1;2013;0.780404507640863;56;27;29;0.5874753503330798;0.15103861675795777
T543C6;T1012C1;2013;0.49850309249222613;383;151;232;0.5943870870806902;1.5088980586467133
T543C6;T442C1;2013;0.9147890099658771;27;3;24;0.5888257523254923;0.01739232967502823
T543C6;T1133C1;2013;0.33392072641747383;571;158;413;0.6740378222457774;1.602959638474614
T543C6;T1413C1;2013;0.986343027675473;1075;401;674;0.6927211696767388;0.008401442700516357
T543C6;T744C1;2013;0.6803304804604003;14;5;9;0.5821007576954227;0.18345377336700378
T543C6;T2328C1;2013;0.6783583743499961;190;78;112;0.6315413098990579;1.0016929944152746
T543C6;T623C1;2013;0.4163253317436786;630;199;431;0.6749057019208559;1.6892252699998278
T543C6;T993C1;2013;0.4766033426798515;789;436;353;0.6341404573896172;1.5098672943031586
T543C6;T9C1;2014;0.47456258902376924;5;3;2;0.603014253379003;0.28660712603760585
T543C6;T1939C1;2014;0.6287573700470952;187;38;149;0.6594410271240441;0.4878870857870425
T543C6;T51C1;2014;0.6838716243907376;3;2;1;0.6474927172518036;0.17579998874645525
T543C6;T446C1;2014;0.41029896750983563;209;87;122;0.6355704247490614;1.8594073979112657
T543C6;T1733C1;2014;0.6001167281516822;221;105;116;0.646444144545206;1.38291250783796
T543C6;T1958C1;2014;0.35657621520972727;273;104;169;0.6550849709716472;1.2360593227527903
T543C6;T57C1;2014;0.5942989721169021;2;0;2;0.5660141925261728;1.3148277195490812
T543C6;T46C1;2014;0.2533944198818575;100;34;66;0.6439135977249225;1.8729947238018645
T543C6;T474C1;2014;1.073347218525964;348;239;109;0.5898970414265127;0.009801644179479452
T543C6;T976C1;2014;0.5495396428979971;515;249;266;0.6284472394861109;1.5553482566681138
T543C6;T2660C6;2015;0.9971640353232946;878;300;578;0.7269254457832914;0.00819853515066554
T543C6;T1210C6;2015;0.20591629791448818;232;162;70;0.6094569632965376;1.7289288803215697
T543C6;T822C6;2015;0.2886113326441112;32;10;22;0.5896359068502046;0.9777649920734224
T543C6;T1053C6;2015;0.4177135698244264;14;9;5;0.5902546235499933;0.7967534197013705
T543C6;T200C6;2015;0.26847493289471036;309;92;217;0.6158375085000576;2.43687623080253
T543C6;T2905C1;2015;1.0580031536352283;23;20;3;0.646550946928214;0.007932770245653257
T543C6;T1480C6;2015;0.3209414911200724;896;539;357;0.6188441489394294;1.4499089685086628
T543C6;T629C6;2015;0.8943130184409536;5;3;2;0.6297429108790575;0.20222305835926513
T543C6;T61C6;2015;0.3120655519301324;100;57;43;0.6014968056290744;1.9352638661241253
T543C6;T1734C6;2015;0.5423537708507685;1;1;0;0.5685386375337331;1.253106424589884
T51C11;T934C14;2005;0.4125136622789405;49;2;47;0.679776317229899;1.0985161179071201
T51C11;T311C14;2005;0.8912970389547215;230;25;205;0.7268338274987214;0.012360322202347764
T51C11;T519C9;2006;0.30651143262706426;329;44;285;0.6920249861774869;0.167629881566738
T51C11;T1087C14;2006;0.5583284944112676;1;0;1;0.7767139636134045;0.11166947819642423
T51C11;T1606C14;2007;0.5441474703373832;21;3;18;0.741560668021931;0.046272533110163716
T51C11;T1848C11;2008;0.9804376185016445;46;3;43;0.6447092368703015;0.011140201250293589
T51C11;T436C11;2008;0.4240135824506561;0;0;0;0.6828294059172263;0.07223409288984793
T51C11;T25C11;2008;0.42768697683035883;41;3;38;0.6731638939412476;0.4693709793898948
T51C11;T1316C17;2008;0.526378710491795;27;3;24;0.6307583317131209;1.0823900079155757
T51C11;T209C14;2008;0.7104775445543723;1;0;1;0.653105978600401;0.6864848637141933
T51C11;T2568C14;2008;0.9977127325005226;36;7;29;0.6658524474770452;0.011942705535638469
T51C11;T221C14;2008;0.6493037418476302;6;3;3;0.6603255260824574;0.9109641444278446
T51C11;T1499C11;2008;0.254856134202467;7350;1442;5908;0.8101635758423023;0.883502815435027
T51C11;T189C11;2008;1.0170000271306738;19;8;11;0.6630635965365028;0.002467090206597504
T51C11;T103C9;2008;0.3886540591452867;4;0;4;0.615881966437434;1.5531074432416951
T51C11;T378C11;2010;0.5247989709762606;5;0;5;0.6681924130569492;0.14307978645862207
T51C11;T1991C11;2010;1.025856790085322;1950;664;1286;0.772851482445946;0.020442346383436723
T51C11;T1507C11;2010;0.9611609889607611;850;188;662;0.7359855217381739;0.010324005996513707
T51C11;T146C15;2010;0.3148457213311724;3722;984;2738;0.7336920579720707;0.6247356798190344
T51C11;T211C11;2010;0.5137535359935989;636;150;486;0.6673530606133186;0.3996785872867587
T51C11;T102C11;2010;0.8167657738260952;50;9;41;0.6848335619580481;0.044146447059871155
T51C11;T58C11;2010;0.5020053004580424;46;15;31;0.6256484625779961;0.7786460965854604
T51C11;T6C14;2010;0.5368564409480625;28;26;2;0.6763098800873306;1.2652029964215221
T51C11;T1991C6;2010;0.4758895293561365;96;31;65;0.7021996820811598;0.8092091267433928
T51C11;T1146C11;2010;0.2995433292559839;909;300;609;0.6710869413682536;1.1058352841188537
T51C11;T61C11;2013;0.4692351066087662;52;34;18;0.6264615807972986;1.0067649665232608
T51C11;T408C11;2013;0.9359902497876886;4;1;3;0.643991002579761;0.008070995210847335
T51C11;T2199C11;2013;0.5789090056680215;1;0;1;0.6262946360648676;0.21764429448288122
T51C11;T2156C4;2013;0.5811758766025843;263;100;163;0.687495860036668;0.9888824025769486
T51C11;T1412C11;2013;0.6035300192260211;2;0;2;0.732700138165318;0.22842763595374152
T51C11;T744C9;2013;0.7739730191894709;7325;3358;3967;0.7736715297818201;0.01139772959284041
T51C11;T6C11;2013;0.4014014941490437;37;37;0;0.6946611697606195;0.16982415396143463
T51C11;T859C6;2013;0.7479869136534393;10816;4890;5926;0.8619030036698488;0.15028823518737416
T51C11;T1818C10;2013;0.5211788393804435;125;73;52;0.7172955290771104;1.013957977371706
T51C11;T1463C6;2013;0.5954834262369966;14758;6591;8167;0.8926357660189471;0.2495481540457462
T51C11;T1767C11;2014;0.9657313760088615;31;18;13;0.6664892430616232;0.008045282537201518
T51C11;T2350C11;2014;0.6965451735484365;80;44;36;0.755841217115537;0.02872573817463276
T51C11;T1883C5;2014;1.007059772199657;44;14;30;0.6611136160736696;0.01647028866224866
T51C11;T2084C11;2014;0.5981076218580899;71;39;32;0.7046174535092199;0.1596326527652658
T51C11;T1206C11;2014;0.44004310853023676;18;9;9;0.6161833054160739;0.7534904464118708
T51C11;T832C15;2014;0.48636998970214584;133;44;89;0.6339218939785861;1.0785058018703118
T51C11;T53C23;2014;0.5661140469554249;12;10;2;0.6436387050410359;1.5506813020244905
T51C11;T1073C11;2014;0.48077762466472107;17;10;7;0.6160978525776707;0.8092569232225092
T51C11;T1881C17;2014;0.6718978543805765;40;19;21;0.6395766170590723;1.1053592511900294
T51C11;T411C11;2014;0.6760712989392375;20;13;7;0.6453524380140663;0.181960815787733
T51C11;T133C11;2017;0.76746375374993;7;4;3;0.6784079570328762;0.19315262856944296
T51C11;T312C11;2017;0.990693467708118;7;5;2;0.6648236516121938;0.006730188726070175
T51C11;T154C11;2017;0.7155923371040291;3;0;3;0.7564255678452272;0.3837883841369678
T51C11;T653C11;2017;0.9629885997395116;6091;4322;1769;0.8485981283302457;0.006072563617730062
T51C11;T1793C11;2017;1.0745228204693091;2065;1517;548;0.7510269573765868;0.005808485034101573
T51C11;T1952C11;2017;0.9050952672515147;5810;3790;2020;0.7938907959140007;0.013759103444553819
T51C11;T698C14;2017;0.6044299918905469;19;17;2;0.6334898050599305;1.3249056992285395
T51C11;T612C11;2017;0.8010418153674944;18;12;6;0.7531201210816321;0.006577150579673964
T51C11;T76C11;2017;0.8029901437484325;39;29;10;0.6732311092350111;0.2618541864558163
T51C11;T321C11;2017;0.5572180090443246;6;3;3;0.6954852786975463;0.021079189374049487
T98C3;T1307C13;2014;0.5150035285689943;519;387;132;0.6952519215542;1.2883196529870264
T98C3;T368C18;2014;0.886623827068957;31;14;17;0.6506555203058852;1.235942310512413
T98C3;T160C18;2014;0.9874831989130767;9;4;5;0.6469759181869399;0.41690323575013116
T98C3;T829C13;2014;0.8459263634436017;3;3;0;0.6812333824851728;1.0481676094091286
T98C3;T81C1;2014;0.7283886821661236;0;0;0;0.6205288191214594;2.0031340494895904
T98C3;T1606C14;2014;0.5715769076253706;296;230;66;0.6408989364205825;0.5248452832214326
T98C3;T2431C18;2014;1.0307814332138456;3;2;1;0.6785808208055939;0.06807131719920262
T98C3;T1592C5;2014;0.7688804591320394;4;1;3;0.6475200783724167;0.49197612119882006
T98C3;T1166C18;2014;1.0366135005936588;17;12;5;0.6606344172424579;0.001781114950098954
T98C3;T324C13;2014;0.8203408043156065;3;2;1;0.6554386840860642;0.020568971294446625
T2505C10;T813C10;2005;1.0423455235739678;281;63;218;0.6343175207342431;0.01019441110105209
T2505C10;T112C6;2006;0.28185898645242646;11352;3667;7685;0.775648071524994;0.44519135815981586
T2505C10;T545C6;2006;0.39192274506154245;44;10;34;0.6119366593561033;1.4314991431152853
T2505C10;T1070C6;2006;0.7339719736405577;143;23;120;0.5735001178854893;0.3631858567447942
T2505C10;T1030C2;2006;0.7585527589973331;52;9;43;0.6449589130085507;0.2875560939043864
T2505C10;T239C6;2006;1.0482409300001758;336;81;255;0.6253440587255745;0.01151158360225636
T2505C10;T1017C10;2007;0.20733561145577883;5469;1925;3544;0.7301412449373432;0.14210964619070932
T2505C10;T1775C6;2007;1.0486109691645098;1;1;0;0.6533798800969328;0.011457233392752092
T2505C10;T1642C3;2007;0.4776369284821065;60;13;47;0.5873274611804409;1.0530697557815494
T2505C10;T6C6;2007;0.6252220382107596;83;60;23;0.5782896223937619;1.504749185659371
T2505C10;T1004C6;2007;0.9565261010937565;0;0;0;0.5932038384715916;0.009909922596157554
T2505C10;T825C10;2008;0.22196081436284643;5626;2566;3060;0.7824784963679027;1.162275191908556
T2505C10;T2208C3;2008;0.9768929560495231;5;1;4;0.5509096089359415;0.022652231904421605
T2505C10;T722C10;2009;1.0521050101687188;5;4;1;0.6312348513999975;0.002751322626957802
T2505C10;T207C10;2009;0.22744802022048483;106;29;77;0.5946777823320366;1.6237056583550515
T2505C10;T18C10;2009;0.3435355015737519;2480;856;1624;0.7025136176304766;2.2177725387429277
T2505C10;T1641C10;2009;0.9235012669870882;608;203;405;0.6915073106855274;0.006032271226752332
T2505C10;T443C10;2009;0.2795058585191309;11;2;9;0.5619376502923893;0.3883447527352802
T2505C10;T2776C10;2009;0.492566216103122;3;1;2;0.6093365681787017;0.013780758511462989
T2505C10;T1317C3;2009;0.7589485268977099;0;0;0;0.5483462712765903;0.1973103830822351
T2505C10;T1043C14;2009;0.7604704747594815;22;20;2;0.5522479503775273;1.4706428427074272
T2505C10;T553C4;2009;0.8697384502481716;3;2;1;0.510300598470609;0.9651744582977472
T2505C10;T505C10;2009;0.34703792591399574;1;1;0;0.5650610079891244;0.4732932046692025
T2505C10;T1886C10;2010;0.35583872116614546;397;146;251;0.6508662418558684;1.1055063654613133
T2505C10;T377C10;2010;0.9042646983009722;18;4;14;0.5092871600631841;0.010457116917588076
T2505C10;T1318C10;2010;0.33342534856352757;1224;559;665;0.677708289251588;1.3665836186996423
T2505C10;T23C10;2010;0.4249541601255915;1182;627;555;0.599725100194507;2.2446517465233327
T2505C10;T1734C6;2010;0.48339763438902816;238;163;75;0.606830857172596;1.2309159307736155
T2505C10;T370C10;2010;0.6998747412358288;3;0;3;0.6427227430950984;0.4017733471759971
T2505C10;T1977C14;2010;0.9255431948863068;6;0;6;0.5285924608416719;1.2008697252125755
T2505C10;T805C4;2010;1.1123923254504646;0;0;0;0.5432435832825004;0.7164587937195723
T2505C10;T228C11;2010;0.7355573394416914;0;0;0;0.6223121956943185;1.3405536071866204
T2505C10;T132C4;2010;0.6615543944375275;74;41;33;0.6192312824479793;1.4284257872675525
T2505C10;T75C7;2012;0.30553057342355916;558;323;235;0.6074566138636807;1.4441217813181428
T2505C10;T200C6;2012;0.7976166488899227;7;6;1;0.5340865768880323;2.130388789229402
T2505C10;T679C10;2012;0.3973323991817801;1391;599;792;0.669767061005986;1.2911642087691995
T2505C10;T799C10;2012;0.4522857073243691;1452;1104;348;0.6745682654053405;0.06417307298689043
T2505C10;T629C6;2012;1.0048906228304804;62;29;33;0.5879862417323043;0.40515599562117105
T2505C10;T2125C3;2012;0.7516850891056877;992;587;405;0.682305550037061;0.1261189539012787
T2505C10;T18C2;2012;0.7871486570389628;1805;935;870;0.6850327598271595;0.4135577048129954
T2505C10;T18C14;2012;0.37106871603433467;4225;2528;1697;0.7108275678763036;0.6716369418421049
T2505C10;T845C10;2012;0.22167921343487484;313;142;171;0.5932251871810004;0.9179093603660621
T2505C10;T23C4;2012;0.48824067873995525;445;304;141;0.5892852824565392;1.7426350322023079
T2505C10;T1945C10;2013;0.2929890796329123;193;99;94;0.6143260248549096;1.5290281664349545
T2505C10;T810C10;2013;0.39007893583870057;293;132;161;0.5855414475773488;1.5198506963654057
T2505C10;T112C10;2013;0.2599032766246121;11001;8107;2894;0.77415467830266;1.8925827397484278
T2505C10;T692C10;2013;0.2810867727471441;227;197;30;0.6189033150782393;0.8260874051958899
T2505C10;T1729C10;2013;0.21578934475145917;4678;3038;1640;0.6902218067044061;1.1025468843470303
T2505C10;T539C10;2013;0.1983665439090313;61;38;23;0.6036799466915506;0.033366956227291765
T2505C10;T191C21;2013;1.1571241585368603;0;0;0;0.5311209656881815;0.8650006424195443
T2505C10;T1886C4;2013;0.6556090282029992;591;245;346;0.6432295435005997;0.5622586994735844
T2505C10;T63C10;2013;0.29083333220454;27;22;5;0.5369417244635171;0.4259689928726879
T2505C10;T96C10;2013;0.2492154544074675;45;34;11;0.5555962602340322;1.2877884974868934
T2505C10;T65C6;2014;0.6040977126745573;134;123;11;0.6682336945760041;2.441350155152214
T2505C10;T2199C6;2014;0.7812322973043181;0;0;0;0.5745196902107697;0.18275152801949762
T2505C10;T254C6;2014;1.027267412693097;0;0;0;0.6281066737866463;1.0918354836586763
T2505C10;T335C6;2014;1.0212480622822842;102;76;26;0.6329536738241184;0.5039450187643181
T2505C10;T1432C6;2014;0.967486412764653;1;1;0;0.6109292379937814;0.016544533040306935
T2505C10;T149C14;2014;0.6542358303465432;66;57;9;0.6100600322648277;2.154103284621852
T2505C10;T1103C6;2014;0.957000742900982;360;214;146;0.6611049045815135;0.22318365836917248
T2505C10;T836C6;2014;1.0158116308159653;3;3;0;0.535134232141179;0.14445553558643012
T2505C10;T1659C6;2014;1.0929280314260061;0;0;0;0.5290725186771162;0.2609027414944889
T2505C10;T1437C6;2014;1.1248331869918686;2;0;2;0.5968438767415807;0.11627244332413375
T2505C10;T1103C10;2015;0.20583197117576202;168;109;59;0.5930390390865931;0.8936888113804606
T2505C10;T35C10;2015;0.20332177205956026;203;134;69;0.611436348891222;0.7458951833538555
T2505C10;T1300C10;2015;0.20930617633583082;8910;7128;1782;0.7674781086101123;1.383257140717197
T2505C10;T20C4;2015;0.7970610326612279;11;3;8;0.6174644595087017;2.4410944813137725
T2505C10;T2152C10;2015;0.23844946817931334;985;516;469;0.6452943842657957;1.290149250246138
T2505C10;T1070C10;2015;0.22350545030210234;294;183;111;0.5657038935684187;1.073851838595533
T2505C10;T461C17;2015;0.9011899982864426;419;279;140;0.6610979525856245;0.01618146066935053
T2505C10;T470C10;2015;0.4441974947134837;3;2;1;0.592208267213536;0.6508160939518837
T2505C10;T936C10;2015;0.4703435563523326;2;2;0;0.5816073928506769;1.5671771557173895
T2505C10;T1541C1;2015;0.5585528276028892;726;448;278;0.6139141646680126;0.2543715848816606
T2505C10;T305C10;2016;0.2969738968053294;5281;3615;1666;0.762036833420909;1.882242848016392
T2505C10;T22C10;2016;0.4700908664061144;2;2;0;0.683322975330133;0.09591147847689054
T2505C10;T2447C10;2016;0.2811367114114336;275;162;113;0.5503157825784093;1.3494275862221368
T2505C10;T297C10;2016;0.4103162929205032;220;166;54;0.6368104818519273;1.4465945586625508
T2505C10;T544C10;2016;0.41470891120827447;7;2;5;0.6182187214933108;1.4537147062646136
T2505C10;T1519C3;2016;0.6417804562284762;44;29;15;0.5801650549698744;1.1093497629059301
T2505C10;T647C3;2016;1.0547396886943148;19;9;10;0.7036824185104558;0.45257296718513984
T2505C10;T584C10;2016;0.8894805189277198;28;13;15;0.5053594947056884;0.0035396114776071073
T2505C10;T2314C10;2016;0.21516066251412713;27;20;7;0.5246311665332545;0.008147899381476484
T2505C10;T33C7;2016;0.43627955724394263;498;376;122;0.6489174566086331;1.9863935370780004
T2505C10;T1620C10;2017;1.047018089212905;16;15;1;0.4527884900719398;0.031122031549295968
T2505C10;T214C10;2017;0.13516803405467526;36;31;5;0.4856705422411322;0.16331284280916297
T2505C10;T1118C10;2017;0.8642409627077616;1;1;0;0.4249858131368989;0.1651216475366406
T2505C10;T825C2;2017;1.0309472918055727;1187;913;274;0.5366438861489701;0.17790157728888945
T2505C10;T646C7;2017;0.53802022285769;3639;2743;896;0.7420999763955806;1.5938785642818696
T2505C10;T693C6;2017;0.9674275067316455;0;0;0;0.6122417584250575;2.236919432095962
T2505C10;T160C10;2017;1.087637609742261;472;370;102;0.5456289978756375;0.0003570669789537179
T2505C10;T2597C10;2017;0.988583411958097;19;11;8;0.5038739508035481;0.013053173081323474
T2505C10;T634C10;2017;0.3741668622765636;1;1;0;0.5514987593062204;1.6764803554821237
T2505C10;T452C10;2017;0.3278380520282581;1444;1002;442;0.6961125223281308;1.4309403471446127
T2505C10;T35C7;2018;0.5161153943376947;1412;1240;172;0.6744935458596124;1.3704745856469247
T2505C10;T1669C10;2018;0.3074954534883183;2653;2176;477;0.5859131117661769;1.3662601407943509
T2505C10;T466C10;2018;0.5097404845796891;4;2;2;0.6558807552992496;1.0231829946026154
T2505C10;T274C10;2018;0.6792934218311828;0;0;0;0.5662377759026018;0.522470359898532
T2505C10;T807C10;2018;0.3060874321488972;3581;2923;658;0.6273568857729706;0.8596148254965877
T2505C10;T5C10;2018;0.5181402300486949;15;9;6;0.6606343794559828;1.6667094972413616
T2505C10;T855C10;2018;0.6267388645299137;1;1;0;0.4718563004598919;0.05500617901143239
T2505C10;T312C4;2018;0.6385310365483791;1423;1248;175;0.7077628955888067;1.8716716300021714
T2505C10;T2182C4;2018;1.1704552303020004;1;1;0;0.4585342725275573;1.2082727282230636
T2505C10;T434C7;2018;0.7615201098551266;9;7;2;0.6018780925586308;1.2894570865183845
T2505C10;T2125C10;2019;0.34440273816919764;2507;2300;207;0.614610846715162;1.3542607301311032
T2505C10;T295C3;2019;0.8080172303237063;1;0;1;0.5417687056055885;2.1640127222924974
T2505C10;T2C10;2019;0.29028678296480814;0;0;0;0.5233112045114673;0.03308285185089315
T2505C10;T745C3;2019;0.8526245720396366;235;199;36;0.5950367947694641;1.425751952137435
T2505C10;T1144C10;2019;0.11506612782814729;12;12;0;0.5679284193189384;0.06753902739903922
T2505C10;T377C6;2019;0.8448960101825866;3;3;0;0.5289072127306655;0.08981215994322518
T2505C10;T448C10;2019;0.3860563451250282;6289;5812;477;0.7479084749294578;1.4723413775579075
T2505C10;T203C10;2019;0.4535611313902834;6405;5952;453;0.7224949091080877;1.5979509304680968
T2505C10;T63C6;2019;0.7643004502183223;11;9;2;0.5462181362433127;2.482724534903648
T2505C10;T92C10;2019;0.3262665796757862;1;1;0;0.5647751707661542;0.1905323484108653
T736C2;T373C2;2016;0.25588291344069947;183;121;62;0.5531826846277748;1.5230393782723726
T736C2;T686C2;2016;0.3004320068151768;79;47;32;0.5309930148099109;1.4375006724721255
T736C2;T1118C9;2016;0.6013804108486336;10;6;4;0.5289448182443366;1.2087343076025343
T736C2;T2134C2;2016;0.4490757049253463;63;36;27;0.5394700947788982;0.8310029177321986
T736C2;T583C3;2016;0.6363041383816597;8;3;5;0.557202838021015;1.3029117009162923
T736C2;T1118C2;2016;0.2283940715815681;200;95;105;0.5861802168421388;0.9881430879964358
T736C2;T174C2;2016;0.26570153791979845;51;30;21;0.6073697056319464;1.2659201934345017
T736C2;T391C2;2016;0.2890588230666611;222;91;131;0.4983477488237564;1.0385077177406286
T736C2;T504C2;2016;0.8163245720171146;116;45;71;0.562926941634536;0.2067476023560752
T736C2;T306C2;2016;0.5034441154931695;9;7;2;0.5112828485815659;1.1752119356198572
T736C2;T111C2;2017;0.4675107800659716;93;52;41;0.6367492079019312;1.8121248124820115
T736C2;T10C2;2017;0.4448682979752552;28;20;8;0.5598453152285894;2.124303217629504
T736C2;T755C1;2017;0.8633910224445959;15;7;8;0.46454200311201754;0.9342579015090523
T736C2;T553C2;2017;0.6373061786949021;9;8;1;0.5852102269886895;0.23499081917041897
T736C2;T1095C1;2017;0.8546301673716671;4;0;4;0.4804497495751987;0.9881490211550614
T736C2;T18C2;2017;0.41177701754501783;34;29;5;0.5743167159026078;0.6704088006211251
T736C2;T430C2;2017;0.6051966284554778;11;4;7;0.5445549165632816;0.49475455555649794
T736C2;T847C2;2017;0.625271234798729;19;11;8;0.49038539347281396;0.4803672042673054
T736C2;T2910C2;2017;0.742181863770027;5;4;1;0.5465695316150534;0.33615351892829975
T736C2;T352C3;2017;0.7823992915198152;63;6;57;0.5718977209539853;2.3835372297820756
T736C2;T595C2;2018;0.22501878399753428;1860;1240;620;0.5307050669868063;1.5106404726640361
T736C2;T4C2;2018;0.4709370018267197;70;48;22;0.5835852713715078;2.01039081113674
T736C2;T888C2;2018;0.7163810329885119;2;0;2;0.5530117989482248;0.18974372694386435
T736C2;T1749C2;2018;0.991057381136423;0;0;0;0.5079126981443478;0.00021895374813162927
T736C2;T958C2;2018;0.6532765869753305;0;0;0;0.540420858461817;0.09279078192202919
T736C2;T1595C2;2018;0.30344198913371523;10;6;4;0.5350231758185657;0.9354885651014269
T736C2;T95C2;2018;0.28335982677809757;113;89;24;0.5885700959775344;1.1576717571555746
T736C2;T436C2;2018;0.23201062399754824;26;19;7;0.5510818680960244;0.8054474627468408
T736C2;T350C2;2018;1.0206488172490424;21;8;13;0.5340029680234102;0.015654518876455567
T736C2;T516C2;2018;0.7433626730528013;10;7;3;0.5210144738370508;0.17494565716385882
T736C2;T2289C2;2019;0.9755549869098318;13;11;2;0.5090017433080225;0.14266725283670012
T736C2;T182C9;2019;0.8082192795706483;62;49;13;0.5960006679313232;1.9147766925377183
T736C2;T34C1;2019;0.9172046441548497;0;0;0;0.5557504013645638;1.9292678206416418
T736C2;T149C14;2019;1.0702974208793699;0;0;0;0.5944125759120642;1.939713546801015
T736C2;T2642C2;2019;0.8540242915158792;256;214;42;0.5383763223688622;0.1249813202302397
T736C2;T100C3;2019;0.7961786346198161;3;3;0;0.5603112116660598;2.4469248516727817
T736C2;T428C7;2019;0.7713794582247626;4;3;1;0.665877434799708;1.5871403337810022
T736C2;T673C7;2019;0.8019237443769291;343;241;102;0.5681661536477131;1.3955883717996227
T736C2;T1578C2;2019;0.534178370537552;63;46;17;0.5024747430193137;0.2012641679739937
T736C2;T66C3;2019;0.6856785194953074;25;17;8;0.5844498401717105;2.13570410913425
T1514C9;T1275C9;2009;0.3084504195503617;4;0;4;0.5224593151539101;1.6895344148536802
T1514C9;T947C9;2009;0.296121792871921;0;0;0;0.5588448043853192;0.5393966654501718
T1514C9;T812C9;2009;1.0950125447331278;9;0;9;0.5484925492302617;0.010584218365445418
T1514C9;T450C14;2009;0.5808321151946481;0;0;0;0.5308904062774688;1.6139843667271923
T1514C9;T212C9;2009;0.38247505598123976;3;0;3;0.5788649421151889;1.6819734211095692
T1514C9;T1550C9;2009;0.20740016785995563;1;0;1;0.5138540332332053;1.284536872525205
T1514C9;T24C9;2009;0.3600132746900989;0;0;0;0.5629675748488715;1.641993161053523
T1514C9;T315C13;2009;0.649823096474103;0;0;0;0.6534835715572498;1.5127806008423261
T1514C9;T153C9;2010;0.984781145823826;7;4;3;0.5555404473574979;0.018238174067271854
T1514C9;T1113C9;2010;0.07711135372632194;2;1;1;0.5625091484722554;0.06137183821720142
T1514C9;T223C9;2010;0.1680074868784618;4;0;4;0.5901614729227245;0.18638940137560528
T1514C9;T2301C9;2010;0.2511501093801033;8;1;7;0.5174103045167077;1.1352129575532872
T1514C9;T15C9;2010;0.4896000654393905;42;5;37;0.621721265230012;1.9876713602273448
T1514C9;T1949C9;2010;0.208618154850298;5;1;4;0.5035249231190841;1.1173136994828137
T1514C9;T33C9;2011;0.959904703367758;1;0;1;0.5631754103865579;0.010137471828545113
T1514C9;T1610C9;2011;0.051497469502874815;199;84;115;0.7494457420925753;0.11512405510108843
T1514C9;T348C9;2011;0.4301673208285435;14;2;12;0.508424862361479;1.6708023395476497
T1514C9;T2407C9;2011;0.9616634412920739;6;0;6;0.4757421117667974;0.010656168218906841
T1514C9;T449C7;2011;0.9275194886855308;2;0;2;0.5246052721875036;1.3103319385846104
T1514C9;T222C9;2011;0.9788606028301654;0;0;0;0.4421978201051137;0.008507003447743976
T1514C9;T1886C9;2011;0.12574182456052652;2;1;1;0.4961599320271145;0.15209597121749321
T1514C9;T89C7;2011;1.0815725149311097;64;28;36;0.5858516325929408;0.0025113443592241582
T1514C9;T2314C7;2011;0.9040229604389854;1;1;0;0.4282795828871262;0.8632811255567833
T1514C9;T602C9;2012;0.36479434930461907;1;1;0;0.5582833795459978;1.0225398149317562
T1514C9;T119C9;2012;1.0216254838237693;1;1;0;0.5279222218049444;0.008872740044034683
T1514C9;T508C10;2012;1.0462687939383908;6;0;6;0.614724074480824;0.6622391711208668
T1514C9;T9C9;2012;0.2976706421646904;16;5;11;0.6596827975465148;0.10967541266538554
T1514C9;T1915C7;2012;1.0189059716180047;0;0;0;0.5616291962623138;0.11045394879029397
T1514C9;T2447C10;2012;1.0541148168162229;1;0;1;0.6047387791579324;1.2785801870797064
T1514C9;T524C9;2012;0.38457840732360915;2;0;2;0.5698043961247685;1.027165424631494
T1514C9;T1373C9;2012;0.3861350131592278;4;3;1;0.550761945443259;0.7819127374132673
T1514C9;T826C2;2012;1.0038317996992154;1;0;1;0.564458725205284;1.0325138854821752
T1514C9;T1312C9;2012;0.28038638141478034;36;5;31;0.6022441281209978;0.4327299804082496
T1514C9;T2095C9;2013;1.0208159418039526;0;0;0;0.5727404529757882;0.009661038574906878
T1514C9;T481C9;2013;0.892802919603698;0;0;0;0.6148394468271616;0.00920265632649564
T1514C9;T321C9;2013;0.3688050347910855;0;0;0;0.534631112045101;1.0207061590639386
T1514C9;T677C9;2013;0.3774471874226798;2;1;1;0.5479455542568342;1.3889224286639121
T1514C9;T1455C4;2013;0.9765176908339803;2;0;2;0.5366641227804467;1.1780552512805667
T1514C9;T1198C7;2013;0.9662046097537277;4;3;1;0.5229227497019133;1.2249564448111607
T1514C9;T855C9;2013;0.39103311548078357;11;2;9;0.5032060997868824;1.036583009130553
T1514C9;T2201C9;2013;0.05319707198502455;89;11;78;0.5905970712829398;0.12009984654940736
T1514C9;T1446C9;2013;0.390879395405471;30;5;25;0.5159939082290066;1.283703223303423
T1514C9;T86C9;2013;1.0036544620381165;0;0;0;0.597160004229845;0.00914020369040918
T1514C9;T1009C9;2014;0.40865878963001556;4314;1599;2715;0.7002763493111813;0.0795412669648794
T1514C9;T6C9;2014;0.578586439201672;3;0;3;0.5820443601381474;0.5183702190891524
T1514C9;T881C9;2014;0.5525731986874052;2;0;2;0.49096532194912224;1.5264743744162044
T1514C9;T1455C9;2014;0.2791607409814695;7;2;5;0.5312682457012581;0.3638483407759904
T1514C9;T553C9;2014;0.3555811322176937;0;0;0;0.4387791347375297;1.1170755079067352
T1514C9;T400C9;2014;0.38569844107798135;5;3;2;0.5572537736701855;1.2055015536756115
T1514C9;T2178C9;2014;0.389745038984345;2;0;2;0.5274991389663706;0.34861431242889884
T1514C9;T167C9;2014;0.7203776106177651;0;0;0;0.6657728738434884;1.6324186037867274
T1514C9;T135C9;2014;0.4045795768934143;8;4;4;0.5548067462681215;0.04090084914644007
T1514C9;T248C9;2019;0.8227232779644196;7;6;1;0.6341094183075306;1.8665653565273752
T1514C9;T1145C9;2019;1.1448350074674125;2;2;0;0.5255028280010348;0.00625680454035646
T1514C9;T972C13;2019;1.0195326435118441;1;1;0;0.5455829953845248;1.3261167671298175
T1514C9;T1247C9;2019;0.6898779701402579;1;1;0;0.5810818556050962;1.2477296373955633
T1514C9;T1174C9;2019;1.0070082100935038;7;7;0;0.6254489053693032;0.010902625720717755
T1514C9;T1105C16;2019;0.8055117966664103;14;12;2;0.5144117273761241;1.0125729438222772
T1514C9;T1399C9;2019;0.6806147741228836;1;1;0;0.5282364841133753;0.4133282283319107
T1514C9;T59C9;2019;0.5906594322513826;0;0;0;0.6240530500600738;1.2377778591481887
T1514C9;T366C9;2019;0.8246033145884555;0;0;0;0.560223241157948;0.17179080559021878
T1514C9;T956C9;2019;0.6958071624362958;3;2;1;0.53537957631987;0.01429751299047376
T733C3;T2338C3;2012;0.252511286992237;4005;667;3338;0.6701792855371118;0.2120797325787858
T733C3;T219C3;2013;0.24588082580232917;1016;239;777;0.7033107427738775;0.7914627948963696
T733C3;T1872C3;2013;0.2522305607396619;2708;560;2148;0.7697997895294921;0.786647187022608
T733C3;T149C14;2013;0.692239637589299;37;24;13;0.6214697651147177;2.2302123738365034
T733C3;T2417C3;2013;0.26444815677688727;685;232;453;0.6485414227317026;0.7810611756805016
T733C3;T1434C4;2013;0.9491419458382229;0;0;0;0.6074633980486831;0.28714286448837134
T733C3;T9C14;2013;0.758472145136271;182;68;114;0.7065407885967413;0.40954554862698783
T733C3;T1017C14;2013;0.9060062307195653;236;95;141;0.7151848204760793;0.030969642409857674
T733C3;T1783C4;2013;0.9293490646935006;0;0;0;0.55337877991561;0.9946226874953548
T733C3;T219C10;2013;0.7506287864770875;1214;291;923;0.712249701029281;1.0398617272494506
T733C3;T18C3;2013;0.24357469966150602;57;10;47;0.5862542222495408;1.5501490231096062
T733C3;T331C3;2014;0.2199341267446564;2442;866;1576;0.7533393164963995;1.5464858497579463
T733C3;T55C3;2014;0.28849131010269013;1211;547;664;0.7056687842207194;2.229514996999235
T733C3;T1300C3;2014;0.6411932570727896;1;0;1;0.583991728338451;0.08967353386653612
T733C3;T193C3;2014;0.37297097739340446;3;2;1;0.5524476274972775;1.2899358141754336
T733C3;T595C3;2014;0.4939643936558098;78;24;54;0.6310995871016787;0.4932280627861745
T733C3;T972C13;2014;0.773316883131779;69;29;40;0.6112960864833491;1.502356628500053
T733C3;T286C3;2014;0.6810909038960139;334;96;238;0.6537834003027498;0.5296367625085558
T733C3;T269C3;2014;0.2562721341876556;275;38;237;0.6291933505030131;0.4153090074501443
T733C3;T2090C3;2014;1.0437617646429005;11;4;7;0.674604356263472;0.002240065989606608
T733C3;T2186C4;2014;0.9366964452021099;30;21;9;0.7149797919077681;0.0980844007114069
T733C3;T363C3;2015;0.2092303982660988;419;151;268;0.6391991299972232;1.422704580638861
T733C3;T1268C22;2015;0.7198387961451738;6;2;4;0.6137349546669614;0.5640004299019699
T733C3;T23C10;2015;0.6202224506787118;0;0;0;0.5639409727276088;2.3923878911145495
T733C3;T2082C14;2015;0.9188790916496923;1;1;0;0.6017838488890064;0.19864309509700206
T733C3;T2476C14;2015;0.9639140846864599;7;2;5;0.6943193011673492;0.18448012789809903
T733C3;T172C14;2015;0.6006437398190833;6707;2861;3846;0.7583437856146449;1.2164057488319087
T733C3;T2120C3;2015;0.5534609908990478;656;170;486;0.6484792359647281;0.6109497989448783
T733C3;T24C4;2015;1.0209000149897085;0;0;0;0.6547179609275902;0.5929420874316517
T733C3;T2336C14;2015;0.922098692073342;21;14;7;0.6372347450334606;0.244735791959043
T733C3;T885C3;2015;0.7718989000009342;10;3;7;0.6344474628464893;0.0006560430973240579
T733C3;T66C3;2016;0.332783371049015;13767;6335;7432;0.7965633923673263;2.180395301635114
T733C3;T1741C14;2016;1.0438743039087623;1427;988;439;0.6824461001047881;0.0002937483306524798
T733C3;T592C14;2016;0.9464390993050782;13;12;1;0.6302682484031876;1.2270387032790728
T733C3;T1541C3;2016;0.321864875667512;11;6;5;0.6062040980389001;0.902296964140512
T733C3;T11C14;2016;0.9185087006482442;378;146;232;0.6786741191266592;0.29261493612467454
T733C3;T192C3;2016;0.5185964921016079;3;2;1;0.6181195598436059;0.6342169884671877
T733C3;T391C14;2016;0.9593706345554338;3750;2282;1468;0.7329577977214368;0.0009949970528710286
T733C3;T331C14;2016;0.8839060437053982;2451;1294;1157;0.7889663411405365;0.7626757541822486
T733C3;T112C10;2016;0.6646836695396285;7;5;2;0.5967930269214039;1.7366073459664522
T733C3;T70C6;2016;0.7095234852070762;79;25;54;0.5939447760516263;2.4647575297486353
T733C3;T386C3;2017;0.2883675118903747;1297;933;364;0.6575444372872821;1.7413005075177748
T733C3;T2152C10;2017;0.6591034794369353;135;61;74;0.684672643676014;1.3154866813635415
T733C3;T18C2;2017;0.6783378058414709;17;10;7;0.6008740749841002;0.6704088006211251
T733C3;T470C10;2017;0.8550998997159377;58;18;40;0.6434914588963117;0.739238260707051
T733C3;T936C10;2017;0.962163622849879;1;1;0;0.5757338157444638;1.4806578683697498
T733C3;T1911C10;2017;0.7961007773975931;97;60;37;0.6891294689459724;0.11810533945703587
T733C3;T678C10;2017;1.0084582588158884;6;2;4;0.6174815440173032;0.0032389565861469945
T733C3;T370C10;2017;1.0243383542937041;13;7;6;0.7037464458498233;0.06357541647474683
T733C3;T1232C3;2017;0.9816788555821002;182;86;96;0.6992878595462507;0.006108800719832609
T733C3;T1201C10;2017;0.8299308716892972;393;264;129;0.6742143003513777;0.19541145342606261
T733C3;T47C3;2018;0.3397604184534029;383;279;104;0.6772805241007016;1.036608906830074
T733C3;T501C3;2018;0.36241227491963;45;27;18;0.640762681404623;1.12958433542203
T733C3;T982C3;2018;0.34062737180347513;389;226;163;0.6603431263674124;1.299660082466862
T733C3;T641C3;2018;0.6896474697827877;3139;1928;1211;0.7293728344112971;0.04534122808175551
T733C3;T334C3;2018;0.32217500187491954;1197;820;377;0.6904480025755333;1.6475947992082196
T733C3;T172C2;2018;0.34833144192167176;6524;4555;1969;0.7576613823426397;1.5382657258607555
T733C3;T1201C3;2018;0.22281968627034243;918;668;250;0.7024884837469744;0.9094821007353384
T733C3;T26C3;2018;0.6503611881896396;15;10;5;0.6166315297142201;2.637819596678154
T733C3;T2349C3;2018;0.5509987300643489;1351;981;370;0.7199085502213656;0.4823188277800631
T733C3;T1006C4;2018;0.7410557241850456;64;52;12;0.6719516248894859;1.9813464331211306
T471C17;T1742C11;2008;1.0428061979109498;7;1;6;0.7042339252248082;0.011386644861259655
T471C17;T80C7;2009;0.45333171652385573;25;10;15;0.6539294868512388;1.911595097157599
T471C17;T2105C3;2009;1.1633518295007719;16;6;10;0.7159339930933781;0.1207878311082642
T471C17;T122C8;2009;0.9216499456227141;9;3;6;0.6244969111650273;0.5235546025587438
T471C17;T1120C11;2009;0.787033230980696;63;25;38;0.7178805378959939;0.12253716556782782
T471C17;T24C4;2009;0.7047388954750583;0;0;0;0.6707803263847077;1.4235831470272957
T471C17;T295C7;2009;1.1072863340734076;18;2;16;0.7403541522582069;0.01058015977507018
T471C17;T2782C7;2009;0.6504536842268493;19;7;12;0.7399078460292107;0.2969179429379336
T471C17;T1018C7;2009;0.9939424902701558;0;0;0;0.6274847192000923;0.2913956268177937
T471C17;T324C7;2009;0.886605993455539;0;0;0;0.6321497000141414;0.0157111567945293
T471C17;T153C4;2009;0.5687318172163291;24;11;13;0.6121310989282529;1.8015988891928556
T471C17;T325C17;2010;0.29072412005882975;74;17;57;0.6486595987640134;0.024729560526904937
T471C17;T70C7;2010;0.8802835800309413;22;7;15;0.655819501892736;0.46260173751471023
T471C17;T28C8;2010;0.7921638082335329;0;0;0;0.5912928066124897;1.6020066868932823
T471C17;T301C7;2010;0.9443082455335535;0;0;0;0.5987484391496662;0.10793242000631893
T471C17;T471C7;2010;0.869280958282907;5909;2365;3544;0.8343679772540009;0.010692086285974659
T471C17;T210C7;2010;1.1216435236254245;4725;1582;3143;0.7224562556381758;0.01030571208254837
T471C17;T589C7;2010;1.1464556577261096;30;13;17;0.6378013090933397;0.01052676745766244
T471C17;T177C10;2010;0.6094742100610948;263;107;156;0.6323628793260647;0.7767084817800738
T471C17;T1499C11;2010;0.6904744628785571;188;66;122;0.7016064594887728;0.9371982065993798
T471C17;T189C7;2010;0.823377311719963;7;3;4;0.6505327046842477;0.41176795491175905
T471C17;T377C11;2011;1.0416089981564116;53;19;34;0.626966801006658;0.009566318312185157
T471C17;T612C7;2011;0.8261057623260815;16;8;8;0.6364031633372946;0.012958386260238475
T471C17;T120C7;2011;0.9422610711615067;3;1;2;0.6092127266171706;0.7890993047227639
T471C17;T1752C7;2011;0.8964109093185562;0;0;0;0.6606851466311376;0.261064520005
T471C17;T411C7;2011;1.0002825654685867;0;0;0;0.6339767763062938;0.5018596954716213
T471C17;T637C7;2011;1.0897758541875002;0;0;0;0.6216607745101814;0.009874275176627964
T471C17;T6C7;2011;0.8073245545910112;8;7;1;0.6321305527689409;1.3446019618335376
T471C17;T1320C7;2011;0.8960124866127394;5;3;2;0.6526550417966881;0.22781279346194344
T471C17;T1224C7;2011;0.8853201931982859;490;173;317;0.6789453437260904;0.004160153524537401
T471C17;T363C10;2011;0.7067530714828851;1;0;1;0.6148527056567845;0.8067958331865817
T471C17;T910C17;2012;0.12283994816087918;1796;907;889;0.7686213106106905;0.14719482670996964
T471C17;T57C22;2012;0.48129588780436505;111;40;71;0.6485619854704621;2.2982165907361702
T471C17;T1292C7;2012;0.9398728689953506;3;0;3;0.6212027816951081;1.1367560925610702
T471C17;T2392C7;2012;0.8503550628260086;3;1;2;0.671375222285958;0.9737274168966088
T471C17;T621C11;2012;0.685052755364167;18;13;5;0.6650161741477569;1.2323766703431318
T471C17;T1560C6;2012;0.23524807913303092;2416;1125;1291;0.6112938152137396;1.2340812534027217
T471C17;T149C14;2012;0.6977423166566112;1;1;0;0.6465205793947193;2.263895283159876
T471C17;T380C7;2012;0.8488435620203705;8;5;3;0.6187277274103682;0.6096831907661419
T471C17;T2446C7;2012;1.102476246491015;0;0;0;0.6795492623314818;0.008973490991201595
T471C17;T23C6;2012;0.9333741551209351;126;56;70;0.6516281313442405;0.076947234829596
T471C17;T1142C17;2013;0.2164523358487045;2980;1488;1492;0.6376558322185504;0.7320906650305613
T471C17;T625C17;2013;0.22617468186842205;0;0;0;0.6024953131402222;0.6587251863540916
T471C17;T1485C17;2013;0.21896447923889983;385;241;144;0.5971719604749578;1.011873209628861
T471C17;T2540C7;2013;0.9678206855959696;6;3;3;0.6525712617132722;0.04264128015677695
T471C17;T452C7;2013;0.753469399802589;2;0;2;0.6428354481405846;0.2931972332480755
T471C17;T931C17;2013;1.014089661685555;3;0;3;0.6765649605245361;0.01884428112850898
T471C17;T1825C17;2013;0.20073336202157566;4464;2842;1622;0.7059313869955196;1.3499544399802494
T471C17;T121C11;2013;0.8837570266160005;1;0;1;0.5733502220501862;0.5671430465587347
T471C17;T2602C7;2013;1.0145331416769932;6;5;1;0.7482130651452872;0.018688615249029726
T471C17;T1206C7;2013;1.0006383068138056;25;19;6;0.7163014695402177;0.00868257581559569
T471C17;T92C17;2014;0.21440315437094504;12;3;9;0.5828992180770807;0.6254553668431079
T471C17;T2029C17;2014;0.2414974313704792;4978;3076;1902;0.7038300810839466;0.4782791383884335
T471C17;T1328C17;2014;0.20854651003175895;2711;1669;1042;0.6403293913225283;0.3900194052131537
T471C17;T2673C7;2014;1.0940609342560812;82;43;39;0.6725905529826891;0.008417585762187707
T471C17;T779C7;2014;0.8316592305948161;3;3;0;0.6142869579424823;0.8011861438451244
T471C17;T665C10;2014;0.716377466091617;2;0;2;0.6176533449895145;1.1710306285604297
T471C17;T2423C7;2014;1.0191684505383027;4;2;2;0.7094768867536544;0.007128448159920992
T471C17;T1359C7;2014;0.6621892970397446;9;8;1;0.6746628994648936;0.1740972970415943
T471C17;T222C7;2014;0.7661926971684409;7;2;5;0.6567673959187228;1.7775647579773026
T471C17;T262C7;2014;0.8990458233342072;1;1;0;0.5844639415190399;0.5646458151943285
T471C17;T612C17;2015;0.22295678481142178;18;16;2;0.6439214750885921;0.004020843119078226
T471C17;T35C7;2015;0.6636258923217706;22;11;11;0.6372698585992767;1.3777513713731955
T471C17;T2348C7;2015;0.8081752734996663;2;1;1;0.6743051633912162;0.21038887352341915
T471C17;T63C6;2015;0.6834627227140424;37;27;10;0.6155979753894891;2.48223357186986
T471C17;T884C7;2015;0.8327430414729255;1;0;1;0.5685494137877258;0.35440131360470484
T471C17;T1624C7;2015;0.7748504387035283;0;0;0;0.6496069746271745;0.16819482865443436
T471C17;T880C7;2015;0.9109442224551278;17;8;9;0.6464362032953457;0.04586796607999427
T471C17;T447C7;2015;0.9154481207590519;12;6;6;0.6485929518110003;1.1276289649928106
T471C17;T272C17;2015;0.20395521975518283;1739;1251;488;0.6259451453474263;1.3963622743533222
T471C17;T2C11;2015;0.5950218694414147;20;15;5;0.6249404189044024;1.3819677854003602
T471C17;T80C17;2016;0.20533209257332918;28;26;2;0.7007106398132169;0.1476896669517892
T471C17;T188C7;2016;0.7990645504078271;0;0;0;0.6020752612285396;0.8298165235990875
T471C17;T23C7;2016;0.8173161980679962;2;0;2;0.6112317925647617;1.4373285010999188
T471C17;T186C7;2016;0.7265576703065784;12;5;7;0.6018217860706055;0.14302767232466676
T471C17;T793C7;2016;0.9710219647297966;79;54;25;0.6526180685936035;0.014922264907648895
T471C17;T39C11;2016;0.5993722334678779;3;2;1;0.5889245632497042;1.983285318948615
T471C17;T18C7;2016;0.8793816814694377;27;16;11;0.6165382010140836;0.6934006326599795
T471C17;T1103C7;2016;1.0313176451618127;11;10;1;0.6495899961353728;0.006276816833524187
T471C17;T806C5;2016;1.012646483068967;0;0;0;0.6325388354804896;0.00763510662149505
T471C17;T60C4;2016;0.7035285758603353;19;16;3;0.5738031927820653;1.725070380318276
T471C17;T471C6;2017;0.8868192849166893;10610;8341;2269;0.8550208861356821;0.14946463741697816
T471C17;T112C17;2017;0.2324133278236038;13;8;5;0.6499642698034269;0.05174652377465466
T471C17;T1734C6;2017;0.508261889744529;16;15;1;0.6599011447258649;0.9998335943584895
T471C17;T25C4;2017;0.5681907722662174;40;30;10;0.61134241008703;2.093588973674186
T471C17;T1355C10;2017;0.8361170372130851;9;8;1;0.6374868308863615;0.2496891084087302
T471C17;T539C13;2017;0.7950858207253276;0;0;0;0.6144543036040346;1.579326265884244
T471C17;T112C10;2017;0.7698709425927263;19;16;3;0.6515694578475644;1.7116583866954602
T471C17;T1031C7;2017;0.9049685474952912;17;15;2;0.6480804012767151;0.9678569093039782
T471C17;T2329C7;2017;0.9059522883408472;7;5;2;0.6200556946756317;0.2339846713232791
T471C17;T1332C7;2017;0.9011284320764738;2;2;0;0.6077035703283926;0.17558793230416608
T471C17;T1306C17;2018;0.2054636247011168;4843;4199;644;0.7085214700750317;1.3433952170032895
T471C17;T836C17;2018;0.20285437446434518;5170;4453;717;0.7627063584664737;1.5321379958561292
T471C17;T449C7;2018;0.9029552813634616;4;3;1;0.5987169827166234;1.4973247405274421
T471C17;T355C17;2018;0.7382663182179562;3;2;1;0.6560386970497045;0.07255558955085928
T471C17;T20C7;2018;0.8728249587280759;65;55;10;0.585148424276527;1.1034475989291535
T471C17;T107C7;2018;0.9947005064824942;4;3;1;0.7087476129632753;0.017142841156808527
T471C17;T86C7;2018;0.9375300291443408;4;3;1;0.6096360793981326;0.01359390941370125
T471C17;T39C4;2018;0.7749233798602145;3;3;0;0.5942894304938235;1.4918886145256967
T471C17;T1537C4;2018;0.8475277882939865;1;1;0;0.6354968975114177;1.0925944153409533
T471C17;T1070C7;2018;1.0056185167880054;2;1;1;0.6573112976458246;0.3254456992321627
T843C2;T338C2;2011;0.23981858435427517;8;0;8;0.5595414184345109;0.9981286577245673
T843C2;T100C3;2011;0.7094424957614425;2;0;2;0.5785359387690132;2.294704576829767
T843C2;T544C2;2011;0.367772241224522;398;106;292;0.5882410509396838;0.6336302663781977
T843C2;T2245C6;2011;0.7090599465291912;1017;302;715;0.6126693989717027;0.5449395429061749
T843C2;T95C2;2011;0.24498622077348375;12;4;8;0.5032019463615116;0.9909996879102623
T843C2;T504C2;2011;0.24044075346044969;1147;390;757;0.5864764345290329;0.010442314645245141
T843C2;T826C2;2012;0.25296158483620845;44;16;28;0.506330523966652;1.0325138854821752
T843C2;T583C3;2012;0.5799737832514313;34;13;21;0.5574880652997811;1.321809824351499
T843C2;T810C2;2013;0.2133428266386217;26;13;13;0.570700634373759;0.7010761438098152
T843C2;T335C3;2013;0.6140954917951484;55;39;16;0.6259587849959858;1.790101358402073
T843C2;T187C3;2013;0.7009787998651527;1989;819;1170;0.5968393010587134;1.1198261140589907
T843C2;T842C2;2013;0.43778045489513073;4;3;1;0.5823584561308649;0.5997047366378413
T843C2;T306C2;2013;0.23610019136308125;12;7;5;0.5081694108131314;1.1837200124463736
T843C2;T2541C2;2013;0.9972415779851652;238;104;134;0.558301726472084;6.202095115833831e-05
T843C2;T33C7;2013;0.5910148822207486;3;1;2;0.5368752584388259;2.049330729040452
T843C2;T246C2;2013;0.19694628212244014;37;17;20;0.5424987511060255;0.16977810081050682
T843C2;T669C2;2013;0.2379879652553979;19;12;7;0.5475214259727051;1.0774649892692194
T843C2;T4C2;2013;0.3282727296584965;77;41;36;0.6098741368902044;1.9470954952634791
T843C2;T172C2;2014;0.356906757077189;303;178;125;0.5937476632020384;1.6973290873706248
T843C2;T835C2;2014;0.23147100655967667;6;1;5;0.544806712208115;1.1683648130424344
T843C2;T1207C2;2014;0.6531708702726292;1;1;0;0.5094709186659265;0.31360332774295135
T843C2;T135C2;2014;0.248158671690204;562;229;333;0.6378075761251709;1.1153130774290756
T843C2;T0C2;2014;0.3834557307295917;1025;452;573;0.6685635487540825;2.2106835759104295
T843C2;T187C10;2014;0.9244711253187975;587;273;314;0.571731297820268;0.3071412915492327
T843C2;T24C3;2014;0.5897460244601942;171;128;43;0.5645287157558989;2.127157106992891
T843C2;T2653C2;2014;0.7122732153417104;1395;679;716;0.6426559942822401;0.16935067197153855
T843C2;T391C3;2014;0.5688655060217593;106;54;52;0.5205826794394373;1.692778379768717
T843C2;T1145C2;2014;0.11007724248537554;12;7;5;0.5355738126909825;0.10529491402410736
T843C2;T410C2;2015;0.3750741703169125;3;2;1;0.6109185291525995;1.128534132905767
T843C2;T1959C2;2015;0.3591537896562027;186;93;93;0.5527011379210364;0.42127524757764373
T843C2;T652C2;2015;0.23446670149701687;1;1;0;0.5854687373581928;1.1754857384782058
T843C2;T23C2;2015;0.3647371229295562;4;4;0;0.5433815025902745;0.5770233800886888
T843C2;T2452C2;2015;1.002453143297038;271;158;113;0.642268421534757;0.015382377492574326
T843C2;T297C2;2015;0.2913623908833366;16;11;5;0.5322514923480124;1.3461486896239538
T843C2;T23C10;2015;0.7755833550588018;10;7;3;0.5245589086480291;2.3923878911145495
T843C2;T131C3;2015;0.5044225751384466;7744;4424;3320;0.7010322592864962;0.9264810823306735
T843C2;T24C13;2015;1.0014338321586795;3;3;0;0.5743671048224487;0.13201942968097297
T843C2;T1601C3;2015;0.8374504339931426;0;0;0;0.6015146971608971;0.0026142769176410764
T843C2;T1118C2;2016;0.20472822838506;7867;4926;2941;0.713866773323917;0.9881430879964358
T843C2;T2134C2;2016;0.2207670712371974;409;328;81;0.6178874721810479;0.8310029177321986
T843C2;T1508C2;2016;0.20393435417731998;2822;1777;1045;0.6578387122190358;0.7093597288807736
T843C2;T184C2;2016;0.2863826431933716;341;183;158;0.6275750786655261;1.7243115935822617
T843C2;T169C2;2016;0.31409814164833905;53;37;16;0.6227853723915703;0.9316484099414456
T843C2;T330C2;2016;0.6372548465093539;10;6;4;0.5534683979294694;0.6625493377076046
T843C2;T334C2;2016;0.24484453055452182;133;76;57;0.6490558974724803;1.3588831641146004
T843C2;T855C2;2016;0.20685500396779732;392;253;139;0.6800789018285818;0.35348901767642193
T843C2;T44C2;2016;0.3129227762604515;106;64;42;0.6591805200958802;1.9451164935163145
T843C2;T794C2;2016;0.323029274806628;29;18;11;0.5630208980922311;1.446019318099721
T843C2;T6C2;2017;0.25187561740361075;6;5;1;0.5688726967031277;0.30296581297737224
T843C2;T1118C9;2017;0.8064204783731799;2;1;1;0.5879236112665572;1.536202226672712
T843C2;T174C2;2017;0.20723907037388523;13;10;3;0.6534650432301496;1.1033621081549385
T843C2;T55C3;2017;0.7278139578704155;55;41;14;0.5669798564404884;2.160214425712682
T843C2;T1785C2;2017;0.23997745412957028;879;665;214;0.6134500589278102;0.22514846751142956
T843C2;T331C3;2017;0.9355017792433874;33;31;2;0.6166720019932931;1.380530668721541
T843C2;T489C9;2017;0.7754287281892224;5;5;0;0.5611495587821334;2.0037574347299216
T843C2;T2488C2;2017;0.28602800048709676;3472;2628;844;0.6603357028970376;0.4722554657545091
T843C2;T624C2;2017;0.6378060275685673;8;8;0;0.570800358045106;0.2995391151321662
T843C2;T66C2;2017;0.30557821541425645;140;102;38;0.6378839409281721;0.9700471570196295
T843C2;T11C2;2018;0.2343411239713098;21;10;11;0.6666662787808224;1.4010823331167597
T843C2;T975C2;2018;0.39444727816354264;1769;1301;468;0.5826193670926934;0.5141229807220831
T843C2;T284C2;2018;0.24018720847330488;1608;1191;417;0.6739607259331637;1.519025725703747
T843C2;T29C24;2018;0.9572157575006357;171;130;41;0.5884169495443805;0.39856162679800206
T843C2;T1637C3;2018;0.9287197386969852;4;4;0;0.509585195327192;1.1471523963758008
T843C2;T295C2;2018;0.33353580064161914;45;22;23;0.55003312159646;0.8491672753196698
T843C2;T956C2;2018;0.25580337942062026;637;527;110;0.5854341030119565;0.7008831771647641
T843C2;T114C2;2018;0.5473504520151427;1;1;0;0.6714067597397109;1.0475824338175692
T843C2;T5C10;2018;0.7783386931411292;19;16;3;0.6404786322073543;1.6667094972413616
T843C2;T1360C2;2018;0.4280812060592154;493;436;57;0.651942863868392;0.6768978199422193
T843C2;T109C2;2019;0.20082715834086018;390;342;48;0.6190226150137057;1.7545289083393905
T843C2;T554C2;2019;0.8734996296695192;5;2;3;0.6153599571894917;0.007936211684724975
T843C2;T182C9;2019;0.8796554768115236;42;33;9;0.6134593812052533;1.9147766925377183
T843C2;T269C6;2019;0.6554318737988447;290;253;37;0.6172451013848459;1.1596187120831905
T843C2;T335C1;2019;0.9057396519784204;192;176;16;0.6148985763332022;1.3390600666062729
T843C2;T1201C2;2019;0.32750093127589475;182;157;25;0.5490597756048635;0.8995942018839898
T843C2;T182C2;2019;0.21507337539638405;431;334;97;0.6315446966709636;1.3190695691134384
T843C2;T433C10;2019;0.9224662725674534;307;253;54;0.6176188314491934;1.3149481528938538
T843C2;T1898C2;2019;0.6119631708357431;316;257;59;0.645214038190127;0.47759280277240307
T843C2;T697C3;2019;0.6388796389596252;105;82;23;0.6456954163887441;1.5846080746720694
T1921C3;T21C3;2017;0.8026681543779025;251;182;69;0.6670181225330177;2.5600005725838333
T1921C3;T724C3;2017;0.5372700998156155;1;1;0;0.6206589640295213;0.1556151975715424
T1921C3;T2105C3;2017;0.3309015100401953;491;355;136;0.6398029127405148;0.17335830926928286
T1921C3;T526C3;2017;0.9363029140769515;31;26;5;0.7217171019296649;0.012562305741842307
T1921C3;T19C3;2017;0.39885636007317005;64;35;29;0.591368581164823;0.4102437270505368
T1921C3;T972C14;2017;0.8802308170228698;2682;1940;742;0.7432917627534397;0.19763057207373835
T1921C3;T1545C11;2017;1.0788899485960335;923;663;260;0.6568067407576357;0.5780169828052345
T1921C3;T2442C14;2017;0.49966403382754543;2661;1632;1029;0.7218822356521009;0.32956870861030724
T1921C3;T658C3;2017;0.6999469189230962;0;0;0;0.5340776512962213;0.3478183741928297
T1921C3;T434C2;2017;0.9903570074057039;84;55;29;0.6272135061662648;0.9987177367732014
T1514C1;T363C1;2014;0.2815582683943363;2;0;2;0.5392009620860454;0.13168682197468445
T1514C1;T363C3;2014;0.8622218182296651;0;0;0;0.5515189900857718;1.3634642616202148
T1514C1;T1732C1;2015;0.2077168670302173;169;29;140;0.605966736910093;1.067064415361915
T1514C1;T716C1;2015;0.20629943229094572;1;1;0;0.6470971171648701;0.5210013418195631
T1514C1;T628C1;2015;0.09584688840435973;20;6;14;0.5789813424877743;0.1298658228171912
T1514C1;T200C1;2015;0.63112342594177;32;3;29;0.5513998041698192;1.8016294273816054
T1514C1;T1343C1;2016;0.34978872896567326;985;374;611;0.6546506934806222;1.022441315086458
T1514C1;T204C1;2016;0.6127280345188424;13;3;10;0.6323803445719218;1.7525503439995855
T1514C1;T1053C1;2016;0.6317700061793509;3;1;2;0.5644318606866536;0.7487704670809361
T1514C1;T1895C1;2016;0.4802335461753927;0;0;0;0.5798292362740358;0.20760326528756193
T1514C1;T287C6;2016;0.887196409989558;0;0;0;0.5167858061929584;1.8222500435301574
T1514C1;T2251C1;2016;0.564895878756609;3;1;2;0.5162333695860941;0.24306541882315924
T1514C1;T1737C1;2016;0.35820762789003935;44;10;34;0.5595381611646773;1.2703868100260152
T1514C1;T1663C6;2016;0.8989563894638491;6;2;4;0.5151246508869172;0.3512056426760538
T1514C1;T200C6;2016;0.8330136789034204;15;3;12;0.5564367979667334;2.3903912266263876
T1514C1;T446C1;2016;0.6523382081302107;5;4;1;0.49603194283317587;1.9432949610908257
T1514C1;T29C1;2017;0.20445802509587774;8;5;3;0.5531558269956354;0.9428086281780973
T1514C1;T953C1;2017;0.9615345836613942;1;1;0;0.5614313204567248;0.2840463587255688
T1514C1;T952C1;2017;1.0166680598820421;178;89;89;0.5996957233196827;0.01615297579293852
T1514C1;T2638C1;2017;0.46026972005208133;3;3;0;0.5354190008143055;0.10159584062765137
T1514C1;T6C6;2017;0.9268972137600725;2;2;0;0.5700380392543238;0.5838059037457319
T1514C1;T1102C1;2017;0.37250960455186144;0;0;0;0.46343672797574803;0.6908891062519404
T1514C1;T293C6;2017;0.7386182961680341;14;4;10;0.5202465660099491;1.0756598971627032
T1514C1;T543C6;2017;0.7906864753320386;1;1;0;0.5736110582810066;1.673743369674779
T1514C1;T547C1;2017;0.41116793842253696;22;10;12;0.5435910877010888;1.625194621231317
T1514C1;T2450C1;2017;0.7643066592644887;3;3;0;0.5925771089740266;0.36119366317068685
T1514C1;T1939C1;2018;0.2878817291418695;13;10;3;0.518898076502628;1.106987946445009
T1514C1;T1272C8;2018;1.025920802054908;0;0;0;0.39074448860498145;0.3964906286489296
T1514C1;T729C6;2018;0.8755105628682165;75;63;12;0.6046279245623669;1.4927779895865774
T1514C1;T1663C12;2018;1.051171584855193;3;1;2;0.48598547336127573;1.4134924463087675
T1514C1;T1439C3;2018;0.6862743348362152;28;11;17;0.4308783841422186;0.41490369652534237
T1514C1;T1571C1;2018;0.5951433952968057;17;5;12;0.4706931354037749;1.3258721964806714
T1514C1;T1958C1;2018;0.5720203982573934;14;12;2;0.5100964739989032;0.044820939658474244
T1514C1;T546C1;2018;0.49455441552940405;1;1;0;0.45730699940259656;0.801453034113255
T1514C1;T1347C1;2018;0.8916542103958361;1;0;1;0.40573261780980213;0.39097112252743416
T1514C1;T57C1;2018;0.7634376947213523;16;11;5;0.5691369894217063;1.218941488559011
T55C24;T871C24;2012;1.0427275099595508;1296;285;1011;0.7025790184793899;0.009451011548112568
T1365C2;T111C2;2016;0.46869928886925316;438;213;225;0.6472344617326012;1.788752455803404
T1365C2;T18C2;2016;0.3851963148537063;29;24;5;0.566481013799536;0.47183040784831265
T1365C2;T1977C2;2016;0.9885418831326662;28;10;18;0.560666243589852;0.0037049504231845914
T1365C2;T2189C2;2016;0.3132050406610185;1674;959;715;0.6800888698131127;0.3919957526490108
T1365C2;T545C2;2016;0.41268755199516716;56;34;22;0.517496343781498;0.8205010745291716
T1365C2;T847C2;2016;0.6000804858270776;720;370;350;0.5747762025119116;0.40826257881847733
T1365C2;T2500C2;2016;0.35414515431266635;13;8;5;0.5528848426086495;0.06306004008144657
T1365C2;T2306C3;2016;1.1008122880980618;8;5;3;0.497847810058875;1.0077575174248121
T1365C2;T391C2;2016;0.35124031669461186;48;29;19;0.5052315198108847;1.0385077177406286
T1365C2;T835C2;2016;0.2755793373149308;366;241;125;0.6079878715734534;1.119569107185109
T1365C2;T335C2;2017;0.8482756929259405;19;16;3;0.5823728006360365;0.20060503563508125
T1365C2;T109C2;2017;0.39793471117381574;0;0;0;0.5745535392040286;1.6820844097929053
T1365C2;T2143C2;2017;0.48155122490101865;108;66;42;0.5705089110320534;0.18210949955028138
T1365C2;T958C2;2017;0.4363448114926547;1;1;0;0.5739410288495752;0.21493386409908927
T1365C2;T1761C2;2017;0.9021598882831112;0;0;0;0.6043383876478527;0.06973552286119307
T1365C2;T977C2;2017;0.5848288115180023;331;209;122;0.5626755473803731;0.0009477515205156511
T1365C2;T220C2;2017;0.3464549797215435;67;54;13;0.5911587012478026;1.195248783252636
T1365C2;T1421C2;2017;0.9511951812067849;12;7;5;0.5404607028828524;0.0003784161665825607
T1365C2;T225C2;2017;0.44729706958539506;12;7;5;0.5252306372390376;0.3723396785402329
T1365C2;T310C2;2017;0.47535805893872896;62;48;14;0.6121556118447737;0.47764809899563015
T1365C2;T89C2;2018;0.45108461094908214;133;91;42;0.6108939779864813;1.6693945278288322
T1365C2;T44C2;2018;0.4546744171345135;835;622;213;0.6554009480844668;1.9356266864198914
T1365C2;T1365C9;2018;0.32563298610248226;8801;6306;2495;0.6596762807168481;0.95126359675323
T1365C2;T9C2;2018;0.4165323555470981;725;537;188;0.6483118815971285;1.7245698575022537
T1365C2;T355C2;2018;0.25679126209187264;689;432;257;0.6392099812767891;1.5979179920043098
T1365C2;T1118C9;2018;0.6464087858741855;382;280;102;0.669992007084839;1.5578949516320124
T1365C2;T947C2;2018;0.4757863494816841;256;183;73;0.6146920044185287;1.3978091339375744
T1365C2;T2134C2;2018;0.6474870780040282;38;35;3;0.5637804060448016;0.11830875634658344
T1365C2;T295C5;2018;0.9607788890424656;30;9;21;0.5322940352031551;0.10556220468258984
T1365C2;T363C2;2018;0.6203413478675581;16;11;5;0.5505954569692283;0.1188926174056269
T1365C2;T298C2;2019;0.2844023419531213;4660;3759;901;0.6814011772353183;1.6678461243163076
T1365C2;T1043C2;2019;0.22456536517309444;1225;992;233;0.6808748876556153;0.6242135796856129
T1365C2;T22C2;2019;0.3936523462217375;29;21;8;0.6277730571344096;1.3873940109913696
T1365C2;T1689C2;2019;0.31960259628846655;18;10;8;0.4728862203624375;1.1799546007929016
T1365C2;T2016C2;2019;0.350083892720379;4;4;0;0.5839229273049296;0.9544042086882794
T1365C2;T12C2;2019;0.39470741954012756;1;1;0;0.5268199450467852;0.9146831088214504
T1365C2;T352C3;2019;0.9431094205609676;0;0;0;0.5539500194727198;2.4845620400952497
T1365C2;T1136C2;2019;0.43913732474757494;68;59;9;0.5850358285560592;0.8387741684015074
T1365C2;T1149C2;2019;0.27758678300357664;31;25;6;0.5810611810135966;1.2449612709680804
T1365C2;T306C2;2019;0.4423569001177422;7;7;0;0.5400958069336881;1.0071158788197525
T403C6;T1958C1;2016;0.33022620160485705;3386;1341;2045;0.6180477873534103;0.33789370111645767
T403C6;T1939C1;2016;0.48574213257653265;6324;3038;3286;0.6594498259091379;0.7621792835440484
T403C6;T81C1;2016;0.5400180433745891;557;139;418;0.5158945219145815;1.9365100778946644
T403C6;T158C3;2016;0.26829672824554995;3284;446;2838;0.5985325829344692;1.8599408889660896
T403C6;T186C1;2016;0.3984621437701109;14185;4994;9191;0.6977038563377309;1.0241651002783256
T403C6;T423C1;2016;0.3939865100477966;4204;840;3364;0.5853897043549265;0.9184271819481672
T403C6;T200C6;2016;0.30986845226070514;14237;5349;8888;0.7028866118969477;2.3903912266263876
T403C6;T446C1;2016;0.4710398850310431;1010;443;567;0.5438122156354217;1.9432949610908257
T403C6;T498C1;2016;0.2855112839813009;1940;304;1636;0.7219224154261639;1.118496423456042
T403C6;T1732C1;2016;0.23669111211205995;4630;786;3844;0.6260969848409647;1.2715726654756112
T403C6;T2384C6;2017;0.3465089833510291;451;181;270;0.5647719551557058;0.8439021627627398
T403C6;T6C6;2017;0.32642234682507976;32;31;1;0.5537013475460425;0.5838059037457319
T403C6;T22C12;2017;0.5328458941678795;52;17;35;0.6297994859904541;1.5588518464545256
T403C6;T729C6;2017;0.39458177805710437;102;35;67;0.6114663069447794;1.5632261921019188
T403C6;T241C6;2017;0.33865794961339213;50;28;22;0.5273292351939787;1.9876997654331579
T403C6;T562C12;2017;0.8296155111483638;82;48;34;0.5356059372798841;0.837390981538013
T403C6;T1663C12;2017;0.5380454484181678;239;159;80;0.5632752817276262;1.5148824624164126
T403C6;T588C3;2017;0.39903936709177446;21;4;17;0.5022017285452374;1.1097005468376453
T403C6;T2214C6;2017;0.41485335435758075;687;387;300;0.5638195829544397;0.7430489913780531
T403C6;T1745C12;2017;0.8701874494749482;10;2;8;0.5374591807120874;0.25498202363204353
T403C6;T128C12;2018;0.543654793612621;32;22;10;0.5348619496182339;2.339160789078445
T403C6;T293C6;2018;0.5029801657786982;2223;921;1302;0.6423084177600606;1.1233368408775224
T403C6;T184C2;2018;0.6192454907751872;37;17;20;0.6071503062957665;1.7136877601183036
T403C6;T406C1;2018;0.45177706657120564;400;258;142;0.5118308719784497;1.5854775267479697
T403C6;T1133C6;2018;0.5274947153056138;672;483;189;0.5552404153931277;0.26020933602583346
T403C6;T140C3;2018;0.3614559687153629;40;24;16;0.6328298169707438;0.7452355951999826
T403C6;T522C1;2018;0.4915010380129968;39;7;32;0.5037704574884634;1.699077463265925
T403C6;T512C3;2018;0.29004167027863503;1621;982;639;0.6005481259706216;1.2867669803001165
T403C6;T1958C6;2018;0.36090703012206826;2;2;0;0.5890951217738636;0.48379190289087926
T403C6;T500C6;2018;0.3298148285731224;487;226;261;0.518952618749036;1.3143360378996687
T403C6;T313C6;2019;0.4105185515279286;12;9;3;0.6459369897092139;1.887785538915787
T403C6;T1374C6;2019;0.4840896537300876;5;3;2;0.463848212204025;1.0137969950020809
T403C6;T542C3;2019;0.2564300898826425;2346;1357;989;0.6912010785163191;1.8669299138629947
T403C6;T1740C9;2019;0.790267437842494;27;19;8;0.5590968015664566;1.426156732503125
T403C6;T403C9;2019;0.7814551584815199;16397;10485;5912;0.7012939968048424;0.11632496914968943
T403C6;T1720C6;2019;0.4982789556655667;4202;2350;1852;0.6598914486761212;1.2624705300743706
T403C6;T389C1;2019;0.7325780048084671;219;120;99;0.52867265517648;0.11249444675109861
T403C6;T355C6;2019;0.46797869544621173;2;0;2;0.48912529762647794;1.204270015569822
T403C6;T388C1;2019;0.5123810752911147;506;309;197;0.612261371109684;1.6938689655045531
T403C6;T1161C6;2019;0.3202774427789242;679;620;59;0.6025613307536906;1.5404216742345713
T1557C9;T1557C6;2017;0.295271056241562;1907;1017;890;0.6529324289042612;0.07830299907808622
T1557C9;T212C9;2017;0.5162367528974934;1;1;0;0.49993328897804784;1.8329137519001233
T1557C9;T1123C9;2017;0.4359483843452706;0;0;0;0.4228665260845219;0.053773885882315166
T1557C9;T1222C9;2017;0.5866163881088935;0;0;0;0.5233283276372203;0.039978391801149954
T1557C9;T6C9;2017;0.6265383004418723;1;1;0;0.4271612957781745;0.18227443685490038
T1557C9;T2778C9;2017;0.2861030212150373;0;0;0;0.4718791080136103;0.07193212181481608
T1557C9;T2665C9;2017;0.8054408774591866;0;0;0;0.4749261211441591;0.008246818366349207
T1557C9;T55C3;2017;1.1308172093014328;0;0;0;0.4987536816983007;2.160214425712682
T1557C9;T1577C9;2017;0.24834341302015894;9;3;6;0.5145112828856981;1.2770328348867637
T1557C9;T1033C9;2017;0.3080471800159025;34;22;12;0.5496483060043499;1.0124818922538
T1557C9;T786C9;2018;0.3057899529213193;52;24;28;0.649018120365729;1.4796654378462684
T1557C9;T125C9;2018;0.20724007045905046;126;82;44;0.5623369050286331;1.1052428451139438
T1557C9;T355C9;2018;0.24425769400567288;0;0;0;0.45398575357445914;0.8921959652945842
T1557C9;T412C8;2018;0.3148888394004168;133;84;49;0.609421188855215;0.08798850891911493
T1557C9;T378C9;2018;0.41333542504034937;7;4;3;0.5414997165166746;1.1884240979260388
T1557C9;T797C12;2018;0.8554468995510698;1;0;1;0.4627795896939722;1.9863369104727089
T1557C9;T255C8;2018;0.8437135333700886;0;0;0;0.5909806828064663;0.9165993054002175
T1557C9;T171C8;2018;0.7694869789131116;1;1;0;0.6152538732941104;0.464413630782922
T1557C9;T1968C9;2018;0.36014256295228186;1;1;0;0.5048710154507272;0.9507462222210864
T1557C9;T1197C8;2018;1.0389318180838822;1;1;0;0.48594285697044626;0.07923271182870104
T1557C9;T1488C9;2019;0.24900851346140218;3031;2340;691;0.6539209351400455;0.2513193743615424
T1557C9;T133C9;2019;0.544355369266045;4;2;2;0.5820767702114706;1.7414891045982301
T1557C9;T2494C13;2019;0.9033006756590738;2;2;0;0.4887826584936068;0.9560153938353542
T1557C9;T133C11;2019;0.5428427256633362;1;1;0;0.5380700268045812;0.0967400679699433
T1557C9;T23C10;2019;1.0979836078220397;0;0;0;0.4932867637075188;2.0951886739889014
T1557C9;T11C13;2019;1.0153794396654936;0;0;0;0.599203851016662;0.4275681485821195
T1557C9;T2331C9;2019;0.8291769114191376;0;0;0;0.5743571885249801;0.011565769794643063
T1557C9;T213C9;2019;0.6624902300051749;5;5;0;0.5555655741494561;1.8451523034495785
T1557C9;T59C9;2019;0.51865641923566;0;0;0;0.6425895203734272;1.2377778591481887
T1557C9;T268C9;2019;0.6224802046421671;26;18;8;0.6615878581723696;0.5482526136521833
T1740C9;T1237C9;2014;0.3613855032594724;100;37;63;0.5437581555101563;1.2756206148710985
T1740C9;T1400C9;2014;0.3355059486495966;2;1;1;0.4859135011988733;1.0835998247663792
T1740C9;T977C9;2014;0.3920360575500986;9;3;6;0.44381760282954397;1.108918227857191
T1740C9;T1890C9;2014;0.9694003073313467;1;1;0;0.508968646948659;0.018792849120675477
T1740C9;T248C9;2014;0.4128837173544103;4;4;0;0.5962622583867262;1.8598976534279426
T1740C9;T41C9;2014;0.5525153336334614;1;1;0;0.5888271250439652;1.230624884192194
T1740C9;T1544C9;2014;0.5925879706253669;1;0;1;0.522285339605512;0.013490269707307762
T1740C9;T165C9;2014;0.5038756044769499;0;0;0;0.5839641573283558;0.12716150311831148
T1740C9;T1659C9;2014;1.0348810959776458;6;1;5;0.5201452005909548;0.008100466450344939
T1740C9;T573C9;2014;0.2261373179377737;199;55;144;0.5443492472820974;1.3713342935007065
T1740C9;T15C9;2015;0.4382325887906021;15;10;5;0.6101862933024806;2.3216722081956935
T1740C9;T24C9;2015;0.31686763464712564;16;14;2;0.5173688100236429;0.6715405919744867
T1740C9;T496C5;2015;0.7748529651070675;105;33;72;0.6174003120437749;1.1469819697510628
T1740C9;T6C9;2015;0.27456253708201883;19;12;7;0.5548466301723107;1.3491964900656759
T1740C9;T23C10;2015;0.7019469196000885;0;0;0;0.49486068375125564;2.3923878911145495
T1740C9;T381C9;2015;0.2996048336661198;0;0;0;0.44738650575242184;0.5532618628120385
T1740C9;T1573C9;2015;1.0017524476200492;3;2;1;0.4965888062596504;0.0176223185368729
T1740C9;T18C9;2015;0.22640132856705708;2;1;1;0.5462502306142814;0.9075459042975484
T1740C9;T812C9;2015;0.9920419108146588;2;1;1;0.5198467057947586;0.0036892033469959127
T1740C9;T320C9;2015;0.304590642510164;143;58;85;0.5243672004863195;1.811936453692195
T1740C9;T65C6;2018;0.8144369135229841;0;0;0;0.6098745448803901;2.2178868993992444
T1740C9;T1180C9;2018;0.2076495866458321;950;701;249;0.5737356513730285;1.5439873413398153
T1740C9;T595C9;2018;0.26145967038349927;1007;713;294;0.528781089976988;0.8544948567588371
T1740C9;T677C9;2018;0.3173722652282652;399;322;77;0.5866874207726592;1.5889707192699893
T1740C9;T200C9;2018;0.32027751511148816;52;29;23;0.5846443661093432;0.02001886683672511
T1740C9;T2454C9;2018;0.44732129380431274;46;33;13;0.47313382291908423;1.1785025624761125
T1740C9;T186C6;2018;0.816471902924513;20;12;8;0.49089877498492174;1.7673750706502729
T1740C9;T384C6;2018;0.9714262587013032;0;0;0;0.41532454068233127;0.007290743940014947
T1740C9;T1247C9;2018;0.4916695224477371;1;1;0;0.526809002441952;1.1497761433173883
T1740C9;T1174C9;2018;0.7999513047283439;0;0;0;0.5893875736105749;0.02483665979498732
T1740C9;T264C1;2019;0.6650005928547684;298;229;69;0.6057241167793768;1.845323902513694
T1740C9;T403C6;2019;0.790267437842494;27;19;8;0.5590968015664566;1.8963540554678298
T1740C9;T348C1;2019;0.40074381865803055;8204;6500;1704;0.6985010484072685;1.0612414560852694
T1740C9;T582C1;2019;0.6906095846058226;513;412;101;0.6319747776059093;1.524704681956959
T1740C9;T266C6;2019;0.9836844976315168;0;0;0;0.5400008472024906;0.8853110918345776
T1740C9;T63C10;2019;0.9127841906865204;4;3;1;0.5547176703158024;0.23330906893747907
T1740C9;T62C3;2019;0.8377348858173276;0;0;0;0.6159150741226649;2.074511041593735
T1740C9;T2199C6;2019;0.9214768604598249;3;2;1;0.4820888416652669;0.5762067411517974
T1740C9;T335C6;2019;0.9453662018096073;4;3;1;0.5906438939963441;0.08811991395810609
T1740C9;T355C6;2019;0.9486521730253407;16;5;11;0.5174763851173223;1.204270015569822
T314C4;T409C4;2011;0.9675462239720758;573;104;469;0.5169992570419196;0.009909904212054519
T314C4;T121C4;2012;0.21595947690635198;39;7;32;0.6156351952174206;0.6438244754183272
T314C4;T24C4;2015;0.31252088508008036;961;415;546;0.6521940207759863;0.5929420874316517
T314C4;T781C4;2015;1.0110569055564427;9;2;7;0.5542701970591823;0.017930875866626346
T314C4;T511C4;2015;0.36513874978857797;345;123;222;0.5715902970179088;1.6362118430395065
T314C4;T124C4;2015;0.45290413983875966;16;4;12;0.6620946495492351;1.7319022908136776
T314C4;T2314C4;2015;0.6111365981974817;33;5;28;0.612162958247777;0.07659556770885514
T314C4;T634C4;2015;0.2941392412539705;308;80;228;0.581028553131831;0.7805317925632724
T314C4;T1462C4;2015;0.8932958596152847;265;99;166;0.640781908909284;0.01047574573114762
T314C4;T185C4;2015;0.9309475772109176;9;7;2;0.5862145379566237;0.02398553938675918
T314C4;T23C10;2015;0.3929935704738118;95;54;41;0.5908288119715746;2.3923878911145495
T314C4;T64C4;2015;0.7100997402189506;0;0;0;0.4843705813179746;0.06704508199035186
T314C4;T2107C6;2017;0.6010299164833999;370;211;159;0.5725066998752031;1.365135157110422
T314C4;T816C4;2017;0.49697180475415526;35;17;18;0.6376225761928035;1.603852591931507
T314C4;T1708C4;2017;0.4771271858226781;128;62;66;0.5483690772257002;0.873412788921128
T314C4;T169C6;2017;0.6181046122339238;43;23;20;0.6681899040749606;0.8767332035223832
T314C4;T135C4;2017;0.3120609636168088;8;5;3;0.4530725366154358;0.29655777905718744
T314C4;T653C4;2017;0.6582461240929696;76;38;38;0.5026852320796954;0.39166217184805924
T314C4;T29C4;2017;0.3721705554350334;59;38;21;0.6017261156255554;1.0278073167565334
T314C4;T846C22;2017;0.3800443679515676;1611;965;646;0.6637655049733848;1.7203116307787087
T314C4;T83C22;2017;0.45922766632245504;57;29;28;0.6516505135416205;1.8630398224665743
T314C4;T1512C4;2017;0.35629187882068436;645;364;281;0.6458292566502636;1.2875554387895436
T1869C17;T63C17;2009;0.3454278901469521;11;4;7;0.528959551493909;0.07274118618891508
T1869C17;T359C17;2011;0.8062762391044314;15;3;12;0.5308717338285379;0.009825387418435841
T1869C17;T135C17;2012;0.04362718440148339;4;2;2;0.5921677565911896;0.19561429277322895
T1869C17;T619C17;2012;0.24305709498959072;724;317;407;0.5832445955111843;1.3385558641288233
T1869C17;T119C17;2012;0.26631812036315994;2286;1032;1254;0.7341022191765758;1.7449853803139839
T1869C17;T276C17;2012;0.2779393357309832;22;9;13;0.5959002394083182;1.6075617903056223
T1869C17;T737C17;2012;1.008941676786415;314;124;190;0.5766977269063595;0.009970840085072603
T1869C17;T1095C1;2012;0.9925177549628265;57;29;28;0.5914822802444953;0.6889113881986884
T1869C17;T382C17;2012;0.9728182117787209;4651;2289;2362;0.6882285847995778;0.010089323966410583
T1869C17;T2C17;2012;0.17375513518219188;0;0;0;0.5139667196143394;0.08766389708752532
T1869C17;T612C17;2012;0.08570727884400242;156;60;96;0.6203022399471823;0.045619217739076894
T1869C17;T2641C6;2012;0.7912674475362946;819;363;456;0.6339962371748089;0.9730141110503356
T1869C17;T305C17;2013;0.09788820254745112;16;5;11;0.6328120437900571;0.04631450813691089
T1869C17;T2410C17;2013;1.0528027624787406;2;1;1;0.648343723864544;0.002213114278292789
T1869C17;T80C17;2013;0.046197168863290505;0;0;0;0.6053157817064261;0.08566606613198903
T1869C17;T2358C10;2013;1.0850407847360721;7;3;4;0.5686487253809869;0.004169896073334174
T1869C17;T207C10;2013;0.8884618131017114;2;0;2;0.6007325039031248;1.8721915074182587
T1869C17;T38C17;2013;0.964775880746476;0;0;0;0.6339228605963749;0.016109019841588364
T1869C17;T619C11;2013;0.8449219335484405;421;175;246;0.5882865349839952;0.5887584519846357
T1869C17;T251C17;2013;1.025216913922025;2;0;2;0.5794928092215161;0.002486181663048407
T1869C17;T501C17;2013;1.0717533517682727;22;3;19;0.6073243206068102;0.003901528294405896
T1869C17;T541C17;2013;0.27910587873178605;571;312;259;0.6805324662905423;0.15743268953171158
T1869C17;T553C17;2014;0.04291698858957016;6802;3344;3458;0.7911272957695397;0.09250577448758836
T1869C17;T527C12;2014;0.9055085101048836;6841;3372;3469;0.8465926488369206;0.004119446467295902
T1869C17;T254C11;2014;0.7607841299062537;3;3;0;0.6514510423619199;1.8577139347335694
T1869C17;T1017C3;2014;0.5926304841488808;89;49;40;0.6248717989023272;1.2704150548478703
T1869C17;T436C17;2014;1.0542837655999304;2;0;2;0.6154654406827316;0.004653048201098049
T1869C17;T6C17;2014;0.06896098500147174;5;4;1;0.6052497818315404;0.16375133850630172
T1869C17;T70C6;2014;0.6681183658508143;7;4;3;0.555677124295931;2.435186344395602
T1869C17;T1540C17;2014;0.10368610052471938;13;7;6;0.6871455033493841;0.05909188432732035
T1869C17;T113C17;2014;0.10469035481680966;6;1;5;0.5677058989189716;0.045078447302629825
T1869C17;T340C17;2014;1.038849189016398;8;3;5;0.563520825941443;0.007316292148974503
T1869C17;T262C17;2015;0.9602999882606583;3;1;2;0.62236483995333;0.015782926248168332
T1869C17;T146C17;2015;0.23349301003627598;7;6;1;0.5559591915499267;0.5362955493699031
T1869C17;T1734C17;2015;0.09385078050593865;432;281;151;0.6201031647871033;0.052464442001349545
T1869C17;T18C10;2015;0.6572937761362847;29;8;21;0.5862602333522999;2.458423478145974
T1869C17;T1120C17;2015;0.9144707053594765;14;6;8;0.5871656903490406;0.0031138620509846204
T1869C17;T119C16;2015;0.6335992252807338;1213;703;510;0.6679915752393548;0.6251743582919441
T1869C17;T515C17;2015;0.1558862234119921;14;8;6;0.6548172168940896;0.0028441432342435798
T1869C17;T1823C4;2015;1.03572075286843;1;1;0;0.6221228330606676;0.022404095442762197
T1869C17;T616C17;2015;0.24046968869751528;4;1;3;0.6447406080396236;0.2143067656075863
T1869C17;T65C17;2015;0.1337533919351419;171;116;55;0.611500808816614;0.027506626968594558
T1869C17;T1485C5;2016;0.3424244458599278;395;255;140;0.5866324787007889;0.22063122612275782
T1869C17;T90C17;2016;0.20028192117276822;115;64;51;0.6465883372097492;1.5706421549819953
T1869C17;T836C17;2016;0.21478223362782034;7019;4905;2114;0.7749469757812983;1.5495016335976737
T1869C17;T1734C6;2016;0.5798613922566078;27;19;8;0.5851571284404136;1.1268982269720584
T1869C17;T362C17;2016;0.11306709678128724;39;24;15;0.5731141143739604;0.19487751965357925
T1869C17;T210C6;2016;0.3165420842089435;6151;3676;2475;0.7677362900095991;1.2078794906299906
T1869C17;T1630C17;2016;1.0018165274250543;17;9;8;0.584053611321631;0.00790182317814198
T1869C17;T21C3;2016;0.7948646027483878;1;0;1;0.6423905782493575;2.426753251825044
T1869C17;T1003C17;2016;0.9132443895984493;5;4;1;0.5823180623294968;0.0009689576623310143
T1869C17;T1519C17;2016;0.17509176602487198;230;153;77;0.6008511331941848;0.042895175140462774
T1869C17;T141C1;2017;0.7636581397823453;6;1;5;0.5564407601679677;0.1701518483163481
T1869C17;T255C3;2017;0.8889277159659175;0;0;0;0.6249238001947529;1.946455034194843
T1869C17;T380C17;2017;1.0163697140807546;6;6;0;0.5529053455065871;0.01605755085395743
T1869C17;T991C22;2017;0.6866099757006405;4;1;3;0.6081491467586909;1.1974905570318395
T1869C17;T631C17;2017;0.9970388794031246;0;0;0;0.5446082473282787;0.015897474156443395
T1869C17;T883C17;2017;0.8314651846388234;165;99;66;0.5860698660015735;0.1227208574494437
T1869C17;T628C17;2017;0.22649914190452347;3;1;2;0.6236801356445023;0.06389688498735245
T1869C17;T726C15;2017;0.8522056699999628;7;6;1;0.5675948057505544;1.121390763472597
T1869C17;T39C11;2017;0.8148430272847424;8;6;2;0.6330812384773227;2.089012921385248
T1869C17;T1394C1;2017;1.0363802759844025;0;0;0;0.5275780130649508;1.4888348759303647
T1869C17;T1006C4;2018;0.6226489096439689;225;155;70;0.6768573310459048;1.9813464331211306
T1869C17;T1729C4;2018;0.5968661213397598;120;77;43;0.6330181210265485;0.8370061240021761
T1869C17;T55C3;2018;0.7391084739054374;3;2;1;0.5838699837398649;2.054860285806562
T1869C17;T1586C10;2018;0.6078141783398228;931;730;201;0.643495789068739;1.5173196729574885
T1869C17;T2125C3;2018;1.111595814501298;2;2;0;0.6403715991915722;0.023726761459100024
T1869C17;T1070C10;2018;0.8286213259210378;0;0;0;0.5739301117435651;1.0409232198136644
T1869C17;T112C4;2018;0.8517164075078626;114;83;31;0.6143489662222539;0.4844073884810952
T1869C17;T537C3;2018;1.116780748209598;0;0;0;0.582767217447951;0.13984098970667636
T1869C17;T461C17;2018;1.0429892846755557;40;29;11;0.6088983558707233;0.013373527288836048
T1869C17;T1043C14;2018;0.9416051031868905;0;0;0;0.5814046428725556;1.3245316489953982
T1869C17;T995C3;2019;0.980058255749475;14;9;5;0.587481637827165;1.0326446958614581
T1869C17;T131C3;2019;1.0593691798057967;1;1;0;0.5994955967290956;0.9835772272039962
T1869C17;T595C3;2019;1.1130010662993595;3;3;0;0.6042936669934107;0.8659312293091265
T1869C17;T470C10;2019;0.4825854198343058;20;16;4;0.6348368608673588;0.7741819190892284
T1869C17;T1541C1;2019;0.6037749177117673;34;30;4;0.625269314203077;0.3335889182702268
T1869C17;T286C3;2019;1.0640094548463042;9;9;0;0.6232196429007701;0.8304035613265732
T1869C17;T181C7;2019;0.8409305058747583;296;242;54;0.6150767848349656;0.34265830196679525
T1869C17;T2090C3;2019;1.0641041809535374;0;0;0;0.5876407314030405;0.012601005403623378
T1869C17;T63C10;2019;0.9194979408087803;36;34;2;0.5765428459795381;0.23330906893747907
T1869C17;T1977C14;2019;1.0005732600668547;3;3;0;0.5710587124927595;1.0632415088652007
T974C4;T331C4;2011;0.44064448955864743;36;11;25;0.6585425247563499;0.08601895722248702
T974C4;T149C14;2011;0.4068264313389224;708;329;379;0.6927849458507855;2.281066744411931
T974C4;T1434C4;2011;0.44025944815991647;87;20;67;0.5687060390428917;0.20957625159351073
T974C4;T9C14;2011;0.6398890661294859;0;0;0;0.6033255495675299;0.12105519598237648
T974C4;T1017C14;2011;0.7271160143056556;854;352;502;0.7233353959489638;0.18685075094911777
T974C4;T219C10;2011;0.6714135049022032;28;14;14;0.5995311145194839;0.9210016173403235
T974C4;T2186C4;2011;0.09386056382986407;646;270;376;0.6447816700335619;0.08344060768337397
T974C4;T2336C14;2011;0.5600042233440283;353;90;263;0.7043089669158145;0.6315319617887736
T974C4;T1637C3;2011;0.865177709064274;31;5;26;0.6099796798434765;1.1611839637981016
T974C4;T212C14;2011;0.3105494989875156;214;78;136;0.6400497511611725;0.8426933433234991
T974C4;T448C10;2012;0.5094527098730324;789;184;605;0.6610779314037512;1.3864456268901006
T974C4;T50C14;2012;0.6945631419063318;0;0;0;0.5751464806698835;0.011926080284289271
T974C4;T1135C14;2012;0.6906184690515356;55;22;33;0.6521624246191846;0.08850245561322898
T974C4;T1741C14;2012;1.0092972435580436;18;7;11;0.5993884082244696;0.005461358697910508
T974C4;T1342C14;2012;0.6049872624927324;123;56;67;0.6534786914051633;0.924439922342017
T974C4;T642C14;2012;1.0035486359754207;490;84;406;0.6492694325981726;0.010458461646824145
T974C4;T11C14;2012;0.5080884687903943;8;0;8;0.6631851138960854;0.17441658097801468
T974C4;T1534C14;2012;0.9667327253667435;2;0;2;0.6183834852954133;0.0003180419566173136
T974C4;T1795C1;2012;0.7702456680484925;42;18;24;0.6693917974662797;1.2993295267534422
T974C4;T1405C3;2012;0.781980309993063;12;5;7;0.5919362594217918;1.1230358283866084
T974C4;T18C3;2013;0.8559478523579332;57;5;52;0.6080880638563472;1.5501490231096062
T974C4;T1170C14;2013;0.6179168840473125;0;0;0;0.6450525017470555;0.3392918625344168
T974C4;T391C14;2013;1.0471742648719287;5;3;2;0.5494956563364217;0.00920915368012831
T974C4;T409C6;2013;0.9312403060401016;0;0;0;0.5786633349757508;1.4714197798740651
T974C4;T1815C14;2013;0.6669792891973032;6;4;2;0.5699420248125575;1.1565654649165487
T974C4;T127C4;2013;0.4070953745939496;4;3;1;0.5473137472901431;0.4473092957079313
T974C4;T334C14;2013;0.7515167342229087;7;3;4;0.6419121257396198;0.05120935493818208
T974C4;T112C10;2013;0.5796314046400393;111;25;86;0.6275415332581868;1.8925827397484278
T974C4;T1442C14;2013;0.5551385694482436;225;73;152;0.5903000778465283;0.9202026432773904
T974C4;T1605C14;2013;0.9208802466364127;1587;586;1001;0.6481948289676067;0.002208150968789645
T974C4;T1978C4;2014;0.7188439580417876;2596;863;1733;0.7188137460028523;0.09765120547862692
T974C4;T410C4;2014;0.5205252942291821;115;37;78;0.6726628412012956;0.8944123594859632
T974C4;T124C4;2014;0.2681691443858325;57;24;33;0.6356943628585321;1.7338886252434886
T974C4;T469C4;2014;0.32268333924710124;111;62;49;0.6408458984885176;1.2521750759806818
T974C4;T205C4;2014;0.32041404849870625;22;13;9;0.6306677153765438;0.6212671832783353
T974C4;T57C22;2014;0.735319561717211;4;0;4;0.562152503604748;2.4623902268258626
T974C4;T448C4;2014;0.29176258818325895;832;288;544;0.6585909443287199;1.4203240584900843
T974C4;T2152C10;2014;0.7543901662339693;57;22;35;0.6451266569851128;1.3794251662806427
T974C4;T575C22;2014;0.9402144141969379;27;8;19;0.6512538582871288;0.014558011695599055
T974C4;T2287C4;2014;0.23346669122690777;1865;829;1036;0.6590709874651272;0.14124213852978268
T974C4;T1302C4;2015;0.4300175184973827;11;7;4;0.6491508305699827;0.2600654183624788
T974C4;T8C13;2015;0.27488504978401285;3565;1765;1800;0.6887810599000169;1.4033502276478738
T974C4;T25C4;2015;0.3280139630411535;519;308;211;0.629399075538929;1.988819705682137
T974C4;T315C13;2015;0.3358546452791288;1815;882;933;0.6985001656977412;1.7030650826597644
T974C4;T7C13;2015;0.4770925177465979;606;166;440;0.6827010877968557;2.1819961592582025
T974C4;T1262C13;2015;0.5119222267517055;1318;405;913;0.713792973932378;1.361709021205166
T974C4;T23C10;2015;0.5364559293081776;8;5;3;0.5279089083777921;2.3923878911145495
T974C4;T24C13;2015;0.7616203008153974;302;164;138;0.6068415500828259;0.13201942968097297
T974C4;T1796C14;2015;1.0087368304378468;250;93;157;0.5892255370247765;0.0009688592551462913
T974C4;T972C13;2015;0.5952069172725527;389;133;256;0.5414942238256736;1.4965805023234025
T974C4;T384C4;2016;0.7208120765965365;10;5;5;0.5553763870996462;0.47411348160644284
T974C4;T1122C4;2016;0.21987904902527589;2;2;0;0.5619939490875061;1.293813980778013
T974C4;T1402C4;2016;0.20151445582307648;7;5;2;0.616450453628778;1.2579385877182503
T974C4;T1269C13;2016;0.597365420580894;73;27;46;0.6235321907472082;0.26318056988351973
T974C4;T3005C13;2016;0.9742952826422676;1956;827;1129;0.5763281603853141;0.0021246337824581216
T974C4;T1258C13;2016;0.83803485418281;8;3;5;0.5610536330697818;0.11857024647551717
T974C4;T2560C13;2016;0.6738299988879033;178;84;94;0.6034810272611462;0.845306671548432
T974C4;T1209C7;2016;0.8909061262616134;151;77;74;0.6023044758932925;1.3057031450126007
T974C4;T1494C13;2016;0.5901063690628854;896;440;456;0.6953433212533;0.18135942823973608
T974C4;T619C13;2016;0.5306383078592013;242;117;125;0.6576390978258182;0.16540886104217592
T664C2;T1274C7;2013;0.604597673998956;71;26;45;0.559395941878587;1.3899201167835649
T664C2;T9C7;2013;0.9901149743486883;58;16;42;0.6782423530477731;0.7962919027582519
T664C2;T1022C7;2013;0.9155194853744084;151;63;88;0.5962483483518923;1.4642302548142223
T664C2;T95C13;2013;0.7352140701534553;599;293;306;0.6968662755718635;2.120574208132476
T664C2;T962C7;2013;0.9919886104722186;15;9;6;0.5561863093214224;1.380120475978482
T664C2;T704C7;2013;0.9721984661962627;67;34;33;0.6121773081307618;1.4984033161844028
T664C2;T63C7;2013;0.902096418639613;11;4;7;0.5561948810740265;0.5808228009804184
T664C2;T29C7;2013;1.0221917098491968;52;14;38;0.6181461333213066;0.7809553299960686
T664C2;T647C7;2013;0.8084245366816881;4;1;3;0.6400232363049254;0.4397023057271859
T664C2;T331C7;2013;0.8765293257265586;2516;1003;1513;0.6860659645070479;0.14251726020504285
T664C2;T315C13;2014;0.8937986688919574;1160;564;596;0.7042332318305611;1.732018856340162
T664C2;T854C13;2014;0.8390484628722215;8069;3526;4543;0.7515079311432347;1.4522950135559052
T664C2;T2525C13;2014;0.8647027978614;274;131;143;0.576585252824374;0.8807857784895622
T664C2;T50C13;2014;0.5755609187769244;0;0;0;0.5759889786136043;0.12963817557576954
T664C2;T663C7;2014;0.9506276868036462;1146;505;641;0.7171862689866265;0.8877425196180344
T664C2;T302C4;2014;1.03175418038425;2060;941;1119;0.6074879709110985;0.6720243898885183
T664C2;T947C9;2014;0.9572880093289949;10948;5024;5924;0.7040421183807115;0.5986718655421603
T664C2;T11C13;2014;0.9347743319528276;16;3;13;0.6175919805163357;0.29241004321004854
T664C2;T2003C13;2014;0.8550315012103848;452;242;210;0.5764018784631175;0.9737908476164127
T664C2;T324C13;2014;0.9760504818564134;54;26;28;0.5394056472712783;0.020568971294446625
T664C2;T8C13;2015;0.751930320457157;351;171;180;0.5999930241282038;1.4033502276478738
T664C2;T1302C4;2015;0.9718190249744683;1246;687;559;0.5583773548150455;0.2600654183624788
T664C2;T6C14;2015;0.9698552481883166;2;1;1;0.443370530183178;1.0010163240079382
T664C2;T151C13;2015;0.9217651241059381;1046;682;364;0.5839938859148813;0.048560882382819075
T664C2;T447C2;2015;0.43528710064548537;321;167;154;0.645922198418699;1.5817522449884929
T664C2;T863C13;2015;0.7514321470068827;1;1;0;0.5396826102513956;0.7003444678407968
T664C2;T378C9;2015;0.9589760102234514;7858;3609;4249;0.7219661901760266;0.7312780970248922
T664C2;T721C6;2015;1.0065788328665695;3;1;2;0.5280868184529068;0.5447023803676074
T664C2;T891C13;2015;1.0227607205690217;43;22;21;0.5111655525518606;0.015232481139200619
T664C2;T2497C13;2015;1.007031588325085;1916;996;920;0.6616550507318437;0.007721346360575564
T664C2;T1057C7;2016;1.0424391094809495;13;9;4;0.5253114597209606;1.275055490046625
T664C2;T1145C13;2016;0.988632634236971;9;6;3;0.607892665968722;0.006161600206578553
T664C2;T763C7;2016;0.9885767486912506;341;201;140;0.5869835908075623;0.006260651618061215
T664C2;T556C9;2016;0.7927067600754762;7900;4412;3488;0.7311901926174151;0.9438354574146314
T664C2;T463C7;2016;0.9080040271165135;12;9;3;0.5597561475851608;1.6411567217853524
T664C2;T734C7;2016;1.0062315179781534;9;6;3;0.5787820194556699;0.00863780125598505
T664C2;T47C7;2016;0.7711325151549254;310;203;107;0.6156920972127014;1.2911356812628
T664C2;T227C13;2016;0.7863080789020145;16;4;12;0.558308283618999;0.16824546961182738
T664C2;T1455C13;2016;0.7794459452569642;350;236;114;0.6256649216718206;0.7654528946943417
T664C2;T1801C13;2016;0.7758444234095982;450;352;98;0.5911930810707668;0.22773117448604138
T112C10;T627C10;2002;0.22342660558506988;2;1;1;0.5459158399252311;0.0592681082109332
T112C10;T406C10;2003;0.8389947561661723;842;48;794;0.675367901410195;0.012037487951775649
T112C10;T2825C10;2004;0.8743113642069462;12197;2032;10165;0.7804485646445581;0.011396568581652099
T112C10;T203C17;2005;0.4743905034175715;6021;1144;4877;0.7211454714691965;0.03384238853396534
T112C10;T5C2;2005;0.3273116923366032;60;8;52;0.6051361719921198;1.080394545886226
T112C10;T788C10;2005;0.3706908419430216;13;5;8;0.6211500757278525;0.4166685419466786
T112C10;T23C2;2005;0.3465990155832056;973;210;763;0.6236718174837257;0.416672636121459
T112C10;T723C10;2005;0.42504034012199765;459;84;375;0.6514912718308487;0.14983456556208677
T112C10;T18C7;2006;0.23878982956356376;2897;450;2447;0.6945414817326434;0.32692037652005523
T112C10;T151C2;2006;0.702007123767461;865;336;529;0.6445112216664699;0.5070757215716005
T112C10;T508C3;2006;1.0152101191398049;635;101;534;0.6598496804975076;0.0013128077272204245
T112C10;T2199C2;2006;0.757893829983874;2;1;1;0.6435443648360615;0.11981989024307069
T112C10;T686C3;2006;0.5114423678663809;70;19;51;0.6438876951282685;0.09490941185826117
T112C10;T173C2;2006;0.26079733481692535;1;0;1;0.592040420828245;1.3172790817685498
T112C10;T337C10;2007;0.5207482859212124;4;2;2;0.5565126993407153;0.5389118753526126
T112C10;T722C10;2007;0.9833134300731372;223;92;131;0.6903291218821412;0.011405494374466973
T112C10;T864C7;2007;0.4805811277771843;113;30;83;0.5851367642354255;0.9322645878821177
T112C10;T2557C10;2007;0.49284999871571467;8;4;4;0.5708928905308567;0.27659453525842786
T112C10;T138C3;2007;0.23218827683161247;513;151;362;0.6284440797681885;1.2498220628692023
T112C10;T2240C4;2007;0.9498819484073625;12677;4472;8205;0.7787976919012295;0.02300825513763925
T112C10;T0C10;2007;0.6517881429149648;1;0;1;0.5484459681167015;0.25732899052940633
T112C10;T10C4;2007;0.7104248955494197;6;4;2;0.6181153124264827;0.1557852178362592
T112C10;T508C4;2007;0.7018082876550746;1210;356;854;0.6434874525141184;0.1065413033198152
T112C10;T780C1;2007;0.9181918838909088;266;122;144;0.6456375529470557;0.005304125232276844
T112C10;T2310C2;2008;0.9292636044191779;10;5;5;0.6386860039652102;0.028733409069603012
T112C10;T1104C10;2008;0.41900624940606224;793;380;413;0.6856097572666455;0.08054507044714447
T112C10;T825C1;2008;0.8277401505679958;9213;3775;5438;0.7894423252071354;0.11249806258222304
T112C10;T153C4;2008;0.20965905576649513;97;46;51;0.5736424180884181;1.9258250946990791
T112C10;T575C10;2008;0.6420803245901876;916;404;512;0.6871306635214972;0.4515274952288141
T112C10;T2106C10;2008;1.0213505372363274;6;3;3;0.6312117710288117;0.010804171383030156
T112C10;T223C3;2008;0.5725492940758763;1701;751;950;0.6952090982127584;0.2391675075294721
T112C10;T894C4;2008;1.1277393808370995;28;9;19;0.5975386070805886;0.01112268376284677
T112C10;T335C4;2008;1.0016358140554227;684;122;562;0.6283208881792859;0.009646535165099158
T112C10;T33C4;2008;0.3725570971892913;469;205;264;0.5960031486134787;0.8700678935322985
T112C10;T112C14;2010;0.27368445677612496;14767;7541;7226;0.7965211884493166;0.8966864436505344
T112C10;T1598C10;2010;0.31053312067290273;1032;396;636;0.6355713198321827;0.8545090599164977
T112C10;T345C10;2010;0.299244165030946;1363;508;855;0.6473783523999517;0.8708922154793934
T112C10;T1718C10;2010;0.48636456274390405;787;292;495;0.6095628432577551;0.37291891351733525
T112C10;T2911C10;2010;0.5681525770411331;12562;6978;5584;0.8068697637987383;0.41457861326801265
T112C10;T1570C10;2010;1.0583308991372569;150;73;77;0.6564258168547239;0.01898414502177624
T112C10;T1427C3;2010;0.4372887235254991;534;313;221;0.6571277397720938;1.065827857622869
T112C10;T448C3;2010;0.45365345820951863;9490;4091;5399;0.7140675110552562;0.820220159657656
T112C10;T138C4;2010;0.5540138299838189;1015;248;767;0.6399898600373681;0.5665833358232377
T112C10;T2605C10;2010;0.6542841177976735;9;2;7;0.6485881452937831;0.04698285873787339
T112C10;T449C10;2011;0.25868594080665475;114;59;55;0.5528111873997568;0.9810056634459834
T112C10;T2817C3;2011;0.4034079595648712;677;458;219;0.6861775075821823;0.5476548632477145
T112C10;T203C13;2011;0.667404529775431;5179;2561;2618;0.7133068538076062;0.4519846919235621
T112C10;T306C10;2011;0.4399169952585451;705;411;294;0.6166004252057232;1.057919835124824
T112C10;T1339C17;2011;0.9850243690266419;539;231;308;0.6773519696538101;0.01025864880333101
T112C10;T149C10;2011;0.7643857218460396;95;72;23;0.5924774520677973;0.5925409421338723
T112C10;T1971C14;2011;0.6494477094689701;10;7;3;0.5884591645139767;1.16104659997796
T112C10;T517C7;2011;0.37959683244849474;149;72;77;0.6095734894785146;1.3869960048300431
T112C10;T450C14;2011;0.2756069666325388;55;40;15;0.5278140670993602;1.8045761197828643
T112C10;T470C10;2011;0.7996437477969158;4;1;3;0.5714654649541588;0.2504723694601044
T112C10;T366C10;2012;0.6925229906208648;50;40;10;0.5696895378285951;0.05032190957807113
T112C10;T1734C3;2012;0.9295165740545341;1057;773;284;0.6784222115870568;0.10756979277609792
T112C10;T1605C10;2012;0.7128505999214219;1009;653;356;0.6436050686731998;0.19712026012628
T112C10;T31C10;2012;0.9891589000715574;0;0;0;0.6070813433367025;0.010496289110082394
T112C10;T1320C10;2012;0.4978208904755097;21;7;14;0.5582592608691298;0.5473621776251457
T112C10;T1729C4;2012;0.4569810208251307;3161;1555;1606;0.6893081687527534;0.33758677065390763
T112C10;T1071C3;2012;0.3857185881258597;282;92;190;0.615506772749492;1.3141267062198576
T112C10;T486C4;2012;0.4534411397956627;5746;3643;2103;0.7767186612792059;0.7683842980578692
T112C10;T1735C10;2012;1.0347325874416873;104;59;45;0.597849099834791;0.017394861784790154
T112C10;T208C10;2012;0.756307965094394;2;1;1;0.5219500122877038;0.1190421485155178
T112C10;T374C10;2015;0.2898093501107213;544;376;168;0.5957373008749983;1.037575751814921
T112C10;T380C10;2015;0.5523985337202016;1504;726;778;0.6903189068703794;0.06955659457131216
T112C10;T35C10;2015;0.2798465707417628;226;150;76;0.5967200979174687;0.7458951833538555
T112C10;T112C13;2015;0.5782721061563176;12750;9961;2789;0.802483113632636;0.5483609358757139
T112C10;T149C14;2015;0.45337002764050394;80;69;11;0.5931492684184171;2.15095415415865
T112C10;T8C6;2015;0.8997386261750038;7;5;2;0.5753549745610047;0.1873753184476324
T112C10;T995C10;2015;1.0484987427939136;123;82;41;0.6019021618682336;0.01757479219914505
T112C10;T60C10;2015;0.9874410448162848;4;2;2;0.5379061515164072;0.00857137035758102
T112C10;T220C10;2015;0.6937498909269844;670;503;167;0.6262550735716911;0.20391215576465588
T112C10;T112C17;2015;0.6805161225817774;9541;7293;2248;0.7410198529216214;0.03453678832162363
T112C10;T745C3;2016;0.567143621060995;144;82;62;0.5802050009969009;1.2509589972781199
T112C10;T18C4;2016;0.6062140043724854;4638;3298;1340;0.6963202208658215;0.5079850115213125
T112C10;T1135C10;2016;0.4781775521778896;16;13;3;0.6617674786109824;0.6024867057536977
T112C10;T173C10;2016;0.5098855821534933;71;41;30;0.6726673267901634;0.3255236535700679
T112C10;T916C10;2016;0.33927564935437116;5930;5045;885;0.7619783866999111;0.51970781796787
T112C10;T1718C7;2016;0.6024320976237123;502;387;115;0.5838084774377957;1.0998898699661084
T112C10;T1734C10;2016;0.3351790627045701;5792;4986;806;0.7499805230139533;0.32122501042255236
T112C10;T1300C17;2016;0.7876332276493989;1432;1297;135;0.7006701969462619;0.5460538376321348
T112C10;T1642C3;2016;0.5789642630270473;139;99;40;0.5680055368942158;1.291543255533274
T112C10;T486C10;2016;0.3426323963996707;11501;8557;2944;0.7562400674353532;0.8288740015143313
T112C10;T23C10;2019;0.20466159532359096;576;557;19;0.611542598704105;2.0951886739889014
T112C10;T1118C10;2019;0.7273140843133674;68;60;8;0.6645541543177497;0.03704914477733943
T112C10;T24C10;2019;0.23425993752771457;86;81;5;0.6058891126159878;0.023597017855936608
T112C10;T66C3;2019;0.6159881025767455;8;8;0;0.6500128937366998;2.13570410913425
T112C10;T314C10;2019;0.27544021241064687;1054;868;186;0.6447796086362128;1.0447937608536053
T112C10;T1929C10;2019;0.4285064558502416;87;82;5;0.6897088402702276;0.2006766395604961
T112C10;T312C4;2019;0.3254460862191816;9180;8475;705;0.7836471448902145;1.8094574799709529
T112C10;T531C10;2019;0.6607424262024506;62;60;2;0.6201349809770269;0.2272749784154229
T112C10;T1364C10;2019;0.24419465572944743;89;83;6;0.6180981616986374;0.9263766162171225
T112C10;T1080C3;2019;0.2612333923832656;7964;7275;689;0.7139274812723286;1.2356089633762037
T334C6;T346C6;2012;0.4154396114972284;112;42;70;0.6477820180117242;1.7421568914718546
T334C6;T47C3;2012;0.6328524061673511;109;48;61;0.6549577707820472;0.6791629537047525
T334C6;T1374C6;2012;0.7857665169678971;3;1;2;0.6205663042525977;1.0600855672021479
T334C6;T583C6;2012;0.6518011674659041;2;0;2;0.6240691993963445;1.0947786273768039
T334C6;T1316C6;2012;0.25878078653762104;2;1;1;0.6841509098311875;0.22785650594125065
T334C6;T1505C1;2012;0.5424603775479382;22;3;19;0.6179531850300777;0.36312429759308046
T334C6;T862C6;2012;0.8818696977865131;0;0;0;0.5679556654304249;0.005393401927098109
T334C6;T46C1;2012;0.6437295503929554;4;0;4;0.6128039314720988;1.7827589055440531
T334C6;T127C10;2012;0.8814634531026861;6;5;1;0.6773476277235829;1.8488494983099535
T334C6;T77C6;2012;0.4135575318859728;2;1;1;0.6128039274910153;1.281900259338326
T334C6;T1148C6;2013;0.5569323894647772;1;1;0;0.6330367348686475;1.570181504311663
T334C6;T1735C6;2013;0.35192168816888625;4;3;1;0.6431916236709629;0.010194338300925362
T334C6;T169C6;2013;0.5250685234602464;157;38;119;0.6299376792321185;0.6704039363779081
T334C6;T281C6;2013;0.9848428295080339;0;0;0;0.7237021363148601;0.018511733825192975
T334C6;T20C6;2013;0.4551916490865525;0;0;0;0.569570086722774;0.864578509622794
T334C6;T2083C6;2013;0.2806947363956046;9;6;3;0.6500236049153257;0.9251970621144635
T334C6;T2663C6;2013;0.6214337636777985;2;0;2;0.6474060050017096;0.2783080494812604
T334C6;T503C6;2013;0.6878970258568027;0;0;0;0.5952441237880015;1.9595266799480022
T334C6;T1080C6;2013;1.0042459420079042;31;14;17;0.6515903221670126;0.0002474967705625027
T334C6;T1279C3;2013;0.7651101772841657;1410;358;1052;0.7352073358477237;1.4497458738397178
T716C12;T70C12;2013;0.815351254398742;18;3;15;0.743776195865347;0.010598950265311428
T716C12;T270C12;2013;1.0767483114461525;119;45;74;0.7019177184816501;0.016725691928902685
T716C12;T81C1;2013;0.3182682314504435;686;130;556;0.6728466981588533;2.0167828135590424
T716C12;T1348C1;2013;0.8908942975484005;0;0;0;0.6140678641798964;0.008530586430453485
T716C12;T2328C1;2013;0.42876800299671336;125;57;68;0.6869676855685365;1.0016929944152746
T716C12;T127C1;2013;1.0332762491756937;0;0;0;0.7253241766677978;0.0706561470451911
T716C12;T2251C1;2013;0.7577415066442714;1812;929;883;0.6610187672133235;0.05051792871906467
T716C12;T723C1;2013;0.7806142318491951;44;11;33;0.655843224357547;0.23653634160039777
T716C12;T546C12;2013;0.4441709370585114;15;4;11;0.5956774881075374;1.0930002689233724
T716C12;T1184C12;2013;0.959005589894162;7;3;4;0.6197967213404834;0.004367428341961769
T716C12;T254C1;2014;0.7530379975177719;6;1;5;0.6357518118827432;0.36682438286641933
T716C12;T278C12;2014;0.9809572239642149;11;2;9;0.6571499177873296;0.001032912014279375
T716C12;T440C1;2014;0.5951746555962898;1;1;0;0.5964475562570806;0.1718409655594111
T716C12;T368C18;2014;0.6665414930959906;1;1;0;0.5835613037285078;1.235942310512413
T716C12;T129C9;2014;0.9494343940946989;33;16;17;0.623088495740532;0.7869299992139916
T716C12;T572C5;2014;0.785791696849967;27;12;15;0.640102913724616;1.3950374373543635
T716C12;T1222C14;2014;0.4744319113157559;1359;799;560;0.6654554746447716;1.2709589863573425
T716C12;T46C1;2014;0.3935542285906598;55;23;32;0.6510070852086534;1.8729947238018645
T716C12;T775C21;2014;0.37373585697497913;87;41;46;0.6396460411501883;1.264026617111966
T716C12;T721C9;2014;0.9061882155196213;214;98;116;0.6223945138176908;0.7315957230596362
T716C12;T85C12;2018;0.6531805767152707;88;53;35;0.6327959374751061;0.4278157731077777
T716C12;T868C12;2018;0.3901437587911921;193;45;148;0.6279474825943856;0.31762735779896895
T716C12;T389C12;2018;0.5015792564689758;2117;1477;640;0.7611296162179311;0.6049999657369849
T716C12;T1815C12;2018;0.4731222582798068;1903;1441;462;0.7597518582016333;0.6149077028235186
T716C12;T2256C12;2018;0.5155921116326215;64;49;15;0.6967999000121642;0.2684049837138525
T716C12;T1528C12;2018;0.3653962239583538;105;59;46;0.6097868798342218;0.4386760763548978
T716C12;T1757C1;2018;0.4734307105771526;8609;6514;2095;0.791088704853546;0.6832577042776826
T716C12;T208C12;2018;0.5027156886327877;43;34;9;0.615970097477055;0.8981280391765495
T716C12;T140C12;2018;0.684017307473111;31;21;10;0.5922994982571177;0.3989831978047973
T716C12;T1304C12;2018;0.3481308593740172;2979;2197;782;0.7286222225309529;0.8806732014022818
T793C3;T358C3;2017;0.31957557185574903;6;5;1;0.5174766631344528;1.4191045116041485
T793C3;T100C3;2017;0.24093434433299143;543;289;254;0.6831666958643119;2.5305493914739348
T793C3;T1107C3;2017;0.9402252581390735;3;2;1;0.45053592026529576;0.1270792722442177
T793C3;T375C6;2017;0.8441354265729353;0;0;0;0.5652395336339797;1.1599321062036188
T793C3;T697C13;2017;0.9804159507629345;3;3;0;0.503106059846506;0.32743989277457025
T793C3;T817C3;2017;0.72860437232499;8;7;1;0.507946335519087;0.18683360567915144
T793C3;T63C15;2017;0.8037244734867873;12;6;6;0.5062532888351405;1.178083050114099
T793C3;T2012C3;2017;1.0436831197283138;7;4;3;0.5555024831648177;0.0001994704163580804
T793C3;T719C7;2017;0.9269578837649781;0;0;0;0.551934752212085;1.4402467540770074
T793C3;T1006C6;2017;0.7574983498996485;586;342;244;0.7073801981840754;0.09699474404251948
T793C3;T205C3;2018;0.2879408132120145;3927;3112;815;0.6782928993580546;0.9659237947415761
T793C3;T63C6;2018;0.42374732368331125;52;40;12;0.5269174405016558;2.3801498272845154
T793C3;T2C16;2018;0.44192975704420245;8352;6848;1504;0.7132144768055204;1.8667531230217211
T793C3;T302C3;2018;0.45192666620071553;8;5;3;0.5336292977367558;0.9572169999156626
T793C3;T1165C1;2018;0.6861749291768158;4;4;0;0.5532692365514993;1.724602563521491
T793C3;T1053C1;2018;0.9336755999711237;2;2;0;0.47628375434394676;0.890210988759143
T793C3;T1939C1;2018;0.9722152767018688;19;16;3;0.5177622153928796;1.106987946445009
T793C3;T998C16;2018;0.7035815946605259;119;106;13;0.48236954256804765;0.8373338775384642
T793C3;T1321C16;2018;0.7195632895557446;3097;2507;590;0.6003831523783172;0.8230617265460735
T793C3;T286C6;2018;1.0500949184074033;7;6;1;0.5246804670325655;0.23083240856216516
T588C6;T2516C6;2018;0.37244853136191625;43;21;22;0.5724094653741612;0.9924594040240337
T588C6;T1313C9;2018;0.5944577779262383;414;232;182;0.5282678315863076;0.8489062588372459
T588C6;T36C6;2018;0.5570679072105396;68;33;35;0.5805450292049772;1.993069083369697
T588C6;T1273C6;2018;1.0434514447693226;22;16;6;0.5263455786851252;0.14314614075664886
T588C6;T61C6;2018;0.4849751966917403;15;10;5;0.4783514975273049;1.9947277155399243
T588C6;T1382C6;2018;0.839350718323292;5;1;4;0.49361348109965253;0.11143173516883675
T588C6;T729C6;2018;0.5813426932955088;46;20;26;0.5339369617988499;1.4927779895865774
T588C6;T2577C6;2018;0.2846857878283241;1;0;1;0.4934865598033686;0.9479072459880953
T588C6;T106C5;2018;0.9425867991825259;2200;1554;646;0.6134008057222202;1.2443025800012144
T588C6;T131C6;2018;0.9657432645744464;22;16;6;0.574302674526013;0.0033133415482118605
T74C11;T297C11;2006;0.9664661158295609;20;2;18;0.699091181784993;0.009792682480480774
T74C11;T141C16;2007;0.42150277014324267;107;6;101;0.6304311808308916;1.0062664603848297
T74C11;T6C11;2008;0.20557877108812783;29;18;11;0.581162760351546;1.1369986185291718
T74C11;T1353C4;2008;0.7187734789150041;0;0;0;0.6018109369807042;1.0539252624848459
T74C11;T367C11;2008;0.31870825540182324;3;0;3;0.6016562772176322;0.6954344882788095
T74C11;T2738C4;2008;0.8616286658245773;0;0;0;0.5818081058639948;0.6408920266599057
T74C11;T210C11;2008;0.5942753439149508;1;1;0;0.6096157958134589;0.10910906445306588
T74C11;T51C4;2008;0.7657130728568297;103;19;84;0.630420895698049;0.5813922505179565
T74C11;T495C4;2008;0.9016515662238812;0;0;0;0.6312685470111982;0.02333556339424765
T74C11;T222C4;2008;0.8513081829820734;0;0;0;0.6164706254343051;0.40047068264886326
T74C11;T645C11;2009;1.0145324067647;18;5;13;0.6219791626677372;0.01036835566827013
T74C11;T47C11;2009;0.4540214951697784;23;2;21;0.6127389028162011;0.17537590100734238
T74C11;T1424C16;2009;0.8700946474509949;13;3;10;0.6777306919774586;0.01028583998516185
T74C11;T1511C11;2009;0.2630472406894415;33;8;25;0.5991466029857704;1.252534399440051
T74C11;T51C11;2009;0.23620077385419158;72;15;57;0.6411184739727429;2.058348222899567
T74C11;T102C11;2009;0.6349171815846674;48;19;29;0.580425484432862;0.11505314460478731
T74C11;T1848C11;2009;1.0112418716070526;2;0;2;0.5656853582207897;0.00547454860933706
T74C11;T1073C11;2009;0.48898923637348723;0;0;0;0.5429389751519643;0.678668355006582
T74C11;T250C4;2009;0.5382925888815011;0;0;0;0.5600840188251479;1.4137198249437604
T74C11;T436C11;2009;0.5193763052357394;7;0;7;0.6227293539599839;0.1272809902107179
T74C11;T1317C11;2012;0.3557389981623016;1;0;1;0.6940473722129502;0.6472633988838028
T74C11;T427C11;2012;0.4136208248903721;1359;667;692;0.6645330416912492;0.09849711062468117
T74C11;T1217C3;2012;0.7513511908011924;750;291;459;0.687686553497556;0.0194743764183814
T74C11;T863C14;2012;0.5019633620434809;167;74;93;0.6366108943654236;0.22492073300423104
T74C11;T2782C11;2012;1.0024165366945539;0;0;0;0.5960027526017538;0.009284323150032041
T74C11;T92C11;2012;0.32943607140291165;41;11;30;0.581093262297496;1.020809305751137
T74C11;T1818C11;2012;0.9878542772472877;101;51;50;0.6539399026979531;0.0182850191181053
T74C11;T1561C11;2012;0.3809311653238209;29;9;20;0.5983134040768007;0.9927472215429449
T74C11;T58C11;2012;0.3993630981736638;13;8;5;0.5880207018579349;0.7934600684597919
T74C11;T1675C11;2012;0.4829396964548833;0;0;0;0.6291752954614998;0.9319562651188201
T74C11;T517C11;2013;0.7926822781019793;527;315;212;0.6957395747274476;0.1386291594291156
T74C11;T1713C3;2013;0.5540626930419736;1180;523;657;0.7180081881463714;0.48041950010296475
T74C11;T2189C11;2013;0.9983570292282695;11270;5307;5963;0.74312725793175;0.00975168498255296
T74C11;T41C11;2013;0.3611848053296576;73;35;38;0.5999101163500924;0.8177546807192339
T74C11;T536C11;2013;0.3013194338817601;8;2;6;0.5609802703383426;1.636651694657145
T74C11;T2270C11;2013;1.0322958715284598;0;0;0;0.5711959729524254;0.008359827884210561
T74C11;T744C11;2013;0.2535003524329976;16;11;5;0.5749037250372827;1.393475565505337
T74C11;T55C3;2013;0.42676039244187525;12;8;4;0.5870522299594552;2.2257132152675165
T74C11;T113C11;2013;0.22364177093310178;11;5;6;0.5623022201845431;2.335654247585659
T74C11;T5C11;2013;0.308785960715356;6;2;4;0.5438725344645203;0.5984962222347284
T74C11;T2165C11;2014;0.956468743059759;1033;559;474;0.7481388460834276;0.007921202280881131
T74C11;T1040C11;2014;0.6440467235737216;9108;4751;4357;0.7374321164209445;0.10045044429611062
T74C11;T74C14;2014;0.4457943555067685;16992;8895;8097;0.7906397592761354;0.37077775858472534
T74C11;T336C11;2014;0.4047541643062498;410;231;179;0.6775391703297065;0.3907348478048189
T74C11;T257C10;2014;0.3436569113581023;1686;1002;684;0.6743456587058279;1.6439667580410993
T74C11;T1535C10;2014;1.0596748506335678;32;4;28;0.5751652271413761;0.00848303887591938
T74C11;T2011C15;2014;0.5081383566018058;439;194;245;0.5986056754659076;0.8583749187388426
T74C11;T548C11;2014;0.42963489757578754;188;82;106;0.6663638284390883;0.22311607573312586
T74C11;T2361C10;2014;0.32155383694673734;7750;4556;3194;0.7563354608887249;0.7241362926376795
T74C11;T1240C11;2014;0.33912838461248895;29;17;12;0.5980995241537357;1.011332817226921
T74C11;T371C11;2016;0.3493769502370384;545;372;173;0.6364400106124829;0.6503401348590948
T74C11;T544C10;2016;0.5378767618643743;241;158;83;0.6277770253156559;1.4537147062646136
T74C11;T276C11;2016;0.6898355591062575;23;13;10;0.6340329321365465;0.23548325952613605
T74C11;T1246C11;2016;0.6488245625776333;7;5;2;0.6324021815909492;0.05290105604310958
T74C11;T305C10;2016;0.4980844068771012;46;24;22;0.6189252242437163;1.882242848016392
T74C11;T295C11;2016;0.9457927636924797;1;0;1;0.5817712479590511;0.015132463068257166
T74C11;T1639C11;2016;0.9795846199714363;3787;2329;1458;0.6925073259810655;0.015064673285719749
T74C11;T141C11;2016;0.23440209313395077;114;70;44;0.6371490456618147;1.5649940696322917
T74C11;T1029C11;2016;0.946422020719754;8;6;2;0.6906928629512507;0.015409689928402968
T74C11;T591C14;2016;0.580991270969486;16341;10906;5435;0.7708274233924566;0.29797380070724383
T1141C17;T1037C17;2005;0.9926531372398772;11542;1610;9932;0.735191381408778;0.005129812755570896
T1141C17;T959C17;2005;0.957208100623339;309;123;186;0.6809675543925181;0.005585500648594582
T1141C17;T628C17;2005;0.126813913594358;1;0;1;0.5885626422413217;0.08911043505041677
T1141C17;T362C17;2005;0.9777572018323167;8045;1083;6962;0.728849250827882;0.012604689909239786
T1141C17;T191C17;2006;1.0330595262195814;20;6;14;0.5404890093603122;0.010614144393166096
T1141C17;T39C11;2007;0.8501407351267615;0;0;0;0.5910989483870164;1.4449898770939023
T1141C17;T443C17;2008;0.9797294286406808;4;0;4;0.620241819726574;0.019566847003978774
T1141C17;T1734C6;2009;0.46953097468813476;1;1;0;0.5651256136382519;1.1722222944770324
T1141C17;T387C6;2010;0.23009135616093912;2255;520;1735;0.6115747438087438;0.0696335436477288
T1141C17;T631C17;2010;0.9800159421001489;5194;2033;3161;0.7739840398893951;0.010080161638735121
T1141C17;T519C17;2010;1.03119410501022;240;40;200;0.6006291164681269;0.019234788542285892
T1141C17;T455C17;2011;0.21288332163682055;1036;253;783;0.579369065018672;1.5250792683808974
T1141C17;T1161C17;2011;0.2308492571996359;11;5;6;0.546466266366902;0.9148922600973886
T1141C17;T1391C17;2011;0.09478127417417581;649;190;459;0.6070405104784761;0.119321025011731
T1141C17;T783C17;2011;0.08210046198257559;10;1;9;0.6153115975308516;0.12813006476732833
T1141C17;T1560C6;2011;0.20127983586260312;29;7;22;0.5698884293993141;1.2386273915194717
T1141C17;T195C6;2011;0.28444364870022754;115;26;89;0.622223969545997;1.2192321905738392
T1141C17;T23C6;2011;0.9598950611528781;7;3;4;0.6241096434546591;0.09531421345012955
T1141C17;T680C17;2011;1.0299467362715244;1136;578;558;0.645137613131803;0.010278751490370776
T1141C17;T520C17;2011;1.1142211578772856;4415;2022;2393;0.7310097493002305;0.020713754321073904
T1141C17;T119C17;2012;0.2794388782766002;5;2;3;0.5586566776931814;1.7449853803139839
T1141C17;T21C3;2012;0.750017148183838;2;0;2;0.6413987451402061;2.2136943177700905
T1141C17;T1836C17;2012;0.10249616079516499;6212;2803;3409;0.7112446146771683;0.05878217339018936
T1141C17;T65C6;2012;0.6196922288685234;0;0;0;0.6474064856144333;2.284501112713835
T1141C17;T499C3;2012;0.9150266120457157;7;2;5;0.5490191639378665;0.8823056611099094
T1141C17;T2246C17;2012;0.9041949777060684;772;308;464;0.5822019464907657;0.01687082602798247
T1141C17;T191C6;2013;0.779042617099454;15;4;11;0.5679451634906255;2.0046114201676972
T1141C17;T479C12;2013;0.8959666365490955;0;0;0;0.5610394795835358;1.126947891699375
T1141C17;T2328C6;2013;0.8756851601065107;11;7;4;0.6055611086913358;0.002091064144724107
T1141C17;T1676C5;2013;1.042013719597649;2;0;2;0.5717292247369046;0.7222822263737639
T1141C17;T216C6;2013;0.7178133645759286;0;0;0;0.6505327611978429;0.6256008804755137
T1141C17;T475C6;2013;1.085075265968546;7;5;2;0.5673580483212508;0.4223166921173317
T1141C17;T1655C1;2013;0.9789421458259738;1;0;1;0.5723905048294327;0.3140965360166063
T1141C17;T168C17;2013;0.08135253975732692;2;1;1;0.6287712036287929;0.0965879034954715
T1141C17;T1003C17;2013;0.9779493696966347;79;50;29;0.6048060074249147;0.009339145260042753
T1141C17;T71C6;2013;0.993163749032606;2;2;0;0.5090233569541812;0.9273024212443318
T1141C17;T20C4;2014;0.7392215068379996;37;15;22;0.607573656097278;2.3596373735400773
T1141C17;T181C17;2014;0.18141363348299977;6;2;4;0.6038633034237539;0.13129717822491788
T1141C17;T430C3;2014;0.8216398403977289;1;0;1;0.6052399488005551;1.153702372117723
T1141C17;T23C4;2014;0.6730058675344105;11;6;5;0.6001625826884227;1.7423836554422818
T1141C17;T1474C4;2014;0.7643333225431939;421;219;202;0.6357432057161291;0.2950771376988244
T1141C17;T995C6;2014;0.8338112325807766;1;0;1;0.5792823862875749;1.2756420521043499
T1141C17;T191C5;2014;1.1027755996312076;8;4;4;0.5369877452085445;0.008511445727909428
T1141C17;T600C6;2014;1.0670385138316334;0;0;0;0.5352147467793238;0.2803705644510763
T1141C17;T1860C6;2014;0.977178021459062;10;3;7;0.6131666992495812;1.1412017995428165
T1141C17;T2136C4;2014;0.9713548728818053;321;126;195;0.6662810182491214;0.8264196357023289
T1141C17;T1519C17;2015;0.21811592450790152;3;1;2;0.5523749044299808;0.047638645362866265
T1141C17;T392C3;2015;0.2739618928509201;66;33;33;0.5777214990920174;0.08774747910121035
T1141C17;T629C6;2015;0.20072527572265375;98;44;54;0.553802128408251;0.20222305835926513
T1141C17;T1519C4;2015;1.079761036432523;7;5;2;0.5655858343841085;0.009007027708685741
T1141C17;T2833C6;2015;1.1244271753105428;1;1;0;0.591737369512142;0.6867386509458548
T1141C17;T679C3;2015;0.7981999755794512;1;1;0;0.5953391812186286;1.6925074352973273
T1141C17;T24C4;2015;0.985299344942913;0;0;0;0.6058883656222313;0.5929420874316517
T1141C17;T1477C1;2015;0.989168129686713;3;2;1;0.586774320871942;1.3795240306135093
T1141C17;T409C17;2015;0.989684968115452;349;193;156;0.5668864380355629;0.0019358054136681404
T1141C17;T2008C6;2015;1.0523297572184578;7;6;1;0.6547485695441414;0.08962424192013656
T1141C17;T2606C17;2016;0.07605515168994303;13819;9112;4707;0.7596135368216987;0.029634754160733037
T1141C17;T61C17;2016;1.0045168171869283;790;517;273;0.5837875155135009;0.007707628200853979
T1141C17;T312C17;2016;1.1197500601489443;2;2;0;0.6276065061264895;0.01649065506445311
T1141C17;T135C17;2016;0.13690992296809856;1550;862;688;0.6461275467071745;0.1441774825727922
T1141C17;T90C17;2016;0.23471901288976238;8801;5812;2989;0.8137207470632356;1.5706421549819953
T1141C17;T638C3;2016;0.9461689495761852;0;0;0;0.6040037309602247;0.18151772635522156
T1141C17;T1512C7;2016;0.9799203525850263;5;3;2;0.6338924878079115;0.014334573365579138
T1141C17;T619C17;2016;0.2478719805979227;0;0;0;0.535908373912471;1.2525820812054593
T1141C17;T867C6;2016;0.35833637205773994;18;9;9;0.5613815835226701;0.3769741748509195
T1141C17;T46C1;2016;0.908405937511594;3;0;3;0.635716851111614;1.8172286146029604
T1141C17;T991C22;2017;0.7099393806112748;4;1;3;0.5949565336982046;1.1974905570318395
T1141C17;T1836C4;2017;1.110641554078851;58;31;27;0.5504604575784886;0.007540386951208516
T1141C17;T517C7;2017;1.0252512079398564;0;0;0;0.5667391931189176;1.3966570117815897
T1141C17;T1339C22;2017;1.0182463198849445;17;6;11;0.538894444771506;0.3685401433414807
T1141C17;T254C6;2017;0.8738534136954353;5;3;2;0.6332089166724405;1.1145144118706267
T1141C17;T502C21;2017;0.8700135429357887;33;18;15;0.6628804762270641;1.609189287755079
T1141C17;T836C6;2017;0.15041890363116395;322;215;107;0.5707492419789432;0.03804545631504409
T1141C17;T478C4;2017;0.9590663812090114;2504;1411;1093;0.7213730703663168;0.006142147722502341
T1141C17;T1439C6;2017;1.0531038634841998;4;1;3;0.5179698417026631;0.8003907501078812
T1141C17;T2763C6;2017;1.0017847981027999;26;12;14;0.5609131239014378;0.5617424923780956
T1141C17;T266C17;2018;0.918948213322103;15;12;3;0.508405127628452;0.011609919556297067
T1141C17;T186C17;2018;0.1699130858092628;5;2;3;0.5102512114684281;0.0762107370483967
T1141C17;T1306C17;2018;0.21400108421236697;31;23;8;0.5439335543522158;1.3433952170032895
T1141C17;T314C3;2018;0.9981620808855608;0;0;0;0.5718545210903743;1.4178967824177489
T1141C17;T2705C17;2018;1.0329261130841674;246;178;68;0.5179515481414088;0.014001799910648358
T1141C17;T128C17;2018;0.3121434142110381;10;8;2;0.5719828539272052;0.04008114351842662
T1141C17;T986C11;2018;1.051991354529245;8500;6560;1940;0.7948533609731689;0.015691060682436073
T1141C17;T1630C17;2018;1.0744000360380885;5;4;1;0.6020772088134572;0.0017517617088725862
T1141C17;T555C1;2018;1.0798238131555478;0;0;0;0.5819141936823202;1.698443621703121
T1141C17;T862C6;2018;0.8452447732227149;29;12;17;0.5911820532006127;0.48320090173777086
T1141C17;T470C17;2019;0.2487971235302031;3706;3002;704;0.702654090700549;1.5461419651283528
T1141C17;T1285C6;2019;1.0516465102783983;12;11;1;0.5567470386813592;0.584829917464986
T1141C17;T2283C6;2019;1.1254161080862082;0;0;0;0.5599298505885583;0.2143249513924213
T1141C17;T2663C6;2019;1.0865928572154453;5;3;2;0.5555784512503802;0.045884219158904976
T1141C17;T1210C21;2019;0.9210784471608213;2;2;0;0.6053986530169124;0.8504339346654132
T1141C17;T6C17;2019;0.10273378077643192;0;0;0;0.6052419599169412;0.031296653051087926
T1141C17;T359C17;2019;0.1415207600295194;12;11;1;0.5712709637810919;0.16253356770674648
T1141C17;T503C21;2019;1.0123060775464756;6;6;0;0.5836003653491547;0.3341596731500464
T1141C17;T70C6;2019;0.7621253561601671;31;18;13;0.5462983586028953;2.687880973539968
T1141C17;T2112C1;2019;1.0952398183487477;44;36;8;0.5989463161916263;1.4438706446019363
T1434C8;T805C9;2009;0.2818788745488059;1562;320;1242;0.5981545570949736;1.4526093758435612
T1434C8;T690C8;2010;1.0662333595454534;2;1;1;0.5000637507823169;0.02018225200602321
T1434C8;T86C8;2011;0.23674410787456035;35;17;18;0.7044524076047196;1.6042937017297527
T1434C8;T1739C8;2012;0.15987500307305524;5366;3346;2020;0.6099013179276714;0.06153702888476955
T1434C8;T977C9;2012;0.32025330132747387;3665;1935;1730;0.7074226466667375;1.1327319335361719
T1434C8;T53C8;2012;1.0144046388048007;2;0;2;0.47584567025668684;0.01773744555749809
T1434C8;T212C9;2012;0.5524308497101719;960;528;432;0.6814432026240118;1.756378702905941
T1434C8;T1035C9;2013;0.34528825309162847;1131;802;329;0.6539099127906889;0.6945750003047116
T1434C8;T2671C8;2013;0.16710273239102702;6478;4174;2304;0.6778453255762484;0.11702204640444581
T1434C8;T49C8;2013;0.237930660720302;0;0;0;0.5039401416411549;0.5921956547593228
T1434C8;T953C8;2013;0.3182801748280888;6;4;2;0.6042331907886229;0.7576651852167214
T1434C8;T488C9;2013;0.8811253093675062;32;21;11;0.6187951814238251;0.2911442726761617
T1434C8;T159C8;2013;0.25536903367658026;291;103;188;0.6571026665628834;0.8280574198397606
T1434C8;T385C8;2013;0.22081711777409707;16;14;2;0.5534878345268288;1.4613137415507966
T1434C8;T1123C9;2013;1.0546719746732478;59;43;16;0.5971443311334503;0.14444747342011865
T1434C8;T1222C9;2013;0.6784341541062434;345;260;85;0.6317681461824116;0.15355448388931334
T1434C8;T1812C8;2013;0.2582187619513928;83;56;27;0.5847695075549127;1.0489809999645352
T1434C8;T136C8;2014;0.20090785409296452;379;156;223;0.6018742766382341;1.5948402393351129
T1434C8;T558C8;2014;0.21432416450542346;0;0;0;0.4795837965012171;0.5591419964201032
T1434C8;T26C8;2014;0.22090446910558093;64;42;22;0.5454962569355353;0.7165158703578156
T1434C8;T208C8;2014;0.2528127493819087;1;1;0;0.5128900796897459;1.2365255593738127
T1434C8;T2119C8;2014;0.20872200950079045;101;66;35;0.5779992090572899;1.0450741411282385
T1434C8;T2191C8;2014;0.9549941087614506;39;18;21;0.5865517456197766;0.007495873790409704
T1434C8;T443C8;2014;0.2288474098669968;0;0;0;0.6018685786596203;0.5830070376146453
T1434C8;T6C9;2014;0.7004789071375046;0;0;0;0.5451283584022626;0.5183702190891524
T1434C8;T1516C8;2014;0.3617212285495116;69;45;24;0.6165811010153924;0.8743960324693963
T1434C8;T2778C9;2014;0.8691881020715782;2366;1695;671;0.6754345629231753;0.004746336889758722
T1434C8;T1657C8;2015;0.5739956051348369;54;34;20;0.6260690831331271;0.182301940160927
T1434C8;T479C8;2015;0.27696232702800094;9;9;0;0.490959268404882;1.2913750824850887
T1434C8;T28C8;2015;0.36106249423614967;515;290;225;0.7077112986843364;2.127936428321213
T1434C8;T167C9;2015;0.4072101128963487;912;766;146;0.7380198205448545;1.6392210960815634
T1434C8;T248C9;2015;0.5433750760332157;195;140;55;0.6594904313291319;1.9065333712415502
T1434C8;T2024C8;2015;0.19549093621050773;0;0;0;0.5531833746202988;0.05320918527002713
T1434C8;T261C8;2015;0.20585093212016092;37;30;7;0.5736413230328319;1.2633827245760345
T1434C8;T791C14;2015;0.34594479080882945;287;207;80;0.6299171016076254;1.4718091169555594
T1434C8;T1105C16;2015;1.0635880663131736;1;1;0;0.5107777346639784;0.9248434928102519
T1434C8;T529C9;2015;0.7353577282990099;531;343;188;0.5397936341380578;0.5266821099929272
T1434C8;T1033C8;2016;0.3379302291350429;20;9;11;0.4728246433166584;0.628828853201297
T1434C8;T804C8;2016;0.23647983816010865;65;49;16;0.5846192581704058;1.2841607378136812
T1434C8;T851C8;2016;0.22465995412003104;50;36;14;0.5529178949598518;1.1869177102312294
T1434C8;T677C8;2016;0.40053310499433825;374;253;121;0.6768723887895689;0.6713127448723758
T1434C8;T717C8;2016;0.37523449686584054;7;2;5;0.5019665067233381;0.46486763497617545
T1434C8;T622C8;2016;0.26488592977869385;52;27;25;0.6290540356071121;1.198976297223172
T1434C8;T758C8;2016;0.23154055082535763;30;21;9;0.4897865601974313;1.348425906195334
T1434C8;T650C8;2016;0.30361854088973017;36;26;10;0.5953615834592754;1.0920721661369768
T1434C8;T1354C8;2016;0.2946129278348415;65;39;26;0.5064165926329127;1.3092527761083137
T1434C8;T618C8;2016;0.22741118494791712;25;4;21;0.6325054975512008;1.3749502717470021
T1434C8;T488C8;2017;0.2149215385161114;13;11;2;0.5547779476056958;1.2963928339926385
T1434C8;T1197C8;2017;0.08418424795508572;8347;6848;1499;0.6061700884684467;0.19488643968534267
T1434C8;T116C8;2017;0.23852257215224282;35;27;8;0.5812781007364303;1.632371233183393
T1434C8;T27C8;2017;0.3479378828890518;0;0;0;0.49906642921400163;0.22005047460646665
T1434C8;T3025C8;2017;0.264736254957037;168;131;37;0.5440894153530453;0.5463237036360333
T1434C8;T1272C8;2017;0.5675417037477561;0;0;0;0.41008534649991935;0.36328370092478984
T1434C8;T74C5;2017;0.7635313244834969;42;36;6;0.5627781549939718;1.552123822020928
T1434C8;T78C8;2017;0.38557004997355415;2;2;0;0.518379200702795;0.4872825812298102
T1434C8;T185C8;2017;0.3197965626284679;3;1;2;0.5650438292427789;0.43913471325132175
T1434C8;T631C8;2017;0.30247999550560445;0;0;0;0.42861994317835966;0.9444889110240843
T1434C8;T233C8;2018;0.20202730887907416;230;190;40;0.566146492491781;1.5504792469255662
T1434C8;T37C14;2018;1.2052504974493585;0;0;0;0.4999075945835573;0.10650166188986186
T1434C8;T937C8;2018;0.26050960158314707;65;53;12;0.5817966107914792;1.0862206836447919
T1434C8;T618C9;2018;0.7162367829193372;1;0;1;0.6341329672246102;1.1016870682281896
T1434C8;T1479C14;2018;0.5739631782179224;10;9;1;0.5498597063674638;0.9966988894070906
T1434C8;T16C9;2018;0.7754813775966243;86;56;30;0.6139366508831425;1.575389311821043
T1434C8;T1323C8;2018;0.7173460178611362;142;110;32;0.6846432878353339;0.12371370787822517
T1434C8;T1518C9;2018;0.4975245675802745;832;718;114;0.6070955447619103;1.2214566807982046
T1434C8;T602C8;2018;0.3463844626015997;2246;1787;459;0.5811377397596431;0.001539925149874402
T1434C8;T213C8;2018;0.32445537121688595;5;1;4;0.6267128312223951;0.3283574580118497
T312C13;T112C13;2008;0.5007485492744153;4652;2056;2596;0.7524915328222239;0.6580661326376793
T312C13;T2115C13;2008;0.891961788607752;28;5;23;0.60018918991377;0.1378465824163557
T312C13;T467C13;2008;0.37997129023546505;35;8;27;0.586756721245993;1.1703502048338306
T312C13;T1378C13;2008;0.5265318226325795;3261;1620;1641;0.7435366574727311;0.08594447677104748
T312C13;T108C13;2008;0.7260949628228819;176;52;124;0.6202812232235162;1.8188132113576494
T312C13;T5C13;2010;0.3156685548789112;222;9;213;0.5947572235227543;0.7063806656327194
T312C13;T763C13;2010;0.5158892305841599;1646;93;1553;0.5887989109790299;1.5432235128325444
T312C13;T53C23;2010;0.6019281433617478;46;3;43;0.7188485610767286;1.5100105932014032
T312C13;T1933C9;2010;0.988471905804314;2;0;2;0.5433301928674639;0.1999823934013912
T312C13;T127C6;2010;1.0129070816404497;0;0;0;0.45049415315732033;0.6702456663642656
T312C13;T1386C13;2010;1.0523349355867242;60;9;51;0.4813521222736031;0.004734639362645596
T312C13;T61C13;2010;0.7940792950033398;1;0;1;0.47891142097833245;0.0013730417804177044
T312C13;T619C13;2010;0.06075040402530407;1462;174;1288;0.6322787868420661;0.19724693560738377
T312C13;T382C1;2010;1.090377972057144;186;43;143;0.5810665584609882;0.9541434499750129
T312C13;T6C13;2010;0.43713524345623045;37;30;7;0.527085811958552;1.2122033958477298
T312C13;T133C13;2011;0.4010334032241345;11;6;5;0.5950844345812946;1.5214388524246476
T312C13;T472C13;2011;0.2886427478862579;10;2;8;0.6136188976218523;1.365014574005235
T312C13;T467C4;2011;0.42696758410951485;34;10;24;0.5906446907099441;0.578682437905431
T312C13;T562C13;2011;1.0550985084281541;1;0;1;0.6014448773796253;0.016796235152964918
T312C13;T146C13;2011;0.9097060497025025;2;1;1;0.599072009733144;0.009693187264471862
T312C13;T153C4;2011;0.8430928299973018;376;140;236;0.6338665980335354;1.872631597725486
T312C13;T1243C13;2011;0.23919648876701805;0;0;0;0.5967059435201323;0.7070921230207933
T312C13;T95C13;2012;0.4956004626727071;1371;316;1055;0.7274450202790549;2.062725811861164
T312C13;T2145C3;2012;0.4641761538172887;3219;631;2588;0.6367108968964992;0.26026914391547173
T312C13;T663C7;2012;0.7051479953614992;133;29;104;0.5793693906597505;0.6056187592478537
T312C13;T78C14;2012;1.1229026827749369;154;62;92;0.6641859676471397;0.22806467484315734
T312C13;T347C13;2012;0.24623183609346555;102;36;66;0.5533525791529899;1.0378551355539687
T312C13;T1669C3;2012;0.9942489961897455;182;73;109;0.5893085892640769;1.1537920063830522
T312C13;T669C13;2012;0.8299005764292303;36;15;21;0.47576837050953347;0.024212026437365926
T312C13;T442C3;2012;0.8296681909266862;7;3;4;0.6601477544281155;1.4633826479816625
T312C13;T95C11;2012;0.1711776932950575;1454;364;1090;0.7204296002536461;0.0026533289661203894
T312C13;T168C3;2012;0.8483633926549681;367;189;178;0.6750678237655386;1.8637783216378516
T312C13;T2003C13;2013;0.23128627331426055;4815;1471;3344;0.5321040183879122;1.0673950595752155
T312C13;T24C13;2013;0.20482335174833732;321;176;145;0.4463306315914154;0.8041964575839305
T312C13;T149C13;2013;0.16928050093211766;115;38;77;0.45573799123905273;0.14308566276763524
T312C13;T1274C7;2013;0.9411538769734621;12;4;8;0.5546377865690596;1.3899201167835649
T312C13;T2152C13;2013;0.2412904175020868;1565;470;1095;0.6714182155673161;0.0166292827887749
T312C13;T2018C3;2013;1.070585150044751;2660;734;1926;0.6346425048538002;0.010303182745689041
T312C13;T4C13;2013;0.3965315793326205;104;66;38;0.5622713745726344;0.06817432603743025
T312C13;T297C3;2013;0.996907622942657;219;128;91;0.5573202171948909;0.3137109868249658
T312C13;T315C13;2013;0.43121806830250653;2298;741;1557;0.7153440481430902;1.713666385004002
T312C13;T832C13;2013;1.101887029662632;127;77;50;0.498418951584497;0.0038328558922667904
T312C13;T1445C10;2014;1.0320791417399697;7869;5236;2633;0.7468114634523244;0.007562699052072067
T312C13;T972C13;2014;0.3290349427005954;21;5;16;0.5614180617770524;1.502356628500053
T312C13;T539C13;2014;0.34505307913861283;8;1;7;0.6215806767866887;1.6222009943234024
T312C13;T431C13;2014;1.0792923838693644;310;90;220;0.7172945141048355;0.01808911702262178
T312C13;T689C7;2014;0.9855879365362847;21;13;8;0.5806982906647622;0.9504450281833994
T312C13;T310C10;2014;0.8441543452975839;6;4;2;0.65536559549026;1.5995944296172557
T312C13;T981C14;2014;0.6997818932344996;46;20;26;0.656242166777973;1.0855533889638898
T312C13;T133C2;2014;0.7195414795746562;10;9;1;0.5857123363814212;0.9657021694803612
T312C13;T830C13;2014;1.002352967105898;22;7;15;0.6250776100735307;0.004643871041282422
T312C13;T22C3;2014;0.8926327758458743;2;1;1;0.582501371569898;1.305052623650427
T312C13;T112C10;2015;0.8482633543715589;6174;4477;1697;0.7734029743928788;1.7096734037796992
T312C13;T23C10;2015;0.7813163209461703;217;145;72;0.6169283554819383;2.3923878911145495
T312C13;T112C14;2015;0.9133902701347796;8547;5805;2742;0.7516743086127693;0.011999641921324076
T312C13;T374C10;2015;0.9322091282876322;82;49;33;0.6089769523802275;1.037575751814921
T312C13;T1269C13;2015;0.9753960830666785;32;11;21;0.6218671239094964;0.008733130050306976
T312C13;T380C10;2015;0.9436135641330748;2100;925;1175;0.756445317440336;0.06955659457131216
T312C13;T1598C10;2015;0.8945599303768655;862;547;315;0.6780795893012681;0.912205076415252
T312C13;T863C13;2015;0.2026396167918859;2;1;1;0.601759543533759;0.7003444678407968
T312C13;T203C17;2015;1.0367360363267826;10039;6345;3694;0.8260162304592582;0.04880941617387429
T312C13;T972C3;2015;0.9969026528011906;82;43;39;0.6187589712729865;0.01606992195603043
T312C13;T745C3;2016;0.9843240828667098;47;10;37;0.6239023596799798;1.2509589972781199
T312C13;T2133C13;2016;0.3386606957079521;22;14;8;0.6383374031108027;0.43196901078984706
T312C13;T1649C3;2016;0.4401649149088852;46;30;16;0.6731982683464899;0.4844048696759907
T312C13;T203C13;2016;0.3396753029295776;7474;5303;2171;0.8161486233147854;0.24383787749716263
T312C13;T2C13;2016;0.20639456796047406;0;0;0;0.6312054382417873;0.34547531337320814
T312C13;T2189C13;2016;0.8648597409724612;24;10;14;0.6765370271572865;0.015994401520557602
T312C13;T35C10;2016;0.9108533234818443;49;21;28;0.6356467441711239;0.7668264335394094
T312C13;T1818C10;2016;0.887764173357675;0;0;0;0.6369779015781014;1.1626733400423372
T312C13;T31C10;2016;0.9472837069469769;0;0;0;0.6292675515234125;0.004237126004327493
T312C13;T331C3;2016;0.7675257388183552;5;5;0;0.62645300784072;1.3739576448454494
T312C13;T515C13;2017;0.2285841599057492;0;0;0;0.6549040086349682;0.6971793868420108
T312C13;T37C14;2017;0.9061295204735631;0;0;0;0.6929134802885631;0.22466349472591826
T312C13;T265C13;2017;0.9963062112506845;122;88;34;0.7152168851625906;0.007342719888297894
T312C13;T399C13;2017;0.3229352785945322;7;3;4;0.6136207987511445;0.31313564423862905
T312C13;T127C7;2017;1.06258069647095;19;14;5;0.6754028577277976;0.33111028467995046
T312C13;T149C14;2017;0.7299108599130851;254;192;62;0.6795337166950626;1.9780412223613724
T312C13;T111C13;2017;0.6483014466018756;1;0;1;0.6637123457830519;0.015859862038883284
T312C13;T574C13;2017;0.3175255678107096;18;13;5;0.6602586713840535;0.12447407961544506
T312C13;T24C10;2017;1.0085955254629932;109;87;22;0.6683187812966931;0.11580725937303671
T312C13;T1427C3;2017;0.9845425798632118;435;345;90;0.7126286525836449;0.9134954676258574
T312C13;T588C3;2018;1.0111110550727074;24;14;10;0.6524301591393555;1.1424327075363185
T312C13;T18C7;2018;0.9931115631209356;1535;1269;266;0.6490442325387087;0.6428251132353819
T312C13;T8C6;2018;0.6533404678199529;403;296;107;0.6645350106549808;0.5041582901510505
T312C13;T307C5;2018;0.8058097526192174;3;1;2;0.6133624231410507;1.646226734988824
T312C13;T1264C3;2018;0.6485192372663025;8;7;1;0.5964491895565571;1.526656792091753
T312C13;T227C13;2018;0.29517955512566973;284;186;98;0.6687040339252626;0.4452930460796935
T312C13;T732C13;2018;0.28891512663375885;1;1;0;0.5669023984500232;0.3170903781149344
T312C13;T391C13;2018;0.38229894759006244;3;1;2;0.6738354664956228;0.02536070198515739
T312C13;T78C4;2018;0.48624174120326524;29;18;11;0.5998618589836548;0.5897218943332413
T312C13;T493C7;2018;0.9076646608171819;4;2;2;0.6003411119716653;1.541472514787607
T312C13;T339C13;2019;0.4752569874521212;182;157;25;0.6896339351201187;1.7697394374073088
T312C13;T995C3;2019;0.990764245288454;3;3;0;0.6225263445298022;1.0326446958614581
T312C13;T517C13;2019;0.4348060156737328;61;52;9;0.7059750912879585;0.30466779157075813
T312C13;T2525C9;2019;0.5199820037256329;103;94;9;0.6036743712575281;0.19146281607207938
T312C13;T1028C4;2019;0.6700265084408559;299;260;39;0.6903463100272837;0.14433464265145082
T312C13;T2116C13;2019;0.9704616874412704;0;0;0;0.617399627922851;0.004976851507102489
T312C13;T259C13;2019;0.36818836410042244;1;1;0;0.6183233905547606;0.7998569879810256
T312C13;T52C13;2019;0.9525487755843967;12;10;2;0.7098593682285523;0.013082139744906478
T312C13;T652C4;2019;0.640830865562664;112;89;23;0.6323665242264231;0.35673377552162205
T312C13;T314C13;2019;0.20910744652935198;51;42;9;0.6644919264967253;0.7147450164466654
T501C2;T55C2;2017;0.3518021047780938;25;14;11;0.6646830501048842;0.7340172223554464
T501C2;T1816C1;2017;0.6665296993011153;50;25;25;0.5916024196462417;0.023130758961387905
T501C2;T1118C2;2017;0.2046415850562351;109;61;48;0.6561623729788523;0.9276016008026555
T501C2;T89C2;2017;0.2621822190167209;151;93;58;0.6041648502778152;1.7269145147576972
T501C2;T172C2;2017;0.29908277284491835;125;66;59;0.600533531566388;1.4896339954769302
T501C2;T428C2;2017;0.6759846109997397;4;2;2;0.6453983837352898;0.8844208916315424
T501C2;T2134C2;2017;0.38213582814370617;7;4;3;0.6721266318936983;0.3026857099632879
T501C2;T363C2;2017;0.3932296606750971;11;6;5;0.6419615029267518;0.28304832033881805
T501C2;T460C2;2017;0.23686420260277796;6;2;4;0.6685839955043791;1.4513887962733993
T501C2;T384C2;2017;0.4431599099276856;9;3;6;0.6303880004081065;1.1172590351847722
T767C3;T364C3;2018;0.46230813746140786;3912;2374;1538;0.6537373393268917;0.29243654847478584
T767C3;T26C3;2018;0.5664241779487694;54;10;44;0.5938358349081518;2.637819596678154
T767C3;T241C6;2018;0.6903849900406794;8;4;4;0.5198994825942107;1.9158721963142284
T767C3;T46C1;2018;0.5798446586983579;1025;599;426;0.6758907481810523;1.8061499572096167
T767C3;T392C17;2018;0.7122333444826792;16;13;3;0.6251214739863175;1.3648134988514735
T767C3;T113C11;2018;0.8804985254593203;3;2;1;0.5903911413572671;2.3859648294739286
T767C3;T1749C3;2018;1.0242076227603458;1279;753;526;0.6989780507159203;0.0014807577754686102
T767C3;T1541C1;2018;0.9411208467405041;9;3;6;0.5877649926941938;0.14209602989051076
T767C3;T1160C5;2018;0.9085021611706307;5;2;3;0.5651994478530942;1.194518973082399
T767C3;T757C8;2018;1.0851261149162175;0;0;0;0.5635616380504543;0.7453016629545669
T767C3;T836C17;2019;0.5902580570885703;325;272;53;0.6893886065899502;1.5054572129147392
T767C3;T1201C3;2019;0.41583751617580944;17;13;4;0.6536589006991855;0.9477153158475928
T767C3;T697C3;2019;0.29604372694271286;2076;1365;711;0.7151502180409185;1.5846080746720694
T767C3;T288C3;2019;0.3407329892331419;573;392;181;0.6215290162630842;0.9164147953171332
T767C3;T736C3;2019;0.36470195059388666;92;38;54;0.5889568114280945;0.7367706435827978
T767C3;T588C3;2019;0.3768725665688085;123;51;72;0.5938953672669492;1.224502538333264
T767C3;T264C3;2019;0.4712128308993975;527;370;157;0.6397222429867844;2.0270354101414814
T767C3;T1450C3;2019;0.4753140153031874;60;23;37;0.5928100909121513;0.47230766844492034
T767C3;T752C3;2019;0.4430526082045255;3;2;1;0.5470187120745061;0.12294041359778662
T767C3;T1821C1;2019;0.8131658721592272;1;0;1;0.5358388241538188;1.04388272337664
T1476C3;T335C3;2008;0.3402005268573931;746;73;673;0.6904983544929781;1.5593868447157493
T1476C3;T845C10;2008;0.8700443176282383;60;3;57;0.5892933529327985;0.747632028080167
T1476C3;T237C3;2009;0.3152637759577682;1;0;1;0.6248849252030704;0.1860072188070235
T1476C3;T37C3;2009;0.12949848625184157;28;7;21;0.5399117262102044;0.11037444039301864
T1476C3;T774C3;2009;0.26210472724419254;528;95;433;0.6423928159696927;0.8452845998636426
T1476C3;T1945C10;2009;0.9590361101556433;10;0;10;0.5982466143759171;1.2339785051243535
T1476C3;T207C10;2009;0.7633612304948443;3;0;3;0.554666801664987;1.6237056583550515
T1476C3;T32C15;2009;0.6654521052540165;9;1;8;0.6496124970548297;1.7015248990137346
T1476C3;T817C3;2010;0.9811222617255755;5;0;5;0.6066943655143124;0.01053668069876015
T1476C3;T335C14;2010;0.8670270604732061;714;118;596;0.6804897729152448;0.16009845927060196
T1476C3;T337C3;2010;0.24270855091689614;144;35;109;0.6133294951383381;0.3008409045483012
T1476C3;T335C9;2010;0.9730110699647142;658;107;551;0.6734611264822392;0.017756974273614827
T1476C3;T1609C3;2010;0.9715235142703462;874;127;747;0.6406648156109425;0.009822804309272078
T1476C3;T149C14;2010;0.5346520611987293;0;0;0;0.6109840625814514;2.3026353818663368
T1476C3;T288C10;2010;0.5101949868431491;80;8;72;0.6297620667648314;1.442109707923798
T1476C3;T1148C3;2011;0.2635260144568169;334;124;210;0.6501521574099044;0.5718581872297775
T1476C3;T373C3;2011;0.25586911079819785;11;3;8;0.5592252362375065;0.7876052503621156
T1476C3;T0C2;2011;0.5509335706700614;108;19;89;0.6632658733688035;2.0294260855276516
T1476C3;T219C14;2011;0.6206427058945276;67;17;50;0.6458943684682585;2.0804445524108854
T1476C3;T1071C1;2011;0.6901808182794156;5719;1710;4009;0.6192710007021709;0.1413039835651959
T1476C3;T1434C4;2011;0.9933382021302273;1;0;1;0.5592241160062013;0.20957625159351073
T1476C3;T9C14;2011;0.9555472089960575;64;15;49;0.6742932183718211;0.12105519598237648
T1476C3;T1017C14;2011;0.9305895024375374;53;20;33;0.6718880898640042;0.18685075094911777
T1476C3;T112C14;2011;0.7532379433812643;86;19;67;0.5738530558821147;0.36430433873786394
T1476C3;T353C5;2011;1.0112512001084941;0;0;0;0.63928012599325;1.0698247032694765
T1476C3;T193C3;2014;0.26713143565297626;2;1;1;0.5642277052789181;1.2899358141754336
T1476C3;T66C6;2014;0.37937957346988627;1207;231;976;0.7305754615765963;0.13485294851863164
T1476C3;T545C3;2014;0.2196436118472178;355;185;170;0.6014231935281097;1.1297161503860433
T1476C3;T301C3;2014;0.3146305409334108;3;1;2;0.6280448621052882;0.4648953148038365
T1476C3;T512C1;2014;0.7213319832830962;8;1;7;0.562803727235609;1.8417716815251792
T1476C3;T1506C3;2014;1.0288166172420221;734;210;524;0.6564960575841662;0.016458554249630112
T1476C3;T317C3;2014;0.3721798994509945;5;2;3;0.5787362277645548;0.8171343342510842
T1476C3;T55C1;2014;0.6450150036853993;1066;549;517;0.6309358958000317;1.016724098145142
T1476C3;T2120C3;2014;0.3754105987460149;2827;827;2000;0.6610235178280677;0.5894136355670268
T1476C3;T2781C3;2014;0.5903404759019508;8283;2724;5559;0.6268142834228252;0.024299988622204612
T1476C3;T1552C6;2015;0.5623507248161446;14;3;11;0.5536769694964333;1.1458654581792558
T1476C3;T187C3;2015;0.23641477568330016;12;7;5;0.5672565119825073;1.1002226218248141
T1476C3;T181C3;2015;0.4290419529990247;12;1;11;0.6432200247085682;0.5505639349544647
T1476C3;T18C10;2015;0.5750502381257935;244;67;177;0.6396728808693258;2.458423478145974
T1476C3;T442C2;2015;0.591355376462154;593;182;411;0.6694429714528882;1.2228026491090151
T1476C3;T734C3;2015;0.3498190958306595;70;27;43;0.6237460632105465;0.6906334346419061
T1476C3;T1477C1;2015;0.7063688383776147;3494;1922;1572;0.6379632298167386;1.3795240306135093
T1476C3;T208C3;2015;0.2376592157259454;17;8;9;0.5573063849279105;0.7413655226166329
T1476C3;T562C3;2015;0.2173401925846462;53;23;30;0.5289413923051619;1.2651556856671589
T1476C3;T200C3;2015;0.30207072916876987;425;89;336;0.584080858736701;1.6649064274863248
T1476C3;T255C3;2016;0.4820679005183659;1;0;1;0.6469954438251095;1.8289627849439172
T1476C3;T2349C3;2016;0.21902520703250128;17;3;14;0.5679494018659571;0.21759104736355864
T1476C3;T335C2;2016;0.7550877424764455;1254;619;635;0.6528524232576474;0.534666013681766
T1476C3;T1780C3;2016;0.3530187014514359;732;406;326;0.6099798634772458;0.14709740596323856
T1476C3;T309C3;2016;0.7864169912814335;19;13;6;0.6489211008004498;0.20524703324359958
T1476C3;T572C3;2016;0.5022335896793263;8;3;5;0.5302161313513686;1.114028394665208
T1476C3;T335C13;2016;1.0489627769046916;885;464;421;0.6514760296873404;0.0074726426413381924
T1476C3;T168C3;2016;0.2750054105831894;5338;3309;2029;0.6689833333507558;1.8711056148758758
T1476C3;T657C3;2016;0.3660864872209345;10;5;5;0.5452968201261017;0.35607678873477655
T1476C3;T62C3;2016;0.2865799170541732;7440;3840;3600;0.7917586267581642;1.6795503415478028
T1476C3;T6C3;2017;0.3648241110575966;33;31;2;0.5757575070699121;1.6994451248798044
T1476C3;T416C3;2017;0.3395665333449752;48;30;18;0.7020295192020823;0.040973605708671666
T1476C3;T101C3;2017;0.28765838317053727;5482;3446;2036;0.7316703459163418;1.5294815136255624
T1476C3;T924C3;2017;0.6050163133943169;121;65;56;0.6588267872991727;0.6631682758097655
T1476C3;T1885C3;2017;0.47750223350940946;21;2;19;0.5528100201234597;1.1084749060351688
T1476C3;T989C3;2017;0.31037315701257373;1815;1032;783;0.6257848259665109;1.0166096155136564
T1476C3;T346C6;2017;0.44529829957377876;5059;3207;1852;0.655212192666224;1.8345443588387167
T1476C3;T899C3;2017;0.950345201325232;32;13;19;0.5983253928666381;0.0017349944139053684
T1476C3;T21C3;2017;0.4851212002670662;177;82;95;0.6911522135452965;2.5600005725838333
T1476C3;T572C5;2017;0.8554938303305106;6;3;3;0.5076705592534166;1.2944886367823072
T1405C3;T149C14;2010;0.500340595047318;374;172;202;0.7120169486253429;2.3026353818663368
T1405C3;T1434C4;2010;1.0047555015930565;0;0;0;0.5758345768944897;0.09065234730840549
T1405C3;T335C14;2010;0.7847234375573827;1726;142;1584;0.6264695906401665;0.16009845927060196
T1405C3;T1334C9;2010;0.8347305625739934;4;3;1;0.6855926196651805;1.0318403907639981
T1405C3;T331C13;2010;0.4573237074501538;1757;210;1547;0.7837154718274807;1.1027889756160953
T1405C3;T385C9;2010;0.9870836668422458;3;2;1;0.5601246184456876;0.9522097435050269
T1405C3;T9C14;2010;0.7283725803772647;49;7;42;0.6769402153069612;0.3221495035373477
T1405C3;T47C14;2010;0.7456448323560272;83;12;71;0.5957910140640084;0.24960046074954315
T1405C3;T347C13;2010;0.7700146465435391;330;123;207;0.6094513558379815;1.0781011714844662
T1405C3;T556C14;2010;0.7607761881297536;426;143;283;0.6132628738140272;0.056720208033186295
T1405C3;T1017C14;2011;0.7840952026526096;447;172;275;0.6283398456349018;0.18685075094911777
T1405C3;T219C10;2011;0.7518443625558957;441;77;364;0.6709934291469553;0.9210016173403235
T1405C3;T2186C4;2011;0.9366105193151683;166;85;81;0.5625494653717694;0.08344060768337397
T1405C3;T2336C14;2011;0.8351854577966966;71;10;61;0.6216213883488204;0.6315319617887736
T1405C3;T212C14;2011;0.8178078356174006;17;9;8;0.560672466416682;0.8426933433234991
T1405C3;T448C10;2011;0.6435344747797759;7;1;6;0.5817106957746958;1.409833747259919
T1405C3;T1135C14;2011;0.7813461246240765;10;8;2;0.6043381093933502;0.19438277286568803
T1405C3;T1741C14;2011;0.9880122080356899;371;64;307;0.6327239682095427;0.011199121713184091
T1405C3;T1342C14;2011;0.8661552096178582;1;0;1;0.540932584944444;0.8995820432398024
T1405C3;T642C14;2011;0.9708862203683372;34;4;30;0.5616746097423904;0.021511678684922098
T1405C3;T1783C4;2012;0.7980452462123011;1;0;1;0.5420364107907022;0.9461174723238627
T1405C3;T1637C3;2012;0.22206959907326462;238;19;219;0.6018774854361386;1.2509591317647935
T1405C3;T50C14;2012;0.774895292626108;0;0;0;0.5071740566484662;0.011926080284289271
T1405C3;T11C14;2012;0.7840462504450213;335;56;279;0.6666972186717679;0.17441658097801468
T1405C3;T1534C14;2012;1.0143197595514613;78;13;65;0.5734668018506024;0.0003180419566173136
T1405C3;T1795C1;2012;0.8352317406242026;11;3;8;0.5534691638066289;1.2993295267534422
T1405C3;T409C6;2012;0.6032061253530447;0;0;0;0.5704480860887722;1.474883680027428
T1405C3;T1815C14;2012;0.7742747830541057;4;1;3;0.5576979074937127;1.1108037796953278
T1405C3;T127C4;2012;0.942974621365367;1;1;0;0.5732347580591832;0.4615652866369136
T1405C3;T334C14;2012;0.34949757476379206;1110;172;938;0.699984237270482;0.11789784507795492
T1405C3;T18C3;2013;0.2660628125175113;19;8;11;0.6072546686816175;1.5501490231096062
T1405C3;T24C4;2013;0.8471967206211852;6;4;2;0.5550389345077964;1.617973196403502
T1405C3;T1170C14;2013;0.7761509218671401;59;19;40;0.6318489721457848;0.3392918625344168
T1405C3;T391C14;2013;0.907292697165704;884;284;600;0.605418736926044;0.00920915368012831
T1405C3;T112C10;2013;0.5461599032408517;0;0;0;0.5964085883881235;1.8925827397484278
T1405C3;T1685C4;2013;0.8251412527099853;46;26;20;0.604781376474692;0.6720619989223805
T1405C3;T1442C14;2013;0.8059092808512391;4;1;3;0.5958878366180572;0.9202026432773904
T1405C3;T1605C14;2013;0.9806406698088947;4;4;0;0.5551336605815251;0.002208150968789645
T1405C3;T1080C22;2013;0.6356709713531219;114;27;87;0.5920845134133788;0.3233430881574761
T1405C3;T429C4;2013;1.044230760258528;1;1;0;0.6197984416262674;0.004668791050704351
T1405C3;T972C13;2014;0.5678652522384904;29;19;10;0.579168649360347;1.502356628500053
T1405C3;T211C4;2014;0.7695072517506643;1;0;1;0.6187539846204392;1.8399994687940973
T1405C3;T816C14;2014;0.8476133932788121;5;1;4;0.5759035646711324;0.31551943978879543
T1405C3;T1699C14;2014;0.8146381719388329;0;0;0;0.5567569688104674;0.11839937916880701
T1405C3;T1775C14;2014;1.0355393939886117;3;1;2;0.558374113938022;0.017615611400344938
T1405C3;T138C14;2014;0.8119437175856409;14;7;7;0.5491132516858415;0.03447500105036735
T1405C3;T1804C11;2014;0.9484998398692883;7;2;5;0.5525499621363057;0.9328261517112718
T1405C3;T413C14;2014;0.8176097762283296;104;60;44;0.5451737122993972;0.22471248548356695
T1405C3;T220C14;2014;0.7817194811317902;4;3;1;0.549072104145353;0.18810822491286663
T1405C3;T1756C14;2014;0.9900938195741622;1;1;0;0.5911046968575742;0.2220178250460198
T1405C3;T127C3;2015;0.3267705707973847;29;18;11;0.5779470558851567;0.1886176050755866
T1405C3;T17C3;2015;0.5339844692811574;24;11;13;0.716780853244892;0.5555384733302168
T1405C3;T999C3;2015;0.3050072564309565;7078;3232;3846;0.7604946423590434;0.955282018028312
T1405C3;T1237C3;2015;0.26168681579575004;611;369;242;0.5658276564309211;0.7924022650885115
T1405C3;T1006C3;2015;0.3225615982071859;250;103;147;0.7123290798742266;1.1905032981894181
T1405C3;T23C10;2015;0.5267106507815029;0;0;0;0.5452806423470203;2.3923878911145495
T1405C3;T2082C14;2015;0.7762496511655916;108;73;35;0.5531515816072423;0.19864309509700206
T1405C3;T2476C14;2015;0.7980140188869658;57;24;33;0.6360561377724252;0.18448012789809903
T1405C3;T1065C14;2015;1.0024032125526434;6;4;2;0.534782830901442;0.017578539520749472
T1405C3;T1550C14;2015;0.892759345918064;91;57;34;0.5707872170008048;0.061501769298619564
T1405C3;T255C3;2016;0.31448112543558926;67;21;46;0.6845319468046184;1.8289627849439172
T1405C3;T279C3;2016;0.9083680267585041;200;105;95;0.6493477801994376;0.006537675054905002
T1405C3;T910C3;2016;0.32931221233130914;200;122;78;0.6153047526596005;1.2287310098950692
T1405C3;T1950C3;2016;0.4563650491244474;755;377;378;0.6357950604719039;0.32304308948119054
T1405C3;T972C14;2016;0.8554393511247215;218;171;47;0.5824016145809634;0.44553908632595357
T1405C3;T193C3;2016;0.35118782364743584;32;17;15;0.5968458152241027;1.4150135595205247
T1405C3;T588C3;2016;0.39175979342659706;56;26;30;0.5006462736428483;0.7976427487701598
T1405C3;T207C10;2016;0.6215342410628313;10;7;3;0.6034540306531795;1.901250818728405
T1405C3;T237C11;2016;0.7075386972395319;61;33;28;0.6477919592083458;1.5723469081736203
T1405C3;T493C14;2016;0.719044046853751;64;32;32;0.5753249579293078;0.07710363717730696
T1405C3;T1403C3;2017;1.0937514253591325;39;25;14;0.582806903751492;0.007834953556647548
T1405C3;T386C22;2017;0.3761289935710902;870;636;234;0.679396416871852;1.4505068201148466
T1405C3;T1464C14;2017;0.950517777744885;0;0;0;0.5682189869035983;0.23157074525561638
T1405C3;T1160C5;2017;0.7881657191526081;359;205;154;0.6208745808342532;1.173220936667623
T1405C3;T269C3;2017;0.5957110472198004;60;29;31;0.5412686677895497;0.5867655191779559
T1405C3;T55C3;2017;0.2822588723903614;250;189;61;0.6010948946682426;2.160214425712682
T1405C3;T26C8;2017;0.9373812115268291;10;1;9;0.5908714268980944;0.7582844227418645
T1405C3;T924C1;2017;0.6089501068291097;24;16;8;0.5867651786780452;1.8330679485683596
T1405C3;T592C14;2017;0.8171454766509659;42;37;5;0.5700620687611135;1.2481562368365307
T1405C3;T259C14;2017;0.7999579963294678;1;1;0;0.6054125382536372;1.1618830684221215
T731C4;T205C11;2008;0.6061846997955344;994;335;659;0.6921231179699557;1.5047492046287825
T731C4;T584C11;2008;0.7756786902176024;379;98;281;0.6197785413023318;0.5344557316101765
T731C4;T6C14;2008;0.5363715296802468;17;9;8;0.5845759730946561;1.217216604449639
T731C4;T186C11;2008;1.014735688421054;2;0;2;0.6311981436560001;0.005351497168492389
T731C4;T675C14;2008;0.3255858955834029;484;121;363;0.7001096243144584;1.403781368624739
T731C4;T1808C14;2008;0.5414299457924021;319;76;243;0.6621913400193997;1.1174896735827842
T731C4;T1369C11;2008;0.661329015916109;545;124;421;0.6017804396516738;0.9080677938219487
T731C4;T198C11;2008;0.6651099278922343;4;1;3;0.6925094149998463;1.071848771786177
T731C4;T55C3;2008;0.7200786483828283;2;0;2;0.5592552792971184;1.9865838040672439
T731C4;T994C14;2008;0.6137580907421383;9;3;6;0.5812993627922307;1.2068248638405858
T731C4;T1830C11;2009;0.8292424992696419;7;5;2;0.5755837257829711;0.05756907794324874
T731C4;T48C9;2009;0.9733006981920101;63;33;30;0.5954690292973375;0.706988492285851
T731C4;T149C11;2009;1.0271943973266493;60;27;33;0.5552724043747794;0.019759889147509695
T731C4;T200C11;2009;0.7205230556920899;1;1;0;0.5576118427842405;0.03251205407533421
T731C4;T479C14;2009;0.8373724803681772;12;5;7;0.5557188712702722;0.7350443747393612
T731C4;T401C14;2009;0.5893947798681984;24;13;11;0.6682289397842682;1.675932001412758
T731C4;T934C14;2009;0.6125320495310587;27;11;16;0.5810598689992073;1.399385161340908
T731C4;T968C14;2009;0.5905732344086407;1;1;0;0.48891593029540464;1.1222576451938722
T731C4;T219C14;2009;0.6620327718164853;0;0;0;0.536235433282557;2.0333729569171157
T731C4;T2C11;2009;0.6804111104886216;16;9;7;0.5317129438858094;1.1236263640363107
T731C4;T499C3;2013;0.8689734727151388;0;0;0;0.5126231168118215;1.0244986376139202
T731C4;T380C6;2013;0.9356694154305754;102;45;57;0.6055268024938677;1.2294002207164039
T731C4;T2011C11;2013;1.036261180074292;0;0;0;0.5777712578760633;0.6600277219233303
T731C4;T469C11;2013;1.011481856750089;151;104;47;0.6948567716060259;0.0019098887162167467
T731C4;T509C9;2013;0.9733940990594976;8;5;3;0.5484702841439164;1.62146148608468
T731C4;T731C11;2013;0.9723364582177246;4219;2306;1913;0.8270138510953935;0.12955556559525078
T731C4;T355C11;2013;0.9990173721940199;1;0;1;0.5924680511938366;0.8693924632419735
T731C4;T548C11;2013;1.0009733407992127;14;9;5;0.5891576661448688;0.5751991932571836
T731C4;T1367C11;2013;1.0487600804641932;340;193;147;0.6659492047299942;0.01751015666495633
T731C4;T692C14;2013;1.07425872772354;191;134;57;0.641879267655066;0.07168803539649797
T731C4;T916C3;2015;0.8150269998811004;837;577;260;0.6740770398313104;0.2382589003814232
T731C4;T13C11;2015;0.9739035966670657;2;2;0;0.5468259815397316;0.307380733113634
T731C4;T2339C16;2015;0.967978890492617;13;9;4;0.5871347460055112;0.8107341179983061
T731C4;T1194C9;2015;0.9960423379800029;114;69;45;0.6167349955994487;1.0083295070353833
T731C4;T924C14;2015;0.9018351047249564;606;346;260;0.6685040378321848;0.09798684097225001
T731C4;T328C11;2015;0.9459704106721931;15;9;6;0.5306552890286012;0.9956976114162832
T731C4;T1105C5;2015;1.0223188176590015;14;7;7;0.6396600760889758;1.1892921405078083
T731C4;T128C6;2015;1.0019526194552026;9;2;7;0.6171208157120033;0.9123155686152633
T731C4;T2190C11;2015;0.9443012525457097;10;6;4;0.5956690987649919;0.9893981656482207
T731C4;T209C11;2015;0.9889568776493112;219;184;35;0.630319210529536;0.5564143591231748
T731C4;T120C4;2017;0.3576430352103992;27;20;7;0.641239330291453;1.8803071320388363
T731C4;T80C4;2017;0.32687415326297076;14;8;6;0.6278075958999833;0.5290061856020845
T731C4;T141C1;2017;0.7142192372132004;245;191;54;0.6286718154828334;0.1701518483163481
T731C4;T23C4;2017;0.45927603464120703;1;1;0;0.5546395847791483;1.7119690930072733
T731C4;T553C4;2017;0.29472010994780073;9;6;3;0.5531090474908121;0.9503174987637466
T731C4;T2156C4;2017;0.4378772893357761;174;103;71;0.6218445435558035;0.8414332222210485
T731C4;T1066C4;2017;0.27803797461609825;3;1;2;0.5882208743739816;0.0696570304574725
T731C4;T1273C4;2017;0.7835733499235501;27;20;7;0.6326060315902204;0.36399931122482687
T731C4;T2443C4;2017;0.3831835986517407;261;151;110;0.6620090251416975;0.6137872273002978
T731C4;T805C4;2017;0.7530727176678249;108;56;52;0.6422813262697379;0.5809624725522182
T731C4;T1299C4;2018;0.5350929370600273;2052;1780;272;0.7577071544327629;0.22487192206021991
T731C4;T1239C4;2018;0.2758635864734791;124;105;19;0.7017109934145569;1.1600112618886607
T731C4;T1089C4;2018;1.1416742956171755;72;54;18;0.5544238136368306;0.1426390421401938
T731C4;T722C4;2018;0.3108866799590658;340;269;71;0.6919188590416737;1.2986895145915325
T731C4;T381C4;2018;0.43365399776376157;1;1;0;0.5785690843753167;1.4528196672736897
T731C4;T203C10;2018;0.6533031961235019;199;166;33;0.6352902551409887;1.6555610374084566
T731C4;T2983C4;2018;0.433875449802388;24;21;3;0.6047080369806367;0.03864525212913003
T731C4;T813C4;2018;0.5363077757930925;35;27;8;0.5847499107912038;0.37216822397388377
T731C4;T16C4;2018;0.4642070759922168;3;1;2;0.614945179838818;0.22137253491265238
T731C4;T1029C4;2018;0.8810590870514126;58;50;8;0.5524578863571887;0.33595149995815765
T1092C22;T1586C22;2012;0.07726651300654774;4249;1937;2312;0.629857603583941;0.17170079380395042
T1092C22;T1288C3;2013;0.2480474285154134;10773;4864;5909;0.6935682229522304;1.2465989663505188
T1092C22;T312C3;2013;0.29471920703260657;3791;1728;2063;0.7213925618750314;0.5411925182369807
T1092C22;T1913C3;2013;0.5677454308062747;548;207;341;0.5431432242470345;1.1558309727192355
T1092C22;T335C3;2013;0.39845622107037804;1248;601;647;0.6843777859778035;1.790101358402073
T1092C22;T366C3;2013;0.22062474333235893;87;51;36;0.590158207255446;0.7480643771072302
T1092C22;T2125C10;2013;0.2666268350469706;1358;526;832;0.5602942881159465;1.4054247550358625
T1092C22;T1477C3;2013;0.6762291277612784;3862;1997;1865;0.6303587422659789;0.8631011506772787
T1092C22;T442C3;2013;0.3767422881853906;314;110;204;0.6485725071489721;1.5970277616613904
T1092C22;T23C10;2013;0.40960225316990373;162;76;86;0.5569172792011164;2.4215145520966246
T1092C22;T845C10;2013;0.48272582286394383;93;33;60;0.5383855757144065;0.8669403768931551
T1092C22;T1288C22;2014;0.09771492175309837;11354;6128;5226;0.7076611298124204;0.12659796338656967
T1092C22;T149C14;2014;0.42658602651770117;437;315;122;0.679743650874089;2.154103284621852
T1092C22;T982C3;2014;0.52280149668961;94;33;61;0.5658260942662147;1.4133224072330437
T1092C22;T181C4;2014;0.40842560030542496;1451;491;960;0.7015156102278486;2.4110687229214762
T1092C22;T363C3;2014;0.5024531708225239;1592;661;931;0.626839467914091;1.3634642616202148
T1092C22;T1017C14;2014;0.8377300266375136;690;459;231;0.6088159553001156;0.01402282241821957
T1092C22;T595C3;2014;0.6414992900849298;1;0;1;0.4806426660872589;0.4932280627861745
T1092C22;T972C13;2014;0.5815007976926758;177;54;123;0.5374458911889743;1.502356628500053
T1092C22;T21C3;2014;0.3438186551166892;240;96;144;0.6656056255342739;2.523064070041581
T1092C22;T48C22;2014;0.45259726341917494;83;46;37;0.5750689115898973;0.34819052233194936
T1092C22;T1578C3;2015;0.6060245091536427;546;252;294;0.5275543163268542;0.4455848718391049
T1092C22;T57C22;2015;0.41259922330340704;81;25;56;0.5842028090818209;2.4198642931076395
T1092C22;T333C16;2015;0.8024076195403234;3;3;0;0.5091170645330141;1.1840645790083697
T1092C22;T1780C3;2015;0.6667484191809858;2254;1148;1106;0.5602260480582326;0.07584908375651925
T1092C22;T11C24;2015;0.3758580834286972;259;88;171;0.6830319763816395;2.028744960235722
T1092C22;T448C10;2015;0.20919457868586078;4615;2626;1989;0.626244332237639;1.4260439596364796
T1092C22;T2213C10;2015;0.33083913050845704;6623;3438;3185;0.6260858069132179;0.7651968887005509
T1092C22;T1742C3;2015;0.336284305476393;1643;1106;537;0.5985444145894253;1.4803997869661258
T1092C22;T391C3;2015;0.35292600669543517;321;195;126;0.5222138020430478;1.6334795645135671
T1092C22;T112C4;2015;0.48553387771500556;4508;2664;1844;0.634868711231378;0.5191703923751937
T1092C22;T6C22;2016;0.20380212154416055;28;27;1;0.5560913175648778;0.13027449663647167
T1092C22;T1445C4;2016;0.4899222828100609;43;36;7;0.5425493573914606;1.0225133926362542
T1092C22;T847C3;2016;0.30685810882973363;112;58;54;0.5235062389213261;1.4865234427629217
T1092C22;T1785C3;2016;0.3693548819766934;574;339;235;0.632632582998345;1.219861516038724
T1092C22;T847C2;2016;0.8218037070086386;88;46;42;0.5194739213188324;0.40826257881847733
T1092C22;T1386C3;2016;0.7119472388064709;25;14;11;0.5060804084828908;0.549153806148234
T1092C22;T553C4;2016;0.8898111395129078;7;2;5;0.4105309860224469;1.046245426327401
T1092C22;T268C3;2016;0.9065564355472315;7;4;3;0.6176129814408684;0.5910189970497148
T1092C22;T8C4;2016;0.5511079074195652;1;1;0;0.5537179598878375;2.488710877693387
T1092C22;T880C4;2016;0.6188800386331496;1007;591;416;0.5665587378454703;1.0860289018551668
T27C2;T610C2;2008;0.2386853926495066;2393;504;1889;0.7323354491885767;0.7915045365631539
T27C2;T544C2;2009;0.24390926593382345;3526;738;2788;0.7283854526645127;0.49756080618413145
T27C2;T544C10;2010;0.2951398013664477;2559;685;1874;0.700468213839936;1.4212430280508421
T27C2;T1174C2;2010;1.0339326643841664;29;11;18;0.7086328189499655;0.020664201748980485
T27C2;T1609C2;2010;1.0226363532219758;381;70;311;0.6571914929410649;0.00997804290814135
T27C2;T345C7;2010;0.8781905706566882;2;0;2;0.6218451703951232;1.2335014774679423
T27C2;T1292C10;2010;0.5771250276301885;4;1;3;0.619801728982436;0.5562161203062775
T27C2;T2615C10;2010;1.032927142594332;3;1;2;0.6384429228982088;0.005112203332817822
T27C2;T2357C10;2010;0.32168988824834743;3083;925;2158;0.7055194663392262;0.6777451898392879
T27C2;T504C10;2010;0.7842273564956197;257;46;211;0.6393679662138921;0.001040508381033101
T27C2;T807C10;2010;0.5694947101496464;0;0;0;0.6065366558675505;0.738173288879822
T27C2;T1121C10;2010;0.7170795753033032;1;0;1;0.6182916134811436;0.16751267653942126
T27C2;T1789C10;2011;0.5173774829459821;187;54;133;0.5819437077229558;0.7756851229260227
T27C2;T449C7;2011;0.7339494089873522;0;0;0;0.568023407768713;1.3103319385846104
T27C2;T1534C2;2011;0.29527371875236896;451;121;330;0.5852411679110051;0.31397059481206285
T27C2;T1037C10;2011;0.782980301042549;9;3;6;0.610718225814773;0.10275159685579567
T27C2;T1170C10;2011;0.9885439831969033;13;2;11;0.5876496777299144;0.01794985219709993
T27C2;T198C10;2011;0.5453110228084199;924;301;623;0.7357098998868797;0.727762761450162
T27C2;T1070C10;2011;0.537705548941074;2;0;2;0.5842896169526979;0.9225587234239807
T27C2;T2331C2;2011;0.3041172589355994;36;18;18;0.592161304436688;0.7430837464426198
T27C2;T244C15;2011;0.6777810624144808;1731;654;1077;0.6962948487341505;0.4902871200887478
T27C2;T2567C2;2011;0.983925089370099;5327;1565;3762;0.73222106282464;0.0101857597526974
T27C2;T335C2;2012;0.2666532565560933;46;22;24;0.5884709215264943;0.6389847002360252
T27C2;T1945C10;2012;0.31179133357579425;156;96;60;0.6633164042556018;1.4626858349741736
T27C2;T2681C10;2012;1.0496273520970358;572;245;327;0.7086988791735731;0.010071406382449164
T27C2;T1915C7;2012;1.0377355821148557;0;0;0;0.5775425001229479;0.11045394879029397
T27C2;T845C10;2012;0.582878210070995;2;0;2;0.635281881794018;0.9179093603660621
T27C2;T89C7;2012;1.0104730045744699;15;6;9;0.6218680584019507;0.0012147160541061421
T27C2;T114C11;2012;0.5398558881152756;35;12;23;0.6876309733519963;1.6881146537111409
T27C2;T170C10;2012;0.48003550551553864;47;13;34;0.5827854945479145;0.8622571172359226
T27C2;T132C2;2012;0.2334283917134934;3;1;2;0.6082591092336636;0.08176870388403934
T27C2;T185C2;2012;0.2611119179109176;219;70;149;0.6192405112085095;0.7117603598255813
T27C2;T2336C2;2013;0.322408809049061;133;62;71;0.683345900469594;0.04462369078589834
T27C2;T331C2;2013;0.21053728521439774;103;50;53;0.6319635344712657;1.05195917851548
T27C2;T239C2;2013;0.4003544818673346;24;14;10;0.6368326425068118;0.6760590908086316
T27C2;T1273C2;2013;0.39262900761432784;30;12;18;0.611462547386769;0.4983639256430695
T27C2;T673C2;2013;0.3083803298368395;51;11;40;0.5928047643881404;0.6676625352058724
T27C2;T682C2;2013;0.6209768176776006;1900;795;1105;0.6997728812418518;0.0007665892961078166
T27C2;T899C2;2013;0.3249275468845768;13;7;6;0.6775043641746251;0.49989854188956406
T27C2;T508C2;2013;0.3298805020692941;20;9;11;0.6008579209814395;0.25946376766002766
T27C2;T151C2;2013;0.4609619044148576;17;15;2;0.5994572944066755;0.4432584307233167
T27C2;T222C2;2013;0.2460954830025328;95;49;46;0.6665098995207683;0.9628696757496732
T27C2;T925C2;2014;0.3392158248066721;28;9;19;0.6464465552505607;1.0065178863151625
T27C2;T339C2;2014;0.3435944653064802;58;23;35;0.6328167036256228;0.7272201095885998
T27C2;T246C11;2014;0.8536955445834827;0;0;0;0.5837060308789167;1.2217195188374346
T27C2;T155C2;2014;0.21148481123313756;552;209;343;0.6372412709179782;1.1013056115032867
T27C2;T719C7;2014;0.6813711046905959;22;11;11;0.6268725890075071;1.3757100405278233
T27C2;T460C2;2014;0.22037851812826548;5;2;3;0.5753609451811964;1.45319652038037
T27C2;T185C11;2014;0.7093956510846096;161;66;95;0.6317532680306446;0.32129753317018667
T27C2;T2350C10;2014;0.6506936719664517;1602;916;686;0.705881063922568;0.21494086792553357
T27C2;T172C3;2014;0.3756192387333017;270;86;184;0.6088731540678212;1.96079238023764
T27C2;T10C2;2014;0.25155218343407193;2;2;0;0.53884226081207;2.0346762388505373
T27C2;T947C2;2015;0.35876436141041335;696;402;294;0.6305517055327591;1.2691022867764281
T27C2;T278C2;2015;0.7365571840594859;29;14;15;0.6006199346190102;0.06693319109907775
T27C2;T201C2;2015;0.3483195935197466;224;121;103;0.6208070172384457;0.6933125371793204
T27C2;T203C9;2015;0.8842687553644393;36;21;15;0.6271825142362548;0.16532589463074215
T27C2;T433C2;2015;0.2154146825929284;3859;2257;1602;0.6786930043367676;0.4404304933061462
T27C2;T394C2;2015;0.3429986359075232;139;83;56;0.6700327513629408;0.0912037206061667
T27C2;T284C10;2015;0.9307791215350858;4686;2486;2200;0.738985919887694;0.020181967235238893
T27C2;T306C2;2015;0.2537045002603444;69;47;22;0.6299833720688104;1.1607181155354724
T27C2;T21C3;2015;0.3668372724886164;8;2;6;0.6517381402079793;2.521215460136586
T27C2;T330C10;2015;0.2755208751777085;201;132;69;0.6346966329124423;1.667489854380283
T27C2;T1110C3;2018;0.4584606925784309;751;461;290;0.6356837492704615;1.6079370895570906
T27C2;T309C2;2018;0.28355736145061883;264;188;76;0.6914658748032414;0.8425791150804949
T27C2;T826C2;2018;0.2294291280435501;504;340;164;0.646278901926681;1.077101671210699
T27C2;T137C9;2018;0.5760852624135804;5;2;3;0.5521707257742219;2.131094700731716
T27C2;T2044C3;2018;0.6825246544870149;737;437;300;0.6363433063579701;1.1857102903356085
T27C2;T774C2;2018;0.3143167669498431;2588;1870;718;0.7069060791404642;0.9834325435556814
T27C2;T50C2;2018;0.49981841138168726;2;2;0;0.561595095464852;0.47560294643670226
T27C2;T156C2;2018;0.282815057893573;318;229;89;0.5827684506347619;1.4091547041576709
T27C2;T198C2;2018;0.46965721189961984;975;698;277;0.7333916258099438;0.5258604716446162
T27C2;T330C2;2018;0.3623025212878468;63;53;10;0.6084230047237787;0.8167327688350783
T641C2;T2302C2;2017;0.24676993232267197;404;207;197;0.6077900849835232;0.44578907434367704
T641C2;T1580C2;2017;0.28740369722175063;1364;744;620;0.627134547970344;0.5195717387069365
T641C2;T460C2;2018;0.24819402214922603;6;3;3;0.5324218869308728;1.4428795183878627
T641C2;T583C2;2018;0.32547131955127495;60;40;20;0.601130549009852;0.45753195013495723
T641C2;T10C2;2018;0.4178673312342628;9;7;2;0.576390931805701;2.090909567469112
T641C2;T343C2;2018;0.35384411896166823;302;215;87;0.6744405519931923;0.9461490073212977
T641C2;T78C2;2018;0.24801324198771624;2909;2175;734;0.6913915337306044;1.42125403015478
T641C2;T333C1;2018;0.9345399056757219;1;0;1;0.571813528439872;0.7239950883843498
T641C2;T755C1;2018;0.9653899912140355;2;2;0;0.532118181689738;0.3490275152117481
T641C2;T888C2;2018;0.641402446047423;2;1;1;0.5901511013035956;0.18974372694386435
T641C2;T553C2;2018;0.5764552887152419;106;76;30;0.6118435154711697;0.09143960782409546
T641C2;T2134C2;2018;0.49691217258266984;12;8;4;0.5666710587476849;0.11830875634658344
T641C2;T747C2;2019;0.2662578156344967;226;168;58;0.6810709006211344;1.2495791350458023
T641C2;T52C2;2019;0.35284932433553895;241;192;49;0.6647339995862485;1.821157314715826
T641C2;T182C3;2019;0.6041036644455406;615;474;141;0.6586209019764013;2.0199410043282886
T641C2;T447C2;2019;0.3294637233739691;460;355;105;0.6190699164256789;1.5857742374788775
T641C2;T18C2;2019;0.2745187771853642;1;0;1;0.5626486659485868;0.6084164507006927
T641C2;T23C10;2019;0.8164284000222957;4;4;0;0.5201750046324702;2.0951886739889014
T641C2;T22C2;2019;0.23781695223965105;28;21;7;0.6539353325398739;1.3873940109913696
T641C2;T794C13;2019;1.031438021664109;34;25;9;0.5984758078998841;0.14832258578100518
T641C2;T595C3;2019;0.8780528975642137;71;59;12;0.5629208136896673;0.8659312293091265
T641C2;T1749C2;2019;0.9335287797751899;1;1;0;0.5585389067064032;0.00010163090090116452
T293C1;T1429C1;2012;0.24620994192820556;783;265;518;0.6214269467500999;1.1896887950182233
T293C1;T1326C1;2012;1.0415415571116575;1;0;1;0.5405202533302338;0.004278373169944832
T293C1;T629C1;2012;0.9308799272524032;0;0;0;0.570015658456853;0.2066186369081889
T293C1;T292C1;2012;0.2571737001338188;10;7;3;0.6022513324941389;0.7699246526307392
T293C1;T304C1;2012;0.31923326632980453;175;59;116;0.6353618371383887;0.3305144690679995
T293C1;T129C1;2012;0.24123188786014638;3685;953;2732;0.7593879956733747;1.8634604709296994
T293C1;T190C1;2012;0.3660105586320104;6;0;6;0.5865999820122837;0.5231505032136201
T293C1;T358C1;2012;0.26424094967440215;4;2;2;0.5246256443880934;0.661024546222667
T293C1;T61C1;2012;0.5628033290261163;14;3;11;0.49820178694868783;0.28151747322675597
T293C1;T6C1;2013;0.21063013863160907;367;272;95;0.6341436606547377;2.010492431634011
T293C1;T364C1;2013;0.20238680341536996;1276;259;1017;0.6987598755446229;2.030452024722866
T293C1;T755C1;2013;0.29272951799112024;292;81;211;0.5913007454909872;0.9306594602555199
T293C1;T2022C1;2013;0.28893193898079383;38;4;34;0.5535034354355798;0.2896993226396313
T293C1;T1202C1;2013;0.3350105079903163;498;113;385;0.611753822076209;1.0278340943594906
T293C1;T775C21;2013;0.2912811444762794;12;2;10;0.5597994214228592;1.1440449654686629
T293C1;T11C1;2013;0.7517891279897833;0;0;0;0.6630670945027162;0.0951020122980402
T293C1;T924C1;2013;0.2882488719168764;13;5;8;0.5952200189859624;1.666095459393389
T293C1;T191C1;2013;0.3231504630307972;239;88;151;0.5774756404306485;0.8118099924685936
T293C1;T2077C1;2013;1.0518177819464936;11;1;10;0.5976131697653178;0.002407161113922967
T293C1;T2486C1;2014;0.3286431495862737;3995;1383;2612;0.682195855517265;0.19815122679682154
T293C1;T16C6;2014;0.5276473406192612;53;14;39;0.5543359533507501;1.443227752069686
T293C1;T46C1;2014;0.2336184511292123;33;7;26;0.6615708048090442;1.8729947238018645
T293C1;T346C1;2014;0.2241371549108605;210;80;130;0.5643337883399562;1.0666249025975187
T293C1;T122C1;2014;0.20432652261216422;5;2;3;0.5540952028376307;0.9713755983234312
T293C1;T63C6;2014;0.59068952467595;9;3;6;0.5712977880486507;2.375879246742164
T293C1;T1852C1;2014;0.6457094197738049;654;97;557;0.6376649678764321;0.05671361714166191
T293C1;T1210C6;2014;0.49748378359425327;55;21;34;0.5336893111375953;1.7238775764929555
T293C1;T1391C1;2014;0.9978539947218971;1;1;0;0.6452264853542582;0.01502030962617621
T293C1;T313C1;2014;0.6966396346070715;1;0;1;0.6310652859187366;0.23653399436569014
T293C1;T85C1;2015;0.2290765687802746;12;0;12;0.5517959482165657;1.606552786351083
T293C1;T1895C1;2015;0.9830690370504868;7;1;6;0.5604300316896672;0.09842509168928114
T293C1;T287C6;2015;0.4876053087823662;45;6;39;0.5762389269511539;1.7200699762245353
T293C1;T729C6;2015;0.38980114610202254;210;102;108;0.6960300596373137;1.4995384172039965
T293C1;T51C1;2015;0.36090388620504255;1;1;0;0.6589950466030017;0.23793430751214778
T293C1;T2807C1;2015;0.2693018487004969;6080;1957;4123;0.7059122180022743;0.36778587184925526
T293C1;T286C3;2015;0.5469264855367673;556;133;423;0.6146303750885895;0.5821498218016488
T293C1;T109C2;2015;0.6230784416436219;42;11;31;0.6334749500989791;1.6037861612645687
T293C1;T36C1;2015;0.36617770898300184;19;1;18;0.6156760359780269;0.7877757747736334
T293C1;T1439C3;2015;0.3370832153144352;5098;428;4670;0.6785658148882572;1.2703722665047417
T293C1;T1642C1;2016;0.30735706961314246;4;2;2;0.5957790994145604;0.3159815058349885
T293C1;T158C3;2016;0.22400583085346126;3411;403;3008;0.6497641305069406;1.8599408889660896
T293C1;T186C1;2016;0.34910026853095866;1811;335;1476;0.6330270278944276;1.0241651002783256
T293C1;T862C3;2016;0.46213736239510017;401;37;364;0.670942950775711;1.4896825664106927
T293C1;T649C1;2016;0.3268789512807674;4606;958;3648;0.7032971685891466;1.0386163692795138
T293C1;T1376C3;2016;0.4548932789570974;474;18;456;0.6940689306048268;1.2708401891614707
T293C1;T498C1;2016;0.20894412635462356;3291;715;2576;0.7487155158223362;1.118496423456042
T293C1;T542C3;2016;0.40969974008779475;1126;73;1053;0.7252632451520086;1.4504807880616652
T293C1;T1732C1;2016;0.21615138639457543;6932;1078;5854;0.7349389015195402;1.2715726654756112
T293C1;T739C1;2016;0.38537840033562387;3160;499;2661;0.7051924540194051;1.1597224335274896
T293C1;T2715C1;2017;0.9835371507868246;2413;568;1845;0.7151085563382638;0.060870702095059306
T293C1;T1187C1;2017;0.7399134999284418;264;92;172;0.6802689483674356;0.6074614853765358
T293C1;T37C1;2017;1.0176240814605362;0;0;0;0.5572084526669376;0.013354975202097866
T293C1;T131C1;2017;0.34363189551308937;0;0;0;0.5597530848571732;0.16265704456639135
T293C1;T705C1;2017;0.7148111415096946;526;276;250;0.5885439551990761;1.0364204189904507
T293C1;T6C6;2017;0.5572964964286716;75;69;6;0.6520673316529034;0.5838059037457319
T293C1;T1374C1;2017;0.38493875492698915;700;404;296;0.6217951366655904;0.7954570143513957
T293C1;T21C1;2017;0.8146270795924879;7;1;6;0.6865710030966918;0.07524694726327193
T293C1;T1939C1;2017;0.6280063495753574;1292;543;749;0.6212506294019544;0.9935047865180276
T293C1;T241C6;2017;0.5998118900562122;0;0;0;0.5404040763949005;1.9876997654331579
T1785C1;T512C1;2015;0.37319626178755516;122;60;62;0.5961722763968514;1.9540400745023119
T1785C1;T721C1;2015;0.373768362286116;86;69;17;0.5709350082418816;1.5157365018306888
T1785C1;T501C1;2015;0.2967550390468072;81;28;53;0.6450152893554439;0.696665813826276
T1785C1;T531C3;2015;0.4781621564265448;2049;1062;987;0.6033531400146623;2.0856355260663593
T1785C1;T566C3;2015;0.23919981372703558;11927;6899;5028;0.7589408782906265;1.135200192803007
T1785C1;T350C3;2015;0.9487126670874159;673;200;473;0.6625224333949631;0.016551541031400892
T1785C1;T1663C12;2015;0.7243781272569172;4;2;2;0.5025886375188212;1.338485726691654
T1785C1;T595C3;2015;0.5770925256861861;106;73;33;0.6156638841251977;0.6323220098738312
T1785C1;T2637C1;2015;0.41115948963331794;238;154;84;0.6127576484189841;0.8069456535677378
T1785C1;T1541C1;2015;0.5610794579467152;62;28;34;0.6091752903212211;0.2543715848816606
T2507C12;T22C12;2017;0.2513921563111824;577;399;178;0.7256136560604298;1.5588518464545256
T2507C12;T364C3;2017;1.007894669067877;7;4;3;0.5451155717008143;1.0441760253331454
T2507C12;T1266C12;2017;0.9842694573118277;428;264;164;0.6390520440924974;0.0016670667611096022
T2507C12;T989C12;2017;0.2746748177407302;304;199;105;0.6000408360310072;0.0049653549983618255
T2507C12;T119C12;2017;0.32980674691722955;0;0;0;0.6372967928405815;0.009013257072890392
T2507C12;T1591C12;2017;0.9599200059926121;1;1;0;0.5444922337263428;0.014085458381597426
T2507C12;T562C12;2017;0.23220846781189408;122;86;36;0.572636141707105;0.837390981538013
T2507C12;T1663C12;2017;0.3985722789825177;9;5;4;0.5069935361257404;1.5148824624164126
T2507C12;T1745C12;2017;0.9007664946425638;1;0;1;0.5570636386860447;0.25498202363204353
T2507C12;T446C12;2017;0.6209930753481219;2;1;1;0.5473417142648366;1.1777646137681426
T2507C12;T184C12;2018;0.7612916415801347;83;54;29;0.5230471412636039;0.3870103906381453
T2507C12;T822C12;2018;0.40281317660587057;114;57;57;0.6145722129649274;1.4572140953602952
T2507C12;T1481C3;2018;0.770908664062247;4;2;2;0.5892116656342328;1.288103727563889
T2507C12;T6C12;2018;0.4011149292240379;4;4;0;0.5580365855275246;0.06722807127874636
T2507C12;T138C12;2018;0.18902648731302685;1;1;0;0.5463155368242826;0.0004937700451075671
T2507C12;T36C10;2018;0.7798682441520954;84;57;27;0.6485792500707841;1.4535971124967613
T2507C12;T91C1;2018;0.46167586089993273;365;298;67;0.6465606544656175;0.6431977668328308
T2507C12;T924C12;2018;0.22525612796282823;0;0;0;0.5585001517763879;0.05464535282798159
T2507C12;T2753C12;2018;0.7318750213027254;0;0;0;0.5378740998498329;0.6840022734622232
T2507C12;T705C12;2018;0.7241545399722529;4;2;2;0.503319976781199;0.7912431849572252
T877C3;T23C10;2017;0.7261939309565241;0;0;0;0.48572147853979397;2.263202362437109
T877C3;T2152C10;2017;0.7289688186081642;146;14;132;0.5355931487590624;1.3154866813635415
T877C3;T1400C10;2017;1.1278786119369606;88;11;77;0.5605175038399317;0.0015181775238804916
T877C3;T1118C9;2017;0.7713112270877401;1;0;1;0.5313213939963513;1.536202226672712
T877C3;T2105C3;2017;0.631635288660637;18;4;14;0.4852688960964455;0.17335830926928286
T877C3;T18C2;2017;0.8638707447795901;5;0;5;0.5295709469594587;0.6704088006211251
T877C3;T18C14;2017;1.0392273772046179;0;0;0;0.4883286451488146;0.5140740327259935
T877C3;T39C10;2017;0.9840833728160128;1;0;1;0.5692059629026041;0.19810860137946623
T877C3;T539C7;2017;1.0441237234795437;0;0;0;0.5494767224323027;1.2677335407994388
T877C3;T2447C10;2017;0.9089692521871393;2;0;2;0.5332305412713733;1.4540073644957665
T877C3;T629C3;2018;0.5764362065105011;274;66;208;0.5436232612397339;1.5391803915028865
T877C3;T470C10;2018;0.9049499409796121;55;18;37;0.6020645810431767;0.8539856443437208
T877C3;T936C10;2018;0.9399000408198992;0;0;0;0.5412545543965072;1.4303818602628342
T877C3;T1911C10;2018;0.8941211863070411;2;1;1;0.5456051055312571;0.052350479780104986
T877C3;T678C10;2018;1.0987076058634746;115;18;97;0.6643019295556577;0.0014957029055264045
T877C3;T21C3;2018;0.4926987893645155;276;69;207;0.6485889551348051;2.5250898895489784
T877C3;T370C10;2018;1.1212860847026727;0;0;0;0.546118221103797;0.03039693214903961
T877C3;T1201C10;2018;0.9351612844472229;6;1;5;0.583930820285971;0.17686376482321972
T877C3;T63C10;2018;0.8231790044508369;6;1;5;0.4404096466353006;0.5248403661383166
T877C3;T1162C10;2018;0.8324652860764465;1;0;1;0.5399771828345581;0.013534775186725884
T295C3;T1279C3;2017;0.507948449796821;46;12;34;0.5911607321435711;1.5074336971704656
T295C3;T255C3;2017;0.4674200126809157;19;4;15;0.6446795682439057;1.946455034194843
T295C3;T1685C3;2017;1.0301360197334806;1;0;1;0.5423828188215851;0.015173896452301716
T295C3;T545C3;2017;0.43418175020743077;69;20;49;0.599971716076527;1.1208449906037115
T295C3;T1284C3;2017;0.7938024124865011;0;0;0;0.6145978421703449;0.05793043318435547
T295C3;T287C3;2017;0.4345416444553556;7;1;6;0.559837225317107;0.972674962181623
T295C3;T638C4;2017;0.9773244791712795;0;0;0;0.5970647816549961;0.8390333682955431
T295C3;T84C3;2017;0.5102200938223257;80;24;56;0.6291246511378172;1.1140476024618966
T295C3;T206C3;2017;1.0234221487134154;1;0;1;0.55247906760306;0.014103215034409427
T295C3;T317C3;2017;0.6372363973573583;8;1;7;0.5453172616533721;0.6894237112304757
T346C6;T406C6;2006;0.35165746008116305;320;39;281;0.6501273526607345;0.2557287672214827
T346C6;T47C3;2007;0.2665915405573013;9;0;9;0.5866604068395505;0.4045948913704225
T346C6;T363C3;2007;0.23347655263966405;5845;1310;4535;0.6867896453202185;1.2170298579382246
T346C6;T1481C3;2007;0.28197552869248055;3186;549;2637;0.6717106073767561;0.9390745174972305
T346C6;T1080C6;2008;1.022723953780875;2950;694;2256;0.6262400497066217;0.009339265548445792
T346C6;T943C3;2008;0.3930825774554334;530;153;377;0.6099722647258408;0.7243020660899753
T346C6;T50C3;2008;0.5153986599146168;0;0;0;0.5047790825138458;0.5224126647267825
T346C6;T862C6;2009;0.9141544524364186;54;8;46;0.6381452606337266;0.011595574613908952
T346C6;T1412C6;2009;1.0264468704164114;3288;1443;1845;0.6662732365058456;0.020319127703930764
T346C6;T77C6;2009;0.28708907875491607;9;4;5;0.5535941358350085;1.1555895336921067
T346C6;T598C6;2009;0.2692520700411155;3;0;3;0.5823405463281792;0.7711507824115545
T346C6;T406C3;2009;0.3101172810574412;7598;3094;4504;0.7137827117558205;0.8301919324689913
T346C6;T2093C6;2009;0.33398106636345815;56;24;32;0.6530595921696241;0.7882417268757674
T346C6;T1317C3;2009;0.3416913160669699;1;0;1;0.5517135639509649;0.1973103830822351
T346C6;T2282C6;2009;0.4120069726101553;47;4;43;0.569211401193608;0.06003272120536516
T346C6;T46C1;2010;0.3732655893159481;384;125;259;0.6807394012656283;1.6913025221868063
T346C6;T223C1;2010;0.7742718287085256;21;8;13;0.5861444566319477;0.6168558043020582
T346C6;T210C6;2010;0.4510619997774269;10;0;10;0.6606692455941059;0.7233609632704543
T346C6;T446C1;2010;0.5655239538120591;20;9;11;0.5314796033154926;1.6282283080159015
T346C6;T2758C1;2010;0.5383065606608688;0;0;0;0.6144285313882246;0.14448975469715172
T346C6;T290C1;2010;1.097857646518344;4;2;2;0.5134854130041822;0.31467388895448073
T346C6;T1481C1;2010;0.7502042176906393;2153;703;1450;0.6428489165711401;0.02419455379142201
T346C6;T2755C1;2010;0.9809599363148186;7;1;6;0.6513920095905938;0.005546549166543297
T346C6;T1437C1;2010;0.8545159707972256;1;0;1;0.5063452385333191;1.000792632389877
T346C6;T1876C1;2010;0.7470918820472792;3516;1394;2122;0.6581522722322994;0.0219679143283949
T346C6;T18C6;2011;0.5686705471896063;674;214;460;0.5921209084297059;0.3190700448546187
T346C6;T281C6;2011;0.9291849428014186;10;3;7;0.6470975868508869;0.009853239170752644
T346C6;T2083C6;2011;0.23138150885507425;97;47;50;0.602362147606153;1.0046347725753713
T346C6;T1735C6;2011;0.2326392056845913;1513;432;1081;0.6104266260769231;0.06902447286874491
T346C6;T334C6;2011;0.3718396540988217;117;27;90;0.6504503141092809;0.16899555034940456
T346C6;T1316C6;2011;0.5027523286239173;38;19;19;0.595643392530963;0.3121338918971233
T346C6;T1317C1;2011;0.9445723981601467;154;19;135;0.6141535957226376;0.8043370173807138
T346C6;T389C6;2011;0.40320032446680676;27;10;17;0.5607504254502217;1.6038303778322835
T346C6;T388C1;2011;0.5736074054295242;2;0;2;0.5111961364868118;1.7404241977846333
T346C6;T2036C1;2011;0.9330771617224397;1873;704;1169;0.6271154191795227;0.03147459758047741
T346C6;T1374C6;2012;0.5563895783894975;4;0;4;0.5348649096191412;1.0600855672021479
T346C6;T583C6;2012;0.3381328091806318;155;57;98;0.5690151375104555;1.0947786273768039
T346C6;T1505C1;2012;0.27802078191332136;4;1;3;0.5305724220721851;0.36312429759308046
T346C6;T127C10;2012;0.5999716811446199;0;0;0;0.5450733098049949;1.8488494983099535
T346C6;T2663C6;2012;0.6011043124816839;255;112;143;0.6652701019225128;0.25070316811886423
T346C6;T813C7;2012;0.8707063631754652;0;0;0;0.5482361919331189;0.4421956173849126
T346C6;T168C6;2012;0.42245556001552087;12991;7053;5938;0.7319255751965321;0.18304370276680104
T346C6;T127C1;2012;0.97111607568672;1;0;1;0.5369885720514905;0.020508868807746022
T346C6;T1666C10;2012;0.873584518485633;0;0;0;0.5114578203327249;0.16228621393276985
T346C6;T51C1;2012;1.0280494171917;6;4;2;0.6214743946453402;0.019940903784001627
T346C6;T20C6;2013;0.5321953847365455;4;0;4;0.5910060550170977;0.864578509622794
T346C6;T503C6;2013;0.29314536046890116;63;42;21;0.5698496755423799;1.9595266799480022
T346C6;T1279C3;2013;0.5287491857041426;1208;390;818;0.6409232459817417;1.4497458738397178
T346C6;T409C6;2013;0.20818750953672305;30;10;20;0.5952989936934141;1.4714197798740651
T346C6;T1795C6;2013;0.32894635751536716;1014;528;486;0.6761368024459824;0.11285619711335947
T346C6;T387C10;2013;0.5811010042903322;0;0;0;0.5251232736530874;0.07258989151817677
T346C6;T407C3;2013;0.9777287735643316;21;13;8;0.5935864816852842;0.018614117112691123
T346C6;T422C2;2013;0.5514083036401591;8;1;7;0.5298765834111371;1.4572431226164497
T346C6;T450C10;2013;0.7943057572660648;13;2;11;0.5428574526456545;0.9759301213988623
T346C6;T1660C10;2013;0.9499225072002114;10;8;2;0.6478686684806481;0.07145129941844468
T346C6;T1069C6;2014;0.2852315083147309;15;8;7;0.5679801481562782;1.2665212692346814
T346C6;T169C6;2014;0.2221497217275311;39;16;23;0.6092845748887555;0.8066181509764678
T346C6;T169C3;2014;0.41355245525079243;37;14;23;0.6172268368458235;0.8988545431879326
T346C6;T1685C3;2014;1.0139901786908772;55;36;19;0.5734815525307821;0.008829226191833853
T346C6;T353C10;2014;0.999639079051201;0;0;0;0.5596793050810351;0.008216225721919303
T346C6;T2300C6;2014;0.9571566726374173;1;0;1;0.5301891889486908;0.00365109350317714
T346C6;T1338C6;2014;0.42057456849280783;53;17;36;0.5397605594953154;1.147587936359389
T346C6;T170C10;2014;0.7826307567636807;73;24;49;0.5977055086793411;0.6959272634439614
T346C6;T370C10;2014;0.9901215831981146;3;0;3;0.6346331779011323;0.16424193346190066
T346C6;T1548C10;2014;0.9186166778126492;0;0;0;0.5409876490718118;0.5602958338245876
T346C6;T1477C6;2015;0.650336382727281;11443;7507;3936;0.7084431634745196;0.20271235568983959
T346C6;T131C6;2015;1.0240429129125483;13;6;7;0.624437164121336;0.008227184507995826
T346C6;T1144C6;2015;0.3567134903024166;171;139;32;0.6689047864368004;1.1421781286983688
T346C6;T35C6;2015;0.38989534984966634;207;106;101;0.5798504643687383;0.16652190199481195
T346C6;T845C6;2015;0.35540715424295577;6;0;6;0.5494574637689525;1.1117586425205455
T346C6;T1517C3;2015;0.4690870808722284;2582;1655;927;0.6570687633468648;1.0251651633531653
T346C6;T519C6;2015;0.587345763394741;8;7;1;0.5483521882595772;0.7531187253336301
T346C6;T2262C3;2015;0.4604366173492055;1056;568;488;0.6412478849821428;0.9660397644904095
T346C6;T1734C6;2015;0.2891699619134477;110;90;20;0.6030971946716691;1.253106424589884
T346C6;T266C6;2015;0.6960050624978216;10;5;5;0.535271820132826;0.5995139210193017
T1062C17;T1734C17;2011;0.10171172439552534;7;5;2;0.5740501496759629;0.1061547832193115
T1062C17;T119C17;2012;0.2878519812817334;5;4;1;0.5528393794351543;1.7449853803139839
T1062C17;T1095C1;2012;0.9998143975415179;0;0;0;0.5303986756184741;0.6889113881986884
T1062C17;T382C17;2012;0.9620859201896507;377;156;221;0.5469746120943318;0.010089323966410583
T1062C17;T135C17;2012;0.05728960634029767;45;9;36;0.5327849839800376;0.19561429277322895
T1062C17;T671C3;2012;1.0579675471329815;0;0;0;0.5946099508104057;0.8720858265728103
T1062C17;T1846C17;2012;0.12062245744657862;9;5;4;0.5356201499052875;0.024838705625005016
T1062C17;T612C17;2012;0.14234823290150111;1;1;0;0.5237560098784275;0.045619217739076894
T1062C17;T2641C6;2012;0.7078747416302322;7;4;3;0.5110588907543503;0.9730141110503356
T1062C17;T619C4;2012;0.6572004993957461;1;1;0;0.46962907311908264;0.8951767186823526
T1062C17;T2358C10;2012;1.120727528397009;5;4;1;0.5124926307561396;0.0087169776528905
T1062C17;T305C17;2013;0.13523518305928994;5;3;2;0.5393475629373161;0.04631450813691089
T1062C17;T207C10;2013;0.862243618180083;1;1;0;0.5785839271037371;1.8721915074182587
T1062C17;T541C17;2013;0.3533492638264164;0;0;0;0.5231540579130958;0.15743268953171158
T1062C17;T1540C17;2013;0.1389142081090764;7;3;4;0.5853319837662514;0.1458998409756257
T1062C17;T1120C17;2014;0.8966960265825344;7;4;3;0.5075697698948358;0.0065266573504315865
T1062C17;T553C17;2014;0.09238943589251236;99;51;48;0.5639520187558262;0.09250577448758836
T1062C17;T6C17;2014;0.08742208956576714;4;4;0;0.48135521386489066;0.16375133850630172
T1062C17;T168C17;2015;0.11833878284705834;1;1;0;0.47656526909024616;0.037498740772891906
T1062C17;T1647C25;2015;0.753463109051892;20;7;13;0.6223196690291674;0.38068801251103174
T1062C17;T119C16;2015;0.7018956208218365;1;0;1;0.48072650484709467;0.6251743582919441
T1062C17;T1095C17;2015;1.0617456558060536;0;0;0;0.49499305141735034;0.015924708482905926
T1062C17;T20C4;2015;0.7342887681380177;13;7;6;0.6156781520250625;2.4410944813137725
T1062C17;T1729C17;2016;0.2881938753672072;2;1;1;0.4921321798549269;0.06397806293442126
T1062C17;T1090C17;2016;0.22934099790227824;8;6;2;0.48672623114900954;0.5485914354215863
T1062C17;T119C1;2016;0.49915327995644554;0;0;0;0.4873355749144972;0.3074221260766901
T1062C17;T380C17;2016;0.9938889474543926;1;1;0;0.4351372447388132;0.008683260267815587
T1062C17;T65C6;2016;0.7411771683281523;1;1;0;0.6345018737166104;2.414372757451075
T1062C17;T1017C17;2016;0.2557376346482366;0;0;0;0.4852754529200185;0.8082350332234113
T1062C17;T141C1;2017;0.8588082347691999;0;0;0;0.5330880458938384;0.1701518483163481
T1062C17;T793C17;2017;0.22790155082025887;41;29;12;0.4950284441661186;0.28857589155825697
T1062C17;T146C17;2018;0.2666359051792432;25;23;2;0.551042048789534;0.43680089247597964
T1062C17;T18C10;2018;0.7293697752005439;33;26;7;0.5872904812518347;2.2742569590132966
T1062C17;T567C17;2018;0.9284008215268411;8;7;1;0.4939159184073649;0.014429565487354853
T1062C17;T454C3;2018;0.848745500485087;2420;2017;403;0.6844077508258444;0.3762151678797654
T1062C17;T203C17;2018;0.14716026357478385;3;3;0;0.5896689728027975;0.016575911571195784
T1062C17;T1385C7;2018;0.515696823991051;3856;3250;606;0.6961469311944255;0.4132037188014836
T1062C17;T455C3;2018;0.5536238328481891;2161;1650;511;0.5939409635618793;0.9558634566672465
T1062C17;T1123C17;2018;0.11732098999442608;2135;1773;362;0.6507462570779716;0.013019724735584208
T1062C17;T333C17;2018;0.2059018759911143;6;5;1;0.5102461693898277;0.16853681531245648
T1062C17;T454C7;2018;0.3352713426818552;5105;4186;919;0.7718876936093246;0.6655190000462635
T1062C17;T57C22;2019;0.8330195581958765;47;41;6;0.5704632240910308;2.462288889659498
T1062C17;T20C17;2019;0.21471373743354494;45;36;9;0.6150638485106021;1.0166134155590894
T1062C17;T195C17;2019;0.21459989035810734;245;199;46;0.6189998935794925;1.4905803516229352
T1062C17;T836C6;2019;0.1281885510555747;565;470;95;0.5018303014960777;0.008078591019555399
T1062C17;T2366C10;2019;0.4399793405745541;487;428;59;0.5176104314889229;0.022354401929323
T1062C17;T470C3;2019;0.4060253688267935;4469;3609;860;0.7178688159290709;1.1560425220426045
T1062C17;T1507C6;2019;0.5517645460925581;29;24;5;0.5548507739596873;1.3023624532199416
T1062C17;T246C17;2019;1.0477895582229078;14;13;1;0.5870179998730396;0.0006762742527988759
T1062C17;T1339C17;2019;0.9927985248316585;5;4;1;0.5053069263370441;0.01281774733027907
T1062C17;T229C4;2019;0.905260027730803;24;23;1;0.5788213793926348;0.3546141364961429
T1009C21;T37C21;2014;0.22480096918424852;155;74;81;0.5863804146114424;0.4784531276560365
T1009C21;T440C17;2014;0.6327993992278041;6212;2428;3784;0.7319994570306986;0.037292309701721406
T1009C21;T1257C17;2014;0.6595804565739758;10;4;6;0.5777702967498113;0.0555682795813155
T1009C21;T355C17;2016;1.054742580919594;7169;3517;3652;0.7115092321882421;0.013019024927312911
T1009C21;T440C9;2017;0.8753982127272544;5597;3305;2292;0.6925829817860418;0.4140908597705731
T1009C21;T2621C21;2017;1.0323798413522107;4835;2791;2044;0.6771789018212375;0.007381885373098299
T1009C21;T1343C21;2017;0.9937039615339768;3503;1952;1551;0.5980326440073875;0.0038107410668494286
T1009C21;T276C17;2017;0.8813986668164195;6;4;2;0.600306068864329;1.7317503564646022
T1009C21;T125C1;2018;0.5395583074298538;2381;1544;837;0.6448963862826669;1.4938304893615963
T1009C21;T81C1;2018;0.8834391296611674;21;12;9;0.4919160798545329;1.956509739846978
T1009C21;T2255C1;2018;0.41286290145038285;0;0;0;0.5122355731024995;0.11965141431647162
T1009C21;T1346C1;2018;0.9706604999252605;0;0;0;0.5989350307996737;0.0007574879560119326
T1009C21;T739C1;2018;0.9765937970973244;8;2;6;0.5547693965639893;1.3452219830540564
T1009C21;T1891C1;2018;0.9199276481115204;12;6;6;0.5054474914525702;1.1177641152094373
T1009C21;T2441C1;2018;1.0365248621030738;2;1;1;0.5014736264167718;0.6377614202375639
T1009C21;T976C1;2018;0.9705329224472196;8;5;3;0.5076830331118353;1.566027075059583
T1009C21;T711C1;2018;0.673698332423259;18;13;5;0.5168811605721757;1.6175500391238766
T1009C21;T1478C1;2018;0.9470822985119068;1;0;1;0.5002714680779826;1.2151582504282303
T1009C21;T2238C1;2019;0.9606019931992339;21;19;2;0.584926751532793;0.5071511885176859
T1009C21;T1651C1;2019;0.6619786206276899;2;2;0;0.5126041244695506;0.8679758978158421
T1009C21;T1772C1;2019;0.8815772176305859;11;10;1;0.5081619631672822;1.1749591487899156
T1009C21;T440C21;2019;0.20314084854240777;6962;5287;1675;0.7338022489644755;1.24592151649623
T1009C21;T547C1;2019;0.8532882575441851;18;12;6;0.6278453607152354;1.44217986421453
T1009C21;T2214C1;2019;0.8709915363367654;1;0;1;0.5540646309823356;0.16085190728932275
T1009C21;T1224C1;2019;0.4162335379335367;30;22;8;0.5971137287887693;0.1304776019600761
T1009C21;T137C1;2019;0.7287296562239167;2;0;2;0.5561800718484033;0.20043501707024192
T1009C21;T285C1;2019;0.8717404172959852;8;7;1;0.6113844989866553;1.9170152774211298
T1009C21;T680C1;2019;0.9441765825561905;20;13;7;0.5141121300934006;0.8436324015912371
T566C1;T780C2;2004;0.4651825224452113;309;36;273;0.6199830738170407;0.08741734721030689
T566C1;T108C13;2008;0.6891812203694536;6;1;5;0.5696005228819288;1.8188132113576494
T566C1;T702C13;2008;0.8785827129823768;4;1;3;0.6133564707758935;0.2998181165212908
T566C1;T37C14;2008;0.7748105848232476;52;1;51;0.6458465109716197;0.08205763481063831
T566C1;T446C12;2008;0.24224071064330754;10;4;6;0.6116468725330686;0.8070586107726189
T566C1;T583C12;2008;0.3885099545997087;23;5;18;0.590437599156264;0.3902847808492035
T566C1;T306C13;2008;1.0646276275179616;1;0;1;0.6851933694981867;0.004776322780894364
T566C1;T734C13;2008;1.0272794749588308;15;1;14;0.6617378609260407;0.002639865194022339
T566C1;T55C3;2008;0.35526169301946164;1124;185;939;0.631225049600006;1.9865838040672439
T566C1;T65C13;2008;0.8000369263903846;8;2;6;0.6586718474877509;0.6773203566644113
T566C1;T127C7;2008;0.9415707247869677;0;0;0;0.5930282562749424;0.8574700750256323
T566C1;T367C1;2009;0.23390505045112042;3;1;2;0.5566879775832251;1.2707463993352393
T566C1;T1104C2;2009;0.38311577259325835;1257;355;902;0.7357774182902419;0.643475394689254
T566C1;T57C13;2009;0.9788000116142797;276;70;206;0.7057888562542447;0.20399658944991067
T566C1;T1031C10;2009;0.7070078815662579;5;0;5;0.5605905277219132;1.279426665912985
T566C1;T515C13;2009;0.9090850634834471;0;0;0;0.5571980482523807;0.6902795960238562
T566C1;T207C10;2009;0.5427268310311426;4;0;4;0.6135876993546299;1.6237056583550515
T566C1;T432C4;2009;0.9412175045971641;0;0;0;0.5704300565169143;1.1710295038907583
T566C1;T394C4;2009;0.9034489252250829;1;1;0;0.6096548922656657;1.3694785174873856
T566C1;T6C13;2009;0.8429823497756057;45;26;19;0.567521489923104;1.1936751866750839
T566C1;T191C1;2009;0.33200436523548704;29;2;27;0.5498321777951973;0.7138973763525138
T566C1;T2358C1;2010;0.6444291526707637;19;2;17;0.6611798776358278;0.03147412712792346
T566C1;T22C12;2010;0.2178365973807227;197;55;142;0.6994856811466228;1.517387254713901
T566C1;T759C13;2010;1.0642373943359456;0;0;0;0.621948067162795;0.05830269943666355
T566C1;T169C13;2010;0.7335441674209668;103;10;93;0.6292776667531992;0.9660719562099893
T566C1;T989C12;2010;0.6993065365870078;10;5;5;0.6112377954178558;0.29116959934558234
T566C1;T91C1;2010;0.7183497266874972;3;1;2;0.5653301740244296;0.308613566711163
T566C1;T362C12;2010;0.9569338803752586;7;0;7;0.5705001372449723;0.010299787978307624
T566C1;T1377C3;2010;0.49355960465535176;360;45;315;0.6410633570394266;0.7755466909259593
T566C1;T127C10;2010;0.6386077520220386;0;0;0;0.5907663092317843;1.8470063389022027
T566C1;T520C13;2010;1.0254278506140706;57;2;55;0.6474439885331981;0.010225556663805133
T566C1;T391C1;2011;0.5477500302718119;1974;711;1263;0.6628482053653535;0.05450070077750043
T566C1;T1284C1;2011;0.9916823585395487;138;59;79;0.637845598349541;0.010941223724939286
T566C1;T896C13;2011;0.9056945498616398;1;0;1;0.6420644601718397;1.1108208948789702
T566C1;T119C12;2011;0.7679029252345508;2;1;1;0.6145234487855777;0.12646279175846806
T566C1;T2447C10;2011;0.8322248741871886;0;0;0;0.6235430739434282;1.1881349715145737
T566C1;T564C1;2011;0.3854806134658747;1;0;1;0.6366186049905108;1.109454298984426
T566C1;T433C10;2011;0.802869583994193;1;0;1;0.5906601341899949;1.4492395327383334
T566C1;T203C13;2011;0.9047416738031931;8;6;2;0.6187981014845682;0.4519846919235621
T566C1;T838C10;2011;0.8521493803975022;3;1;2;0.570539054700465;0.9680903512225836
T566C1;T1317C13;2011;0.916802165552409;32;5;27;0.6828541399950974;0.16232272427850172
T566C1;T742C13;2012;1.0183939403750795;0;0;0;0.5692835419563287;0.019558265256713975
T566C1;T295C13;2012;0.9388903627428744;1;0;1;0.6549141638857172;0.03111842200989797
T566C1;T752C13;2012;0.9984779630256932;531;125;406;0.6845291024242388;0.009371046372525367
T566C1;T149C14;2012;0.7798131238657865;40;21;19;0.6539003767826278;2.263895283159876
T566C1;T2345C3;2012;0.5576570329711206;2549;727;1822;0.6495995324163286;0.7956920031365999
T566C1;T954C7;2012;0.9984870231260811;1;0;1;0.5755288575284254;1.3272013398645022
T566C1;T111C13;2012;1.067951591386824;83;12;71;0.6059264181001913;0.010243806314527737
T566C1;T24C10;2012;0.7057227978040406;2;2;0;0.5918402845556985;1.6510545644084962
T566C1;T13C1;2012;0.22624382130447107;17;3;14;0.6016090945104661;2.1943830379268356
T566C1;T461C10;2012;0.6740690301338825;130;58;72;0.6029030709255958;1.191751309619512
T566C1;T184C1;2015;0.2165554368667939;83;52;31;0.6220000449354437;1.1265723093966333
T566C1;T55C1;2015;0.2517449658543781;1198;895;303;0.6356386668786977;1.1878634110488018
T566C1;T442C1;2015;0.8117039359774454;3438;1762;1676;0.6674539821729575;0.003169981942490312
T566C1;T2217C1;2015;0.37723668957540546;8;3;5;0.576892154964827;1.0927535065702352
T566C1;T1116C1;2015;0.3922539290540298;222;105;117;0.6482300495470322;0.9922964837889042
T566C1;T200C6;2015;0.43275231211116416;221;111;110;0.5736267912029402;2.43687623080253
T566C1;T129C1;2015;0.24351562674056515;110;74;36;0.6411071635585696;1.885138438819224
T566C1;T1116C12;2015;0.416145714572401;185;96;89;0.6393080696082795;1.3912295829702936
T566C1;T265C13;2015;1.0173669392223967;86;49;37;0.6548660060596754;0.016602989272395317
T566C1;T23C10;2015;0.7913621058980334;7;6;1;0.5727818161037853;2.3923878911145495
T566C1;T172C2;2017;0.5714819004906192;943;682;261;0.6664941505758002;1.4896339954769302
T566C1;T623C1;2017;0.24892740286063242;404;246;158;0.6120346294147936;1.7846284928217881
T566C1;T1279C1;2017;0.5051374291086126;3522;2706;816;0.7212162580110068;0.922049794661025
T566C1;T881C1;2017;0.9854961124141653;5;3;2;0.5900668312550594;0.007234995364060415
T566C1;T1376C3;2017;0.4386882987474021;257;82;175;0.5960176303765943;1.4667378424246575
T566C1;T542C3;2017;0.3252834867680098;665;307;358;0.6759495487460297;1.757253728388728
T566C1;T547C1;2017;0.2531079780392399;183;151;32;0.6234186415519647;1.625194621231317
T566C1;T46C1;2017;0.38524717140049736;55;36;19;0.6494209047879334;1.764845966841289
T566C1;T776C1;2017;0.7092808401206891;179;143;36;0.6437270636554647;0.2949886551561141
T566C1;T1642C1;2017;0.6575846921154281;44;38;6;0.6070826940447718;0.08545868420152074
T498C1;T2833C1;2015;0.5941375798364625;6359;1574;4785;0.8181088818347634;0.5285868464038804
T498C1;T6C1;2015;0.32130669161623016;106;96;10;0.603702490485226;2.0393137716058916
T498C1;T286C1;2015;0.2921595051619853;854;223;631;0.6706158693556878;1.7592843642977702
T498C1;T706C1;2015;0.3445402531032741;131;49;82;0.6279360541181356;1.440771397972166
T498C1;T755C1;2015;0.2595731334766912;60;12;48;0.6396947453268765;1.0067536873883267
T498C1;T287C6;2015;0.38164697815378856;176;20;156;0.6076801595303558;1.7200699762245353
T498C1;T582C1;2015;0.2609351936052131;111;33;78;0.6613397193418863;1.2677642067034653
T498C1;T1663C6;2015;0.5013837097647662;452;106;346;0.6184986882523247;0.3148052748213533
T498C1;T16C6;2015;0.5371521257931964;37;5;32;0.5868518183263989;1.5519948919932711
T498C1;T2486C1;2015;0.30697394569104974;3398;1289;2109;0.7433944752303686;0.4535723376535314
T498C1;T1958C1;2016;0.20453652063686634;1227;454;773;0.7303519405840396;0.33789370111645767
T498C1;T1642C1;2016;0.22638497584720463;30;9;21;0.6187329347688035;0.3159815058349885
T498C1;T2307C1;2016;1.0139929770994651;581;239;342;0.7282725808530448;0.014139587188584902
T498C1;T1939C1;2016;0.3104152303984007;976;350;626;0.694396924658288;0.7621792835440484
T498C1;T81C1;2016;0.3527337314732357;2039;610;1429;0.7062229092110627;1.9365100778946644
T498C1;T158C3;2016;0.28149094829201915;2293;288;2005;0.6932133459721941;1.8599408889660896
T498C1;T862C3;2016;0.43596188665083313;231;18;213;0.6310917692208899;1.4896825664106927
T498C1;T423C1;2016;0.22357587573549587;5123;902;4221;0.7478915937166466;0.9184271819481672
T498C1;T200C6;2016;0.5153414663157808;1199;222;977;0.6800502754959816;2.3903912266263876
T498C1;T446C1;2016;0.3456500403527273;622;294;328;0.6416162921275105;1.9432949610908257
T498C1;T208C1;2017;0.5083075347369944;64;28;36;0.5929481652603691;1.1506825645415308
T498C1;T1102C6;2017;0.5260611003134283;187;85;102;0.6061805281174237;1.0296692596666983
T498C1;T1469C1;2017;0.9871042657149524;127;23;104;0.6934760599527483;0.013429861026122942
T498C1;T2378C1;2017;0.5413054482953732;35;19;16;0.681618698658867;0.47443917953648307
T498C1;T1079C1;2017;0.34350635180576106;1;0;1;0.632339263893295;0.20392741248194204
T498C1;T6C6;2017;0.5671686278509639;25;24;1;0.6793018869657879;0.5838059037457319
T498C1;T729C6;2017;0.35475285752151087;1728;894;834;0.7281633800311579;1.5632261921019188
T498C1;T241C6;2017;0.6181166078024503;7;5;2;0.5593880806936158;1.9876997654331579
T498C1;T588C3;2017;0.7231908829193594;3;0;3;0.5778888908431453;1.1097005468376453
T498C1;T2214C6;2017;0.4892488893237774;331;142;189;0.6351083541535054;0.7430489913780531
T498C1;T364C3;2018;0.5665851612021635;502;403;99;0.6429055476875388;0.29243654847478584
T498C1;T194C6;2018;0.230622811318818;1146;323;823;0.6996048029401603;1.2420033737332055
T498C1;T28C8;2018;0.9027412963332715;0;0;0;0.6097306262925402;2.0375556806322925
T498C1;T2577C6;2018;0.7020760400799322;120;79;41;0.6297596471207875;0.9479072459880953
T498C1;T1477C6;2018;0.6225423690492642;363;188;175;0.6679784114635202;0.2642703086970422
T498C1;T1439C3;2018;0.45257375675981737;2115;850;1265;0.7174815946830178;0.41490369652534237
T498C1;T193C1;2018;0.3807089465121034;0;0;0;0.5131957825522295;1.4290143188219382
T498C1;T2577C1;2018;0.9955419455246458;9424;4381;5043;0.8038544369254033;0.01237213348604616
T498C1;T1840C6;2018;0.3840341651049558;16;8;8;0.6233668845665157;0.9063478585440311
T498C1;T705C1;2018;0.4199857176411772;789;554;235;0.653648286724345;1.2144362044809267
T498C1;T274C1;2019;0.6408671878197405;1;1;0;0.6412971030340351;0.1513339864626334
T498C1;T302C4;2019;0.9463292485687557;39;21;18;0.6435864837891837;1.2938316631233222
T498C1;T1885C3;2019;0.3708591768916648;2353;1614;739;0.7143727485061659;1.218249031653614
T498C1;T61C6;2019;0.5862151251235712;54;40;14;0.6019525099963245;2.0732239467424427
T498C1;T304C6;2019;0.49804917160565654;696;533;163;0.685901486858053;1.7199152649612444
T498C1;T386C3;2019;0.6795492654642945;40;22;18;0.6681768451764007;1.8099082177136305
T498C1;T2550C1;2019;0.4160117590214859;4566;2944;1622;0.7635823116542894;1.030498530804822
T498C1;T1744C1;2019;0.6118052817662667;21;13;8;0.5704986472938809;0.299878911243201
T498C1;T1616C6;2019;0.45157425885936187;762;568;194;0.7022021525986639;1.3035342041162579
T498C1;T996C4;2019;0.9281748080585314;6;5;1;0.6227555262703739;1.7990351596030572
T952C3;T253C3;2015;1.0131163615094338;0;0;0;0.5603598385255946;0.020601076317178856
T952C3;T334C13;2017;0.5063693756230141;276;157;119;0.7318579587369046;1.1749931209101996
T952C3;T95C22;2017;0.6408806593731039;502;352;150;0.7255606493650686;1.8187856292551265
T952C3;T114C13;2017;0.6620272686570317;442;277;165;0.7752271740738295;1.187957595996636
T952C3;T337C13;2017;0.9289849786372968;320;253;67;0.6228788086940298;0.12335396613123999
T952C3;T334C22;2017;0.7228980006229746;280;164;116;0.7170869602830057;0.05377704786176332
T952C3;T1279C13;2017;0.8842815002901157;4001;2615;1386;0.6427061274805943;0.022893588329254762
T952C3;T315C13;2017;0.7466311426056026;79;47;32;0.6849994137699957;1.887978291750211
T952C3;T972C13;2017;0.682959392198561;362;253;109;0.6155809994957104;1.3792073665597049
T952C3;T320C9;2017;0.9191286248079924;0;0;0;0.6097242419337854;1.9023866055304983
T952C3;T863C13;2017;0.7352939241889056;8;4;4;0.5923206939701182;0.7913554592138178
T952C3;T255C3;2018;0.3282911024973987;51;26;25;0.7219651767392877;1.981874861313792
T952C3;T1201C3;2018;0.2967640674581845;1457;1050;407;0.6750727359043741;0.9094821007353384
T952C3;T276C3;2018;0.28940145720660504;547;247;300;0.6640260299108098;1.0140165840767863
T952C3;T1798C11;2018;0.6575921104462856;19;6;13;0.5899031809768326;1.1671396517882693
T952C3;T531C3;2018;0.2731635206885391;72;35;37;0.5684426613269584;1.9973900023113318
T952C3;T1798C13;2018;0.7303138358495467;19;7;12;0.5978644456742844;0.41359508382346893
T952C3;T694C3;2018;0.4787814457138667;108;73;35;0.6039479316197789;1.5055591064564324
T952C3;T19C3;2018;0.636265207470333;176;131;45;0.6964026581847842;0.36144440116750254
T952C3;T193C3;2018;0.4264894669632914;3;2;1;0.6387768378690524;1.3907732518963318
T952C3;T745C3;2018;0.2149247752052017;20;10;10;0.6254410963742136;1.3728258663619202
T1432C1;T1382C1;2014;0.40033845988905115;6;2;4;0.5821290280061391;1.4926811853646844
T1432C1;T169C1;2014;0.3613879828919979;3;0;3;0.5965648911656973;0.4824503069295416
T1432C1;T9C1;2014;0.5584121405730935;7;6;1;0.6181943243716057;0.28660712603760585
T1432C1;T286C6;2014;0.9452438176596921;11;2;9;0.6133472547229561;0.5546909728143609
T1432C1;T81C1;2014;0.4370294507968926;50;11;39;0.618732496744081;2.0031340494895904
T1432C1;T582C1;2014;0.3128297221479551;2;1;1;0.5723538343037394;1.3465861327596274
T1432C1;T623C1;2014;0.34534887250010926;18;3;15;0.5820463572460508;1.7053188187297155
T1432C1;T406C1;2014;0.44542532914136135;4;1;3;0.555201684542768;1.7557080900073414
T1432C1;T46C1;2014;0.5129627085798751;2;0;2;0.6160612990787053;1.8729947238018645
T1432C1;T1133C1;2014;0.36700947679862117;3;2;1;0.5823155144951473;1.6324978347945869
T1432C1;T18C10;2015;0.9008851506903892;3;2;1;0.5835755176845829;2.458423478145974
T1432C1;T679C1;2015;0.7280323437829685;0;0;0;0.5549133794528633;0.09345091151936559
T1432C1;T1377C1;2015;0.3968753727147817;5;4;1;0.5898068992873743;1.6764622602824977
T1432C1;T1478C1;2015;0.24461009765294484;6;4;2;0.6067117322504973;1.2858036697310684
T1432C1;T275C1;2015;0.7623789273423116;35;8;27;0.5969815936289184;0.08883505597345362
T1432C1;T35C1;2015;0.20599914951874854;1;0;1;0.5875327293598602;1.061064091285463
T1432C1;T382C1;2015;0.38624608648079395;4;3;1;0.5950883268851721;0.7591532098108087
T1432C1;T200C1;2015;0.431200126338091;5;1;4;0.5645295030960427;1.8016294273816054
T1432C1;T683C5;2015;0.6424641682571037;54;31;23;0.549652261072446;1.4250902892028052
T1432C1;T2125C3;2015;1.0575070474307195;6;6;0;0.6509155053140034;0.0131456585861666
T1432C1;T739C3;2016;0.5275902525764842;5;0;5;0.5990304062344962;0.9573646963897016
T1432C1;T388C1;2016;0.34899827747231893;12;4;8;0.577961407459881;1.942752283231905
T1432C1;T2022C12;2016;0.8509274670235767;3;0;3;0.5544777561136515;1.1999902058357104
T1432C1;T127C1;2016;0.9771772574098936;73;52;21;0.6471263657574409;0.006139465198552217
T1432C1;T1070C10;2016;1.0078314818757637;0;0;0;0.5317437337093022;0.9611897764766009
T1432C1;T1749C3;2016;0.9919701620998556;1;0;1;0.6170628725241191;0.006971140210123735
T1432C1;T461C17;2016;0.9290111429624638;0;0;0;0.5814411012185184;0.015163596989193916
T1432C1;T31C1;2016;0.4393169176584717;7;4;3;0.6396222532113406;0.4396922965107972
T1432C1;T1043C14;2016;1.0644133504862674;7;6;1;0.5747883920355257;1.3866821854099862
T1432C1;T368C18;2016;0.9332713522716051;2;1;1;0.5271190100941847;1.282186724465213
T1432C1;T1939C1;2017;0.3156896850888634;3;3;0;0.5764514690796427;0.9935047865180276
T1432C1;T2637C1;2017;0.42337671852248726;13;7;6;0.5898266818350589;0.7041111175188322
T1432C1;T542C1;2017;0.4120289014379003;0;0;0;0.5882940417065858;1.0696175093355353
T1432C1;T1832C1;2017;0.9607351087423862;2;0;2;0.6016814249879424;0.012331273361594194
T1432C1;T470C10;2017;1.0440193271553704;7;3;4;0.5669509191902659;0.739238260707051
T1432C1;T1541C1;2017;0.7491826431369271;0;0;0;0.6129979123347162;0.33542044585760833
T1432C1;T204C12;2017;0.9880920773036476;50;31;19;0.6135926731273327;0.08989343646720552
T1432C1;T1784C1;2017;0.2821466460732077;14;9;5;0.6376067966930867;1.0704106782718714
T1432C1;T129C9;2017;0.779274267289532;93;57;36;0.581545998572595;0.7683097816323214
T1432C1;T21C3;2017;0.9826304270652219;0;0;0;0.6581446032795384;2.5600005725838333
T1432C1;T264C1;2018;0.475927650703888;15;2;13;0.6034644342952692;1.7269564438931426
T1432C1;T1439C1;2018;0.39070124483967084;32;7;25;0.668370422086757;1.546733236626489
T1432C1;T862C1;2018;0.39549768982272504;2;0;2;0.6070291800967116;1.5289464560151584
T1432C1;T1939C3;2018;0.4524845510979165;4;4;0;0.5937006366217517;1.6323581773059508
T1432C1;T1026C1;2018;0.29102117955650475;32;22;10;0.5893119903752762;1.4969888379810645
T1432C1;T1732C1;2018;0.33315993093665863;57;18;39;0.6769387411510124;1.367902017357719
T1432C1;T1439C3;2018;0.7024924971710294;20;6;14;0.6312615665711486;0.41490369652534237
T1432C1;T1053C1;2018;0.4071510728717621;3;2;1;0.5462203454596171;0.890210988759143
T1432C1;T342C3;2018;0.7924290946621159;7;1;6;0.5751515565674488;1.9980224926128571
T1432C1;T295C3;2018;0.7881272407760281;2;0;2;0.5753468095695291;1.8970503465628028
T1432C1;T723C1;2019;0.63070133884246;48;40;8;0.6413994302760868;0.20748609743924795
T1432C1;T16C6;2019;0.7787756701680718;3;3;0;0.552716563344487;1.9614075118009517
T1432C1;T61C6;2019;0.9529727699451249;9;9;0;0.5767642347276981;2.0732239467424427
T1432C1;T729C6;2019;0.7296609220542314;6;6;0;0.5909310846891903;1.5697022996328345
T1432C1;T973C1;2019;0.7337769562492173;15;10;5;0.6048126627277371;0.11338771769815868
T1432C1;T446C1;2019;0.41806462334082395;1;1;0;0.5431823194716519;1.8755780921103757
T1432C1;T352C3;2019;0.7435164282224297;2;1;1;0.5679773231256606;2.4845620400952497
T1432C1;T684C6;2019;0.8773675211203643;1;1;0;0.553655673467736;1.544979546603593
T1432C1;T555C1;2019;0.35716479406034507;19;13;6;0.5987688848123731;1.7310454983450085
T1432C1;T1958C1;2019;0.8322736204262763;13;10;3;0.6441255760811566;0.018987685803930895
T106C2;T747C2;2011;0.34938106532197044;44;10;34;0.6208287863134138;1.2286106032886401
T106C2;T347C14;2011;0.7897699293053078;1;0;1;0.5502305408936876;1.6381785562053284
T106C2;T2332C13;2011;0.9251193589021345;16;4;12;0.5566411655672281;0.9078141755419868
T106C2;T331C13;2011;0.9025643673373313;20;5;15;0.612983897575823;1.1324266899870354
T106C2;T994C2;2011;0.996843673554138;50;14;36;0.5783875695211009;0.009412754766797397
T106C2;T1971C14;2011;0.8280748400676676;0;0;0;0.5751654248517803;1.16104659997796
T106C2;T185C4;2011;1.0299222756364077;14;6;8;0.5607823093025487;0.035213027364178466
T106C2;T2318C14;2011;1.0584412115443083;1;0;1;0.5905697744162055;0.8061796352313525
T106C2;T47C14;2011;0.8495680365998568;347;113;234;0.6162367492742942;0.31330950858693174
T106C2;T219C9;2011;0.7039485152116032;3;1;2;0.5357577627603387;1.1034135595659467
T106C2;T219C2;2012;0.2625212511780993;10;2;8;0.5432137943768218;0.8153786369421412
T106C2;T925C2;2012;0.21935961556118422;4;0;4;0.5992354739138733;0.9438722862202967
T106C2;T278C14;2012;0.8773085233457614;2;1;1;0.559115231446783;0.47166249976365904
T106C2;T519C11;2012;0.9102374860524176;3;1;2;0.5500369745365241;1.5033247039422746
T106C2;T663C13;2012;0.9062975438324946;4;1;3;0.5557788711950769;1.7532194311590437
T106C2;T149C9;2012;0.7973234137806311;1;0;1;0.5827900502401568;1.1622771530996014
T106C2;T1402C14;2012;0.9234765190385925;2;0;2;0.6337621488198014;0.23493143117782322
T106C2;T102C14;2012;1.0230748588843472;0;0;0;0.5968967227966689;0.4693531736428587
T106C2;T149C14;2012;0.7572739740550762;1;0;1;0.5827900502401568;2.263895283159876
T106C2;T818C14;2012;0.9813783397152749;0;0;0;0.5373186944032359;0.7048942472583242
T106C2;T863C2;2013;0.887020151025873;14;5;9;0.5773125337730369;0.008864224716917758
T106C2;T60C14;2013;1.0834070984968667;0;0;0;0.552538008112223;0.9518838239045349
T106C2;T57C22;2013;0.5281756093037371;25;5;20;0.5822601112690873;2.5679649217715634
T106C2;T304C13;2013;1.0344471491853697;6;1;5;0.5980236250720825;1.069954601204026
T106C2;T447C2;2013;0.2714549043449749;30;14;16;0.5820340583046985;1.5783779129135358
T106C2;T1997C14;2013;0.9827639986114174;0;0;0;0.569763244099317;0.47627540084978287
T106C2;T1743C14;2013;0.9340661324603805;3;0;3;0.5872570435710424;0.01662946117174344
T106C2;T1815C14;2013;0.9160430317355077;10;6;4;0.5628231493370888;1.1565654649165487
T106C2;T347C10;2013;1.040623496380776;1;0;1;0.529430847320101;0.0018950809318163408
T106C2;T134C14;2013;0.8659144285364813;35;12;23;0.538962439808395;0.3041118983183766
T106C2;T172C3;2014;0.5928040172272152;269;138;131;0.5882354114147581;1.96079238023764
T106C2;T303C2;2014;0.2950064163987851;5;2;3;0.5785118193807366;1.2687738344289372
T106C2;T1300C3;2014;0.9976281919948824;10;3;7;0.5602805332552643;0.08967353386653612
T106C2;T326C2;2014;0.7172036085528185;2;1;1;0.6178536303002796;0.5548388298842819
T106C2;T131C3;2014;0.3854786547889527;555;217;338;0.6295990547226116;0.9283169436410993
T106C2;T1669C3;2014;0.9846566173702861;4;1;3;0.6333469774459703;1.1440534666727176
T106C2;T1279C1;2014;0.833305241264511;31;24;7;0.5458944960841062;0.6700589560180146
T106C2;T28C8;2014;0.7703264507207591;1;0;1;0.5813532284192565;1.96738127378264
T106C2;T1386C3;2014;0.9029451299944692;3;1;2;0.5422464767437623;0.41658782273120787
T106C2;T999C13;2014;0.9168693601838699;1;1;0;0.5885070636792745;1.3898962105381192
T106C2;T747C14;2015;0.9899296838148752;21;5;16;0.5888431280231006;0.015248068935144944
T106C2;T1118C2;2015;0.4382507763586915;1754;861;893;0.6718141210526574;0.8136132330676921
T106C2;T460C2;2015;0.2560412360499478;28;21;7;0.5402305132809455;1.4145573537420155
T106C2;T223C2;2015;0.20735366026467672;155;112;43;0.5583748659962224;1.17222378259156
T106C2;T900C2;2015;0.2468817643260265;4;2;2;0.5343737212819668;1.2427602547668817
T106C2;T533C1;2015;0.22719418471634023;4541;1748;2793;0.644005221854615;0.46543853221795783
T106C2;T147C2;2015;0.27320740583212666;295;145;150;0.5915132772560125;1.1748258030544863
T106C2;T95C2;2015;0.3187033012028804;79;43;36;0.5677141633370593;1.1441097313719892
T106C2;T10C2;2015;0.2641880892913522;313;190;123;0.5603871571245137;2.1544543739528024
T106C2;T1570C2;2015;0.516673536212759;44;21;23;0.5896730407287082;0.3704683582578168
T106C2;T172C2;2016;0.2843445341152664;516;304;212;0.5575225250668852;1.6174165081736185
T106C2;T37C9;2016;0.6122378996903581;882;452;430;0.6705649661267563;0.9313136034502126
T106C2;T24C13;2016;0.8926926564145842;40;33;7;0.6434562329932871;0.0522339442840353
T106C2;T320C9;2016;0.7247207151121299;15;5;10;0.5157327043565985;1.8987363298661997
T106C2;T11C2;2016;0.225816743550168;13;5;8;0.6391206546352494;1.2858130267386891
T106C2;T212C9;2016;0.7951079909394374;30;17;13;0.5597443894271799;1.777923036825367
T106C2;T55C3;2016;0.6452992546276848;20;14;6;0.5280404193300523;2.1731856060791137
T106C2;T182C9;2016;0.5299571349742365;78;28;50;0.6075020074066233;1.6834709608859162
T106C2;T11C3;2016;0.6932405743676617;13;7;6;0.628080696258275;1.4864023687041243
T106C2;T1373C2;2016;0.5848203538258869;38;37;1;0.6147505566360114;0.07278902489220704
T106C2;T284C2;2017;0.21577287946105816;539;309;230;0.6056466111431965;1.4754305898111684
T106C2;T489C9;2017;0.5807618625509822;35;34;1;0.6250825133836788;2.0037574347299216
T106C2;T588C2;2017;0.4911753011533502;4138;2437;1701;0.6483190151670373;0.31704439698311543
T106C2;T187C2;2017;0.21409838422722138;522;347;175;0.615368146841939;1.5485157823441258
T106C2;T23C10;2017;0.6900860572976832;9;9;0;0.5681263511207229;2.263202362437109
T106C2;T22C2;2017;0.23307057211574755;47;34;13;0.6048386541252757;1.3269586396263477
T106C2;T835C2;2017;0.37645570961831365;78;45;33;0.6081893294598074;0.3518577822956078
T106C2;T306C2;2017;0.4932136837214849;16;13;3;0.6072551987920075;1.0947180755902337
T106C2;T84C3;2017;0.6141363095415902;1081;590;491;0.673529645405492;1.1140476024618966
T106C2;T278C2;2017;0.9178524198835047;1;1;0;0.556796079694995;0.05208822223251336
T106C2;T24C2;2018;0.17704276997664592;10;10;0;0.6857910103166797;0.1914710706836213
T106C2;T1118C9;2018;0.5609080245803557;104;78;26;0.6940667846536605;1.5578949516320124
T106C2;T2134C2;2018;0.4142686974219526;39;35;4;0.5521427545685053;0.11830875634658344
T106C2;T125C9;2018;0.74444477376254;3;2;1;0.51508672807116;1.1052428451139438
T106C2;T274C9;2018;0.5327916866601805;247;163;84;0.587866247707946;1.993069974209468
T106C2;T1204C9;2018;0.7462015694359294;7;7;0;0.5364949914910483;0.6880353470527752
T106C2;T18C9;2018;0.46877290755711065;7;3;4;0.5452660086213692;0.93500704851813
T106C2;T21C3;2018;0.5887810850411074;24;17;7;0.6139617651114558;2.5250898895489784
T106C2;T355C9;2018;0.6888096152023858;49;18;31;0.5603690929123617;0.8921959652945842
T106C2;T185C2;2018;0.20907889006519087;26;18;8;0.5487941579914057;0.8394166247079705
T487C3;T487C10;2013;1.0056392678783674;9555;3691;5864;0.86929331863679;0.0096453718318939
T487C3;T1270C24;2013;0.24915699242584155;4402;1571;2831;0.7111438732672775;0.5073708379843679
T487C3;T101C3;2014;0.22099405647557413;62;30;32;0.6543548198431863;1.5929773706276562
T487C3;T487C6;2014;0.9832973063410748;9136;4061;5075;0.8729752937818802;0.008589477165731534
T487C3;T689C3;2014;0.9535364945080284;3;0;3;0.6976122414751287;0.002267060209114173
T487C3;T1377C1;2014;0.7046428312723783;56;27;29;0.6787089137194299;1.7182403988244281
T487C3;T455C17;2014;0.5783490822160491;8;4;4;0.6337191897577884;1.65459053401731
T487C3;T1735C3;2014;0.22374494962652391;16;8;8;0.6174906090767882;0.8084879897579947
T487C3;T487C24;2014;0.207690967704382;10906;4853;6053;0.8654951058852189;0.84521977130218
T487C3;T200C6;2014;0.5643667564046797;6;3;3;0.6143715915560755;2.3726968855596997
T487C3;T101C6;2014;0.7210488375808367;60;32;28;0.652881681837082;0.10195852687546839
T487C3;T301C3;2014;0.4512816803843135;0;0;0;0.6241753216307062;0.4648953148038365
T487C3;T65C6;2015;0.609800282131428;10;7;3;0.6603220766392408;2.4437088544433454
T487C3;T38C3;2015;0.20672916179156542;361;172;189;0.6643073188333555;0.5684783950796194
T487C3;T18C10;2015;0.6161295313154962;23;13;10;0.6561336925949849;2.458423478145974
T487C3;T629C6;2015;0.905936116619311;233;111;122;0.691357515749081;0.20222305835926513
T487C3;T1274C6;2015;0.961184133229276;1;0;1;0.7168783728274196;0.0435527772458627
T487C3;T1070C10;2015;0.8821260499771385;1;0;1;0.651895937057065;1.073851838595533
T487C3;T1068C6;2015;1.004748474193337;37;20;17;0.6688503122107575;0.003976997939601987
T487C3;T2125C3;2015;0.40726887846835746;12;8;4;0.7517130484591665;0.0131456585861666
T487C3;T286C6;2015;0.9777329604051247;5;2;3;0.6438901450510892;0.613396487310787
T487C3;T6C9;2015;1.0285801816382087;0;0;0;0.710348059683672;1.3491964900656759
T487C3;T461C17;2016;0.8714344942484111;167;110;57;0.6634994902682432;0.015163596989193916
T487C3;T1043C14;2016;0.9059131306305647;46;28;18;0.6281781202869751;1.3866821854099862
T487C3;T63C10;2016;0.8640567137185181;15;12;3;0.6486275792556799;0.5913624782693875
T487C3;T1977C14;2016;0.9743139196283137;13;10;3;0.6442132011314844;1.1068524999889637
T487C3;T2199C6;2016;0.8552167366618317;1;0;1;0.6331689112168574;0.18450673625791586
T487C3;T96C10;2016;0.9653252497265263;0;0;0;0.6170125308708116;1.288535438151513
T487C3;T335C6;2016;0.9000858939290666;133;50;83;0.7088792435663799;0.6124775119448427
T487C3;T1432C6;2016;0.941711701172513;5;2;3;0.6816609986567852;0.014970661892356303
T487C3;T1344C1;2016;0.9629984677199823;52;22;30;0.6720313084881882;1.3816522278279935
T487C3;T1103C6;2016;1.0457941068646943;3;0;3;0.7022698011764779;0.09407672911819859


==> experiments/v24_Md0.2_mn0.2_ms0.22_tkn10_tkd20000_d3_nt100/log.csv <==
,all (neighbors),emerging (neighbors),emerging % (neighbors),all (random),emerging (random),emerging % (random)
all,7355,5876,0.7989123045547247,4603,1926,0.4184227677601564
,all (neighbors),emerging (neighbors),emerging % (neighbors),all (random),emerging (random),emerging % (random)
all,7355,5876,0.7989123045547247,4603,1926,0.4184227677601564
,all (neighbors),emerging (neighbors),emerging % (neighbors),all (random),emerging (random),emerging % (random)
all,2000,1731,0.8655,2000,946,0.473
,all (neighbors),emerging (neighbors),emerging % (neighbors),all (random),emerging (random),emerging % (random)
all,2000,1735,0.8675,2000,944,0.472


==> experiments/v24_Md0.2_mn0.2_ms0.22_tkn10_tkd20000_d3_nt100/neighbor_stats.csv <==
concept;concept2;year;dist;all;before;after;ntopscore;norm
T922C22;T448C22;2004;0.06919234541402386;2088;157;1931;0.6866058494330982;0.3437445199182167
T922C22;T1205C22;2004;0.0829987131567993;5345;340;5005;0.7870419516310058;0.5655257547934658
T922C22;T6C22;2004;0.08491189468424665;31;7;24;0.5526291431721391;0.43179366189318796
T922C22;T1318C10;2004;0.08699806532869925;2195;155;2040;0.6924221863693171;0.739000338379488
T922C22;T1808C14;2004;0.0877608793417246;916;58;858;0.681757795669422;0.6461613011328774
T922C22;T114C11;2004;0.08832246334865079;3;0;3;0.7143839819867416;1.1270205552433274
T922C22;T1670C11;2004;0.09170430436911436;4;0;4;0.55743830049462;0.2168334723645866
T922C22;T135C11;2004;0.09235898492312589;0;0;0;0.514355736852556;0.2612037776614076
T922C22;T1386C14;2004;0.10217264238508628;3;1;2;0.5609284082700572;0.2370946290197054
T922C22;T448C10;2004;0.10394454020884403;1850;149;1701;0.6971013021382562;0.9814754139546554
T922C22;T846C22;2005;0.0534232290346488;4113;358;3755;0.7697043534676977;0.3857475607562365
T922C22;T1795C22;2005;0.061832029752524886;2295;289;2006;0.7345186662202304;0.23639314695210945
T922C22;T2318C6;2005;0.07083729451163712;12;0;12;0.6716147022805274;0.32288423846384817
T922C22;T237C11;2005;0.07465041789724669;1;0;1;0.6549942869180319;0.4706200150245305
T922C22;T825C4;2005;0.07851071393923204;1091;130;961;0.6989675167294039;0.5370211972423806
T922C22;T201C22;2005;0.0876318328325929;294;18;276;0.6474254713186329;0.25761516138185575
T922C22;T278C15;2005;0.08823361993762036;23;2;21;0.6056244728808782;0.2908963686713022
T922C22;T1152C15;2005;0.09154613415051727;17;2;15;0.5024402800470141;0.38858401761685035
T922C22;T65C6;2005;0.09484438303979026;204;15;189;0.7049635568013689;1.5755226376153693
T922C22;T211C14;2005;0.10474173680621279;6;0;6;0.6080555400804135;0.2657981026789718
T922C22;T503C22;2006;0.05398004982727145;87;13;74;0.630317506342544;0.2186664528106137
T922C22;T2333C22;2006;0.056949172960837346;52;13;39;0.7236615211422566;0.2298896416214796
T922C22;T1092C22;2006;0.061549531876404995;7956;1117;6839;0.7327108922245729;0.22719213855389367
T922C22;T1318C22;2006;0.0691363103883903;2790;481;2309;0.6849758418010559;0.2597508001010525
T922C22;T1696C11;2006;0.0717479947049734;4;0;4;0.7043979713248075;0.20493460898588253
T922C22;T1445C22;2006;0.07476977406887675;111;20;91;0.6024519478305348;0.22621024256415878
T922C22;T1729C11;2006;0.07695182761989605;61;11;50;0.6313862994756088;0.3241623791982318
T922C22;T823C15;2006;0.08563319099336775;14;1;13;0.5742313978532267;0.3532517402081826
T922C22;T1512C4;2006;0.08810694263120578;541;101;440;0.6877940339037536;0.5009464657641485
T922C22;T127C14;2006;0.09496065499376172;1;0;1;0.5413844575261828;0.2313225876931149
T922C22;T334C11;2007;0.04701670643331135;21;5;16;0.7203219215298775;0.2962991495889597
T922C22;T922C10;2007;0.048568794142330396;3849;748;3101;0.7887892444991632;0.2812339307067559
T922C22;T2358C6;2007;0.059062311153752156;1888;466;1422;0.7227461241134134;0.4157055504675937
T922C22;T1808C4;2007;0.07691401676642484;283;78;205;0.6810130124025909;0.2703374302876237
T922C22;T83C22;2007;0.08512041648819613;116;15;101;0.6741826933854222;0.3562983787458815
T922C22;T2358C22;2007;0.0879304024091292;3501;723;2778;0.752404752656924;0.224684169757075
T922C22;T1237C22;2008;0.027350083923671553;457;43;414;0.6521650842674958;0.20083980918607272
T922C22;T65C22;2008;0.06086323137779093;190;36;154;0.6839088911136781;0.6575367829705897
T922C22;T386C22;2008;0.062047955065757665;499;32;467;0.7074074622978819;0.22796039871612056
T922C22;T16C22;2008;0.07999537871546214;75;18;57;0.6108042762755544;0.32030936765203555
T922C22;T1540C22;2008;0.08477900178473441;342;93;249;0.6674610287494555;0.23167482250762236
T922C22;T545C22;2008;0.08741334262069356;55;15;40;0.5993590589785229;0.24617506001763453
T922C22;T187C22;2008;0.09326734824871319;0;0;0;0.5534707440548179;0.20221051405719773
T922C22;T77C11;2008;0.09437282364078503;1;0;1;0.5593941230523382;1.7931469026524238
T922C22;T520C6;2008;0.10218139799288806;125;16;109;0.6651572481031715;1.4197109608446898
T922C22;T1398C22;2009;0.06075771165381716;331;24;307;0.7056162098292728;0.20610682134576058
T922C22;T63C22;2009;0.06930642880322524;222;51;171;0.6082778097175316;0.2442221903947795
T922C22;T32C15;2009;0.08191399933249621;12;1;11;0.6428409869648357;1.7015248990137346
T922C22;T95C13;2009;0.08415592183183629;223;14;209;0.7179046499263044;1.8548222723872374
T922C22;T1512C22;2009;0.08745261459381726;2356;683;1673;0.7258992848938854;0.21460688177619136
T922C22;T1785C22;2010;0.05132098729545076;336;34;302;0.6500412158886293;0.2788773922886029
T922C22;T1704C22;2010;0.10278475347480875;16;3;13;0.6046596867935878;0.39343210966957126
T922C22;T1540C11;2010;0.10306446819823756;472;149;323;0.7082806944264676;0.25098252894021394
T922C22;T1180C22;2010;0.10718633484850992;19;0;19;0.6164414263439776;0.25074420021678256
T922C22;T2208C22;2012;0.08986854558786372;488;96;392;0.6199130481709887;0.3000613657604735
T922C22;T922C11;2012;0.11903076470310492;2400;802;1598;0.6977534158253665;0.36519547839867306
T922C22;T376C22;2013;0.07458294229011497;245;57;188;0.6548424657933782;0.2358685432471278
T186C6;T208C6;2004;0.007159329979869122;119;1;118;0.5083812458140802;0.8467022210441493
T186C6;T1161C6;2004;0.008536655786183234;1871;98;1773;0.6591618934996771;0.8204474463785227
T186C6;T499C6;2004;0.008983465501786303;8;1;7;0.4874512978757058;0.3667251731636952
T186C6;T70C6;2004;0.0091754184703845;2132;82;2050;0.6327851918245531;1.3251854979070152
T186C6;T680C6;2004;0.009315096300529624;925;34;891;0.5654906738809758;0.873693496693162
T186C6;T546C6;2004;0.009609029688234294;324;2;322;0.5676535067245122;0.9075436588718626
T186C6;T628C6;2004;0.010157723284863529;1579;79;1500;0.6777671363832827;1.0235387852893563
T186C6;T1148C6;2004;0.01051307865918294;298;12;286;0.576453397334913;0.87232485786937
T186C6;T1210C6;2004;0.010983182657814616;574;8;566;0.5867043792883937;0.6825460386849066
T186C6;T584C6;2004;0.012488696302408897;221;17;204;0.6237782020607914;0.8098900035181057
T186C6;T403C6;2005;0.021597935976647387;1735;13;1722;0.6391983262217836;0.3734210108245762
T186C6;T1637C6;2005;0.02249502537890391;774;37;737;0.5866606298919117;0.3318543424851686
T186C6;T1023C6;2005;0.02337782585945991;1367;23;1344;0.6410235080286922;0.43976778470595146
T186C6;T1599C6;2005;0.024019184840310848;5;0;5;0.549202176206227;0.48920276835030174
T186C6;T1943C6;2005;0.024598165576848352;25;2;23;0.502862297786081;0.3133369562189905
T186C6;T1931C6;2005;0.025125733324977362;108;7;101;0.5534917222446724;0.5008570345280838
T186C6;T1808C6;2005;0.02610973794725835;1;0;1;0.5760166928322887;0.244375996375319
T186C6;T2415C6;2005;0.027119635887781213;21;1;20;0.5334344600525894;0.21210664753429675
T186C6;T1003C6;2005;0.028461543616236096;8;1;7;0.4826044123232932;0.37722173094125816
T186C6;T788C6;2005;0.028516359364099797;0;0;0;0.6192196545302437;0.543393663724422
T186C6;T1053C6;2006;0.009165525723043855;336;38;298;0.5821183235044748;0.2935860669779702
T186C6;T1658C6;2006;0.028933474681508087;413;30;383;0.5777112493056933;0.21028971274829503
T186C6;T198C6;2006;0.029452113785093048;155;15;140;0.6295864337854338;0.2212752182941306
T186C6;T141C6;2006;0.031029618609829557;13;1;12;0.5638208158838185;0.21166233643866242
T186C6;T744C6;2006;0.03380416808881359;8;0;8;0.5566497467934239;0.3933546793579321
T186C6;T684C6;2006;0.03483548901754685;249;1;248;0.5735058443068749;0.42616223976735434
T186C6;T146C6;2006;0.03678269101271847;3;0;3;0.5370521487110572;0.20102721648252878
T186C6;T800C6;2006;0.03784514411487638;3;0;3;0.5936708313621686;0.30132551912603717
T186C6;T311C6;2006;0.03930031387071098;43;1;42;0.540056830920709;0.26723242888894483
T186C6;T57C6;2006;0.04035462217750441;21;1;20;0.5126246700537858;0.393384644716341
T186C6;T439C6;2007;0.026861588532508085;144;8;136;0.5322758412017876;0.2254410720397666
T186C6;T1133C6;2007;0.02923564319605254;1510;149;1361;0.6279178811950298;0.304268670286318
T186C6;T2820C6;2007;0.03424391874008981;1090;121;969;0.6441077130959083;0.32833988203905196
T186C6;T1148C3;2007;0.037873696307510585;399;64;335;0.6187437859781063;0.28367253352622634
T186C6;T680C15;2007;0.03829743852965095;576;75;501;0.5775218880468114;0.21665580539999446
T186C6;T1450C6;2007;0.038563510803609646;3;0;3;0.4870373140993598;0.2747746293985296
T186C6;T322C6;2007;0.03969693257646845;363;44;319;0.6288973999042622;0.20351851962788034
T186C6;T241C15;2007;0.040121847733825766;86;6;80;0.6099523801038405;0.20435861687474638
T186C6;T1840C6;2007;0.040455697120325484;27;2;25;0.5501018461807714;0.26532133150476617
T186C6;T2333C6;2007;0.04115641216252697;738;55;683;0.6131670765515098;0.28767047529383116
T186C6;T423C6;2008;0.023318767321556688;7312;731;6581;0.6751815463979005;0.24590680255157554
T186C6;T363C6;2008;0.024417574157501898;243;17;226;0.5535554951192099;0.22810510475590154
T186C6;T121C3;2008;0.03151088153339254;1;0;1;0.5146619785290333;0.20511502107412952
T186C6;T485C6;2008;0.03328366088901746;7;1;6;0.6148223944331492;0.3099645483978511
T186C6;T345C6;2008;0.03467682258643967;3;0;3;0.5552223520591162;0.21200989091217093
T186C6;T1457C6;2008;0.03501870555264042;1;0;1;0.5742871510373451;0.28033663330548925
T186C6;T500C6;2008;0.038287163447599415;226;37;189;0.5732120295431573;0.38577087787507547
T186C6;T658C6;2008;0.04232606957606222;18;1;17;0.5494234196273705;0.23955604436345626
T186C6;T405C6;2008;0.04293502513249681;28;1;27;0.5456104723414155;0.3193832011367345
T186C6;T162C6;2008;0.04308709777744679;3;0;3;0.49584900111451147;0.3836572519192555
T186C6;T2164C6;2009;0.016319333003728675;73;19;54;0.5659453423517726;0.2059654400134828
T186C6;T1525C6;2009;0.030924628671314958;8;1;7;0.5718947591720026;0.27826679766601
T186C6;T1130C6;2009;0.03199042672679275;4;0;4;0.5461015271044198;0.27438239657300784
T186C6;T1795C6;2009;0.032079818404771254;191;40;151;0.6252904407588747;0.24710371422146474
T186C6;T252C6;2009;0.03243530710553;4;0;4;0.5631458904086784;0.27705078471649536
T186C6;T515C6;2009;0.03439329970969829;11;0;11;0.5505669454499447;0.20694089577249647
T186C6;T1203C6;2009;0.036967008961764414;15;5;10;0.5750427180489344;0.21388634976294968
T186C6;T277C6;2009;0.038764875086486295;42;2;40;0.5725849280056917;0.5720535610010555
T186C6;T2440C12;2009;0.03888519857497397;7;0;7;0.5258233707638376;0.28160151550867807
T186C6;T695C6;2009;0.03973449444107291;90;7;83;0.5365616425481983;0.2926378716597605
T186C6;T2486C6;2010;0.04095184003933827;859;185;674;0.6390627710434781;0.2703448815293001
T186C6;T601C6;2010;0.04441423452915294;61;17;44;0.6551545711459288;0.25925358973038526
T186C6;T541C6;2010;0.04794290643351795;28;3;25;0.5593077212261649;0.38577481168812033
T186C6;T446C6;2010;0.048144998497953395;440;111;329;0.6536701227352898;0.26776076958024125
T186C6;T2440C6;2010;0.05111754501255161;10;0;10;0.54196691811695;0.26253714977909387
T186C6;T922C6;2010;0.05676053817760307;381;105;276;0.5832320125407834;0.33476988291036214
T186C6;T483C6;2010;0.0584292393178083;3;0;3;0.511248655270581;0.24604128867897743
T186C6;T2791C6;2010;0.059417377062596644;8;0;8;0.5540709966088928;0.2561133142003967
T186C6;T1505C1;2010;0.06065029053427029;1;0;1;0.626964791363352;0.5348756559462191
T186C6;T286C6;2010;0.0663993115924627;362;44;318;0.5607878311048753;0.48871291637106373
T186C6;T1986C6;2011;0.04550724436136866;2;0;2;0.5076620558033587;0.3118217142978718
T186C6;T894C6;2011;0.04826827639763476;8;2;6;0.6230905917634917;0.23929848248645555
T186C6;T740C6;2011;0.05147597188529707;0;0;0;0.5027317361225423;0.39410086608271605
T186C6;T1236C6;2011;0.05499405630282328;144;32;112;0.5236565603585019;0.29450899464063635
T186C6;T2153C6;2011;0.06317576513169987;8;0;8;0.5728691755995174;0.35469091812161496
T186C6;T526C6;2011;0.06340422520122502;8;1;7;0.6063092026836492;0.27663789433191394
T186C6;T2720C6;2011;0.068336267123138;774;235;539;0.5759610500629608;0.20924883603899677
T186C6;T1377C6;2011;0.07315730489871552;4044;1010;3034;0.660358229714848;0.3970849928032851
T186C6;T2041C6;2011;0.07608691274775725;223;77;146;0.6384013119500166;0.20825729418712932
T186C6;T205C6;2011;0.07684910558789149;87;18;69;0.6074773043022759;0.2920893476463257
T186C6;T406C6;2012;0.05094976271390084;297;75;222;0.625666804276471;0.40183479066727346
T186C6;T1313C6;2012;0.05415371210008313;4;0;4;0.47339286187778007;0.35436150505661596
T186C6;T125C6;2012;0.06383615532237508;15;0;15;0.5636043134382053;0.3090234371072636
T186C6;T2531C6;2012;0.07172820512664935;78;24;54;0.5863538612191432;0.44046928092631943
T186C6;T340C6;2012;0.07216893756610188;60;4;56;0.6209614467527298;0.32530826756572995
T186C6;T2006C6;2012;0.07791072843996782;4;0;4;0.5112024016385937;0.2939507830108464
T186C6;T1536C6;2012;0.07984483384762042;6;0;6;0.5636238938122997;0.3316893509934939
T186C6;T694C6;2012;0.08325602188800074;77;11;66;0.5839192120492699;0.23810324972642907
T186C6;T920C6;2012;0.08379560464639346;16;3;13;0.5413759722311539;0.3231881862509293
T186C6;T1157C6;2012;0.08519302546166996;3;0;3;0.4605373247216084;0.20697727087281367
T186C6;T466C6;2013;0.07772032682692243;4;1;3;0.5893221090038763;0.2138228432799075
T186C6;T2570C6;2013;0.07848270677288238;306;47;259;0.643708860590555;0.49603004979302356
T186C6;T1500C6;2013;0.0787448208213879;919;442;477;0.6569629316333455;0.2836207637614901
T186C6;T442C6;2013;0.08061947033834549;133;35;98;0.5809984085392713;0.3152980470651115
T186C6;T2214C6;2013;0.08283187495975108;1088;215;873;0.5524383428167546;0.3048971121225996
T186C6;T1477C6;2013;0.08313560241693052;2119;773;1346;0.6550194992624332;0.23510082284512065
T186C6;T11C6;2013;0.08647164228744209;15;6;9;0.5915748219128136;0.20536170426194944
T186C6;T2012C6;2014;0.04482124514025565;1;0;1;0.6079394579210371;0.30238573486868014
T186C6;T2272C6;2014;0.0586914178032637;96;44;52;0.5229992149443948;0.373888324284601
T186C6;T2369C6;2014;0.06797986951514479;412;133;279;0.5296511763893555;0.3217342915760759
T186C6;T2384C6;2014;0.06936225146319841;135;35;100;0.6227814746477905;0.2702947590923032
T186C6;T1939C6;2014;0.06948446342339964;6256;2168;4088;0.6421667697424907;0.29106460292838715
T186C6;T531C6;2014;0.09674943317397422;972;538;434;0.6171748980989058;0.46205365059487596
T186C6;T438C6;2014;0.0968192648388504;735;168;567;0.5435482974050141;0.33882685985906835
T186C6;T1366C6;2014;0.09742921550464234;177;77;100;0.5253957148658305;0.7473898518220787
T186C6;T866C6;2015;0.05881679385715022;551;104;447;0.5840852236386201;0.2015213005759734
T186C6;T2763C6;2015;0.06561840475976444;10806;3510;7296;0.6847128549362849;0.4291245998890082
T186C6;T578C6;2015;0.08154553497166794;2;0;2;0.5013531811210392;0.43053574255303756
T186C6;T1457C3;2016;0.09221657832001362;7;2;5;0.5705439584833942;0.28533540490542053
T186C6;T868C6;2016;0.11424177822843729;1322;274;1048;0.5555433544016704;0.20728042405459562
T186C6;T6C6;2016;0.12562820429792265;0;0;0;0.6333453898617569;1.9983616064857719
T186C6;T705C6;2017;0.09742121984617325;896;537;359;0.5638081168511913;1.7912946912333414
T186C6;T649C6;2017;0.1228098638081655;1394;470;924;0.6788010085066356;1.8704860098773544
T186C6;T191C6;2017;0.1416282950557557;567;365;202;0.5586555674098584;2.0066522495166152
T186C6;T503C6;2017;0.16521541161502906;670;448;222;0.5569708023241231;1.9795753383579278
T186C6;T453C6;2018;0.11725473402386966;86;73;13;0.4897815016252234;1.5311172653366787
T591C8;T1106C8;2004;0.008089710695652341;186;1;185;0.6451396965253036;0.8188277337347066
T591C8;T1342C8;2004;0.011535846091945468;63;7;56;0.6288061580560919;0.3449914250104159
T591C8;T88C8;2004;0.012060120302936461;22;1;21;0.5591633078726844;1.239237403620634
T591C8;T691C8;2004;0.0138495580834479;13;0;13;0.5706787577021617;1.137283155387771
T591C8;T233C8;2004;0.014839041850908341;214;0;214;0.6414063644646071;0.6199448395316635
T591C8;T851C8;2004;0.01734934211854866;1;0;1;0.5429781082198673;1.0119731943070565
T591C8;T805C8;2004;0.017625400013468684;3051;115;2936;0.7183572930144081;0.4551989408966489
T591C8;T2590C8;2004;0.020459085796084242;50;2;48;0.61167633282379;0.25169151376862015
T591C8;T126C8;2004;0.023172985250350275;123;1;122;0.5961006815108849;0.4154382616905426
T591C8;T1434C8;2004;0.025006607913758416;46;6;40;0.6395201634476458;0.34129588579566306
T591C8;T1684C8;2005;0.005261581258859338;45;2;43;0.6025463721614804;0.5895809314301756
T591C8;T110C8;2005;0.005405230564483943;403;3;400;0.60936272535031;0.40889853275649807
T591C8;T977C8;2005;0.0073829949686521346;56;0;56;0.5944105966587504;0.47889545647200343
T591C8;T1997C8;2005;0.009098530208941469;154;7;147;0.6191399534956571;0.31220460925847454
T591C8;T2110C8;2005;0.009441339316782704;53;1;52;0.6076922282525361;0.6648399176580232
T591C8;T2034C8;2005;0.010405425823559633;42;4;38;0.6121794809404828;0.40620274593370076
T591C8;T1197C8;2005;0.010423605251364987;69;6;63;0.6452751031894165;0.3616054327125031
T591C8;T870C8;2005;0.010995134068728873;208;13;195;0.6226357815558814;0.2761823784554637
T591C8;T662C8;2005;0.012275474714609436;28;0;28;0.6012891538229468;0.9947878579595377
T591C8;T103C8;2005;0.014048622455560156;150;6;144;0.6160769355450803;0.49971128083795413
T591C8;T1636C8;2006;0.005946945017563987;4651;568;4083;0.7367557733748129;0.20874260552284882
T591C8;T263C8;2006;0.01027223596461968;6347;681;5666;0.656038407667617;0.3238921747372536
T591C8;T143C8;2006;0.010805690583275296;8;0;8;0.55754216659611;0.21439375603900793
T591C8;T41C8;2006;0.012189128043817665;74;12;62;0.5916721191745946;0.3041664439943076
T591C8;T1614C8;2006;0.012306122275519749;1;0;1;0.6826503173832954;0.36437942005237695
T591C8;T1518C8;2006;0.013790483798934772;24;0;24;0.6611916907775424;0.4092501618552735
T591C8;T1407C8;2006;0.015183744099928398;174;11;163;0.6424353419817562;0.3206290150307181
T591C8;T553C8;2006;0.015250041605380904;7;0;7;0.6070930900456195;0.2513114719788164
T591C8;T509C8;2006;0.016010611312242684;53;5;48;0.603885373602598;0.25814538042162305
T591C8;T1117C8;2006;0.016840431508965747;176;2;174;0.6085143673586888;0.2577531369385184
T591C8;T934C8;2007;0.007730667302645933;1;0;1;0.6197944080330384;0.5309173079793758
T591C8;T1043C8;2007;0.009838538115528928;7622;1078;6544;0.6546091134370458;0.442439906653209
T591C8;T2732C8;2007;0.010138115341410958;176;4;172;0.5973997443587924;0.23500595698484866
T591C8;T263C9;2007;0.011463750599666755;5038;591;4447;0.7447311446001763;0.23163004044750438
T591C8;T1399C8;2007;0.012785157683355974;40;1;39;0.5655034512614876;0.2783009772452067
T591C8;T1035C8;2007;0.012836089706096399;13;1;12;0.575253782507085;0.2623511814614877
T591C8;T540C8;2007;0.014108372639743294;8;0;8;0.5736173384814216;0.27989306749601867
T591C8;T240C8;2007;0.014192702866564044;14;1;13;0.5643174303976128;0.26877338928783084
T591C8;T15C8;2007;0.015534131383308392;77;2;75;0.6127792710376558;0.37782364405969104
T591C8;T114C8;2007;0.015889899672034025;4920;744;4176;0.7486359277794494;0.226879911527117
T591C8;T1502C8;2008;0.013332542501150457;14147;2591;11556;0.6859970903751444;0.25273625541483413
T591C8;T135C8;2008;0.016725531718241315;2;0;2;0.5813480372940677;0.20329711207335097
T591C8;T1575C8;2008;0.016890275098738194;54;9;45;0.6251866542374044;0.36121627991712885
T591C8;T505C8;2008;0.01695784108402032;14401;2801;11600;0.7584451245665158;0.2924241647498203
T591C8;T1167C8;2008;0.01706661161133094;168;32;136;0.6350110302745527;0.23803474631810415
T591C8;T74C8;2008;0.01718964535028633;17103;3103;14000;0.7729993269432627;0.28534158161753037
T591C8;T754C8;2008;0.017693676194833863;297;12;285;0.61206826453921;0.24989548295696354
T591C8;T2379C8;2008;0.020315051472339918;266;17;249;0.6289289366031189;0.21166357708331515
T591C8;T1687C8;2008;0.02111819789674474;122;5;117;0.6193436460551718;0.20135992621387638
T591C8;T443C8;2008;0.02123538840952144;1;0;1;0.532467563605528;0.2245406710940878
T591C8;T1029C8;2009;0.024708485687180648;46;11;35;0.602542006506906;0.25951174314677145
T591C8;T1953C8;2009;0.02599065566799541;88;4;84;0.6178973041832492;0.39630479942152913
T591C8;T2241C8;2009;0.028111212578405098;508;16;492;0.6425069722292881;0.21658201606422553
T591C8;T321C8;2009;0.029192535620980342;81;35;46;0.6274895424906273;0.20466057626809797
T591C8;T642C8;2009;0.029304500352742235;11;2;9;0.57856147587446;0.31671134747550433
T591C8;T1518C9;2009;0.03114062442217236;94;20;74;0.6590908551114912;1.3072751136928698
T591C8;T2257C8;2009;0.035338323977516795;234;3;231;0.5834205921677513;0.45323420491982613
T591C8;T2373C8;2009;0.035530019527189594;330;82;248;0.6422473096209081;0.2500828395769997
T591C8;T1181C8;2009;0.03811718795866781;1;0;1;0.5856454225732919;0.3073330975207355
T591C8;T1342C9;2009;0.03972198514676395;122;52;70;0.6460946107421633;0.9776569990393971
T591C8;T2040C8;2010;0.05624616945718097;302;92;210;0.6584299617926426;0.2665931137115464
T591C8;T674C8;2010;0.05709195599437744;195;10;185;0.5544196124641053;0.21829040961882704
T591C8;T1827C8;2010;0.05749971864198122;239;19;220;0.6051622155336571;0.27938525287158633
T591C8;T1975C8;2010;0.05900936811825941;163;52;111;0.6417489066614711;0.2241082486172706
T591C8;T591C9;2010;0.06261994623387901;19149;5241;13908;0.7410598088121083;1.0250175155264263
T591C8;T2520C8;2010;0.06346770585091854;10501;2942;7559;0.6903495511255191;0.21862824824151017
T591C8;T259C8;2010;0.0669821155362339;4;4;0;0.5593967789268055;0.23380309467975674
T591C8;T1387C8;2010;0.06906707225244513;11;4;7;0.5603567784694723;0.37668954209197
T591C8;T1968C8;2010;0.07207640781695224;64;25;39;0.5801316636836786;0.21057843467286275
T591C8;T59C8;2010;0.07253142683297398;44;23;21;0.6341200983019011;0.3120414030057739
T591C8;T1059C8;2011;0.05396796455709574;37;2;35;0.5805225258803117;0.6778278366120405
T591C8;T1695C8;2011;0.06933586485301535;1831;430;1401;0.6155386275397406;0.25106659425714806
T591C8;T856C9;2011;0.07130673368235829;51;17;34;0.6372741943522702;0.2159283266266031
T591C8;T2163C8;2011;0.07255518584157328;8766;3091;5675;0.6748672814592371;0.395663537683527
T591C8;T2520C9;2011;0.07487700892317961;7334;2496;4838;0.6839100562981388;0.7881680601542022
T591C8;T1160C8;2012;0.048728911982549805;4407;1485;2922;0.6723158953237924;0.20728600276368678
T591C8;T206C8;2013;0.06135546466823294;132;21;111;0.579254655343226;0.23017555589009892
T591C8;T1033C8;2013;0.10127714895643924;2;0;2;0.5730394841725901;0.23385418023657242
T591C8;T2178C8;2013;0.10399406464794225;28;10;18;0.6094467362558134;0.6486180114081299
T591C8;T1668C8;2013;0.10472216913985055;4;0;4;0.5855385357151626;0.6030816015697396
T591C8;T2250C8;2013;0.11153510590156512;2;0;2;0.6093198023031079;0.3518774511574546
T591C8;T2373C9;2014;0.07586673055226212;160;109;51;0.6536319699829689;0.2842427622191178
T591C8;T1335C8;2014;0.11791447343744621;76;23;53;0.569330003536265;0.8272924365947422
T591C8;T120C8;2015;0.07833088211640349;37;25;12;0.5567532382467626;0.33349644291768615
T591C8;T134C8;2015;0.08734465136376224;7;5;2;0.577402096068858;0.9063502647286964
T591C8;T648C14;2016;0.09641686441391084;111;31;80;0.6455601306133243;1.3934259919107266
T591C8;T648C8;2016;0.112292182964291;111;31;80;0.6455601306133243;1.1824619692642897
T591C8;T738C8;2018;0.1224095902502117;8;3;5;0.6272518361206094;1.092781635526006
T591C8;T1087C8;2018;0.12648545316823256;58;23;35;0.6096184165262741;1.4464840924206923
T591C8;T1259C8;2018;0.13374918121109103;431;251;180;0.6018655295761453;1.2273209439131716
T591C8;T1183C8;2018;0.13719244607265313;126;88;38;0.6160521355123179;1.272866258542067
T1721C3;T984C3;2005;0.004198971419306918;9756;44;9712;0.7333344250206718;0.8378673670776369
T1721C3;T1076C3;2005;0.004246369871390376;4724;249;4475;0.6609328609668625;1.098287442702208
T1721C3;T982C3;2005;0.004773278617486332;4320;259;4061;0.6432156669594211;1.0415844345006755
T1721C3;T66C3;2005;0.006008005048552367;14067;107;13960;0.7842261270706308;0.8786617460491501
T1721C3;T534C3;2005;0.007314657103424715;3498;205;3293;0.7003031863230739;0.9851146215052228
T1721C3;T1628C3;2005;0.00846923549700429;4600;297;4303;0.6671905851995805;0.8785019966489368
T1721C3;T1913C3;2005;0.00847041453708619;7477;89;7388;0.7471653194747147;0.9612390862695104
T1721C3;T1413C3;2005;0.008729739636568645;13052;337;12715;0.7200708927485633;0.5623747825715697
T1721C3;T2005C3;2005;0.011318937072708812;4951;282;4669;0.6374774620361244;0.6250835283243124
T1721C3;T1210C3;2005;0.012472200783222087;21;2;19;0.6061217334284582;0.5368753482124505
T1721C3;T1377C3;2006;0.004245644902201917;7268;301;6967;0.7030789843547286;0.4274320233153557
T1721C3;T1053C3;2006;0.0059619496544891515;312;7;305;0.5904883518469481;0.2773040765447477
T1721C3;T352C3;2006;0.008201215762380532;632;1;631;0.6635925780300511;0.433619139534476
T1721C3;T486C3;2006;0.009354379491958276;13;0;13;0.6262174329551614;0.47539686126678654
T1721C3;T1339C3;2006;0.010174632928512617;6468;80;6388;0.7774341908331808;0.6931228679895487
T1721C3;T951C3;2006;0.01027602889403123;61;2;59;0.5598246453059696;0.24099546123685991
T1721C3;T1635C3;2006;0.01029955582844888;226;22;204;0.5608578880079991;0.22407308803540804
T1721C3;T198C3;2006;0.01101253433167071;287;1;286;0.6563135274890087;0.23831164205286698
T1721C3;T223C3;2006;0.011515690170142756;349;18;331;0.656691189967159;0.23034438999440532
T1721C3;T448C3;2006;0.011902465636890236;3;1;2;0.593368677665988;0.6278385593508032
T1721C3;T2832C3;2007;0.005296148366922271;658;105;553;0.6943665238417993;0.32608455572973194
T1721C3;T1555C3;2007;0.008637973394550191;2936;179;2757;0.6936324258181177;0.3018702009151648
T1721C3;T1378C3;2007;0.008815873292977616;13;3;10;0.5870377878236882;0.2648644052310548
T1721C3;T2039C3;2007;0.009058907099623204;482;47;435;0.6982598135506237;0.36116953588773354
T1721C3;T2337C3;2007;0.00959003123256652;6449;378;6071;0.7524419899072088;0.29197041845340665
T1721C3;T860C3;2007;0.010434714249383692;1605;77;1528;0.6665914002908959;0.5517089549882618
T1721C3;T2206C3;2007;0.011061755807544649;1892;142;1750;0.7224231145618485;0.22781323271220716
T1721C3;T78C3;2007;0.011187079433850111;110;7;103;0.6542932153529508;0.5713685953021226
T1721C3;T241C3;2007;0.011364452943733339;3;0;3;0.6032255024780717;0.247388166899883
T1721C3;T835C3;2007;0.012562694683593056;1;0;1;0.6389493744821835;0.3288871381797789
T1721C3;T1793C3;2008;0.012532324735393785;3234;275;2959;0.7735424535120944;0.23147575330428802
T1721C3;T615C3;2008;0.012934734960050598;10160;393;9767;0.7863256132060243;0.2485625630700683
T1721C3;T70C3;2008;0.016220893324598196;115;4;111;0.6502258733611581;0.22152385733317323
T1721C3;T47C3;2008;0.016914711866253374;409;63;346;0.676925919931839;0.5519968580558635
T1721C3;T1286C3;2008;0.017415603778867528;1459;104;1355;0.6931346199093041;0.24437362172491853
T1721C3;T2322C3;2008;0.01786585006728203;681;5;676;0.6398138126981701;0.2915011387537631
T1721C3;T1476C3;2008;0.018370222994619767;3497;178;3319;0.7258223684348009;0.39209952772999807
T1721C3;T733C3;2008;0.018665841942206773;7812;154;7658;0.7738589893542303;0.22098858835622948
T1721C3;T847C3;2008;0.01976339986037423;3198;33;3165;0.695211219327968;0.6215687566496932
T1721C3;T57C24;2008;0.0200565235297393;13;0;13;0.6596691231963301;0.2143392568380892
T1721C3;T2396C3;2009;0.014333296547321295;3;2;1;0.5888169093287992;0.31438942258605285
T1721C3;T43C3;2009;0.01713074136299597;5;1;4;0.6101306836567418;0.270934559123896
T1721C3;T31C3;2009;0.017337456718252597;138;34;104;0.7230132671077022;0.20719371891977909
T1721C3;T784C3;2009;0.018194718176400615;57;17;40;0.6101645176546566;0.21836422549336879
T1721C3;T1110C3;2009;0.018267943158327027;3522;59;3463;0.7599762598599084;0.2419029067092563
T1721C3;T455C3;2009;0.018623479094081463;2380;366;2014;0.670408527877269;0.5579852686999991
T1721C3;T62C2;2009;0.01952928707084567;4852;731;4121;0.6975215565973495;0.20582563786833785
T1721C3;T1190C3;2009;0.020504706511397686;165;9;156;0.5851018259825027;0.24958627994452554
T1721C3;T1586C3;2009;0.02156867164983045;57;9;48;0.5542866237338706;0.21623069840210618
T1721C3;T1946C3;2009;0.02191736999776117;4500;412;4088;0.7105295200064323;0.3128789718248962
T1721C3;T2262C3;2010;0.012269015086137536;618;54;564;0.692279687454781;0.2926320666217084
T1721C3;T260C3;2010;0.01593760044420156;3918;359;3559;0.7532293662399366;0.26023719152164504
T1721C3;T2171C3;2010;0.016937629932286424;7;0;7;0.6261304577620985;0.35321910568936127
T1721C3;T1070C3;2010;0.01830174798638562;169;36;133;0.6833698731960558;0.24195320980982868
T1721C3;T364C3;2010;0.018734154650480894;1658;142;1516;0.684893066111983;0.20652377229390678
T1721C3;T830C3;2010;0.02010060090663901;114;4;110;0.6629251583631544;0.264175512178916
T1721C3;T2213C3;2010;0.020321825532006565;24;2;22;0.6698595213123844;0.22496406988125858
T1721C3;T284C3;2010;0.020438047527104986;3199;234;2965;0.7018081610339988;0.3207527108598913
T1721C3;T1350C3;2010;0.022900821778688574;800;109;691;0.6979912052070307;0.20382919134208477
T1721C3;T452C3;2010;0.027721270635444828;246;14;232;0.7202963953651788;0.20315410684546453
T1721C3;T2135C3;2011;0.016973213898066275;3524;444;3080;0.7115164934351239;0.279360923290892
T1721C3;T2349C3;2011;0.024937567976707875;1319;212;1107;0.694120209761706;0.3872063538763667
T1721C3;T1128C3;2011;0.02845316227013872;354;40;314;0.6504386295447981;0.24401101566577613
T1721C3;T871C3;2011;0.030753945680943362;5427;486;4941;0.7495195719405305;0.2547495506553685
T1721C3;T277C3;2011;0.032319171500018395;36;1;35;0.6387746775287745;0.783738562474079
T1721C3;T578C3;2011;0.03252663479590012;166;41;125;0.6602053083833881;0.2698888610656397
T1721C3;T1338C3;2011;0.03305348227197347;425;30;395;0.6749812437174489;0.37536027549745665
T1721C3;T500C3;2011;0.03520020794373824;833;81;752;0.7050017780053504;0.6807041644195205
T1721C3;T600C3;2011;0.03550195074979401;3;0;3;0.6423879061537665;0.3846132078728013
T1721C3;T2600C3;2011;0.035803330523651145;13;0;13;0.5727782622944133;0.22728486241939186
T1721C3;T1736C3;2012;0.018864054904208172;238;26;212;0.6844276497044283;0.23610018965082874
T1721C3;T588C3;2012;0.020950855239652344;81;7;74;0.6019368880822575;0.22561949711821364
T1721C3;T1135C3;2012;0.022883286295595662;13;1;12;0.6533394500690878;0.2864931383824537
T1721C3;T956C3;2012;0.02313762990100754;86;5;81;0.6266900966973734;0.22537474532332702
T1721C3;T1370C3;2012;0.028502811662260763;143;1;142;0.6517319078554987;0.3175223276072362
T1721C3;T2306C3;2012;0.032976740198800925;473;92;381;0.6362324747678026;0.9180306903562789
T1721C3;T185C3;2012;0.034579117287563466;49;5;44;0.5921888357752296;0.3145261991197137
T1721C3;T77C3;2012;0.034722262969172135;0;0;0;0.5623788243145673;0.2944703156513931
T1721C3;T514C3;2012;0.03774589642374482;1;0;1;0.5898949472603574;0.3799885192023958
T1721C3;T2044C3;2012;0.03810199964361416;9454;1168;8286;0.8484605665255377;0.43482947028983776
T1721C3;T1285C3;2013;0.020068350124706313;49;0;49;0.6134031543291939;0.2988287799263855
T1721C3;T2398C3;2013;0.025971163043823187;1506;203;1303;0.6596353175268219;0.3286316004159484
T1721C3;T736C3;2013;0.027768772435958433;62;7;55;0.6043149671349926;0.21762673506809618
T1721C3;T231C3;2013;0.03017408230934837;745;208;537;0.6730526002905183;0.30005790206606286
T1721C3;T436C3;2013;0.033149638320622565;287;88;199;0.6894781830035535;0.2304855904160257
T1721C3;T838C3;2013;0.03516287925143857;289;78;211;0.6845696302225031;0.4046809150596021
T1721C3;T269C3;2013;0.03624711136785086;435;54;381;0.6493004165709186;0.4406011343065562
T1721C3;T565C3;2013;0.03976498465160305;24;6;18;0.6397564264977738;0.3012538913157806
T1721C3;T1654C3;2014;0.020483201648184512;1759;472;1287;0.6825996198176774;0.4500975134683806
T1721C3;T862C3;2014;0.03003819428591381;23;0;23;0.6454458922434291;0.6539390900122196
T1721C3;T342C3;2014;0.030620330643431726;59;2;57;0.6115510030901838;0.46389581153298476
T1721C3;T446C3;2014;0.03448214967172025;0;0;0;0.6103236835071608;0.30590052141873453
T1721C3;T1412C3;2014;0.04506345450064764;70;4;66;0.6819931791669949;0.3633410605269284
T1721C3;T1692C3;2014;0.0502672846787342;2827;803;2024;0.7061020560445737;0.21509875702193362
T1721C3;T208C3;2014;0.05277664450785746;9;1;8;0.6227461966709947;0.6418277096140369
T1721C3;T866C3;2014;0.05453433910386163;12;0;12;0.6871328567909273;0.4906956373604111
T1721C3;T542C3;2014;0.05493814751598969;2984;412;2572;0.7277974360985924;0.8142451996324162
T1721C3;T166C3;2014;0.05773717966564207;3;0;3;0.6161031731305057;1.1545749858445717
T1721C3;T1376C3;2015;0.033340497123918844;1026;127;899;0.6951883135317047;0.7307838600136395
T1721C3;T935C3;2015;0.04579563693002564;976;198;778;0.6817514027502112;0.7243754060170771
T1721C3;T1734C3;2015;0.04931605207156886;1898;612;1286;0.6902162236153729;0.23416725867263402
T1721C3;T1723C3;2015;0.049830622146242454;1791;480;1311;0.7089309026167965;0.21603749926927748
T1721C3;T2825C3;2015;0.05364827859479826;1716;563;1153;0.7245453936468764;0.21709479022682754
T1721C3;T1344C3;2015;0.05377909159361294;1041;367;674;0.6934585714980266;0.39205238217865346
T1721C3;T868C3;2015;0.05786362110567156;89;4;85;0.6249877142371378;0.785227908201775
T1721C3;T354C3;2015;0.05863021999941631;125;42;83;0.6364327658952064;0.33763169761095607
T1721C3;T1023C3;2015;0.06208634955414338;32;1;31;0.6669036886829665;0.3485711165564923
T1721C3;T156C3;2015;0.062237918522298985;1552;628;924;0.6754904720473041;0.9920047261274759
T1721C3;T2774C3;2016;0.042342662252038865;17;8;9;0.658843576994503;0.40290863912724867
T1721C3;T867C3;2016;0.04856567067689632;23;3;20;0.6625208182270219;0.5734367154647303
T1721C3;T2302C3;2016;0.0491311460942121;12916;5229;7687;0.8063926135390537;0.44430753029451836
T1721C3;T1382C3;2016;0.05254554675607448;1416;732;684;0.7089951245428421;0.27430151843978356
T1721C3;T1807C3;2016;0.05678520730698766;307;11;296;0.6995077598234953;0.36945988632664595
T1721C3;T1892C3;2017;0.040629784248641054;1484;718;766;0.6874912370341864;0.7013845323840752
T1721C3;T952C3;2017;0.04878868772968725;354;136;218;0.6885634817195693;1.0912800731096521
T1721C3;T2781C3;2019;0.07621410362320458;3857;2817;1040;0.7778808023036824;0.2232470217790871
T1721C3;T2706C3;2019;0.07629872718784414;5960;4074;1886;0.7843295387656446;0.6409785478766431
T1673C10;T1494C10;2012;0.06287295831957695;684;173;511;0.6385086393180475;1.1098333216738405
T1673C10;T2336C10;2012;0.07199984502562895;334;151;183;0.6115096503762024;0.35565901210248746
T1673C10;T1454C10;2012;0.10327906942326037;742;245;497;0.5793442480999136;1.0866898365827997
T1673C10;T312C10;2012;0.10368688704676976;801;172;629;0.7298602505086068;1.1088621171138568
T1673C10;T825C10;2012;0.10956935162090897;614;155;459;0.6857025837260716;1.2205914155499014
T1673C10;T1625C10;2012;0.11812007432281968;9;4;5;0.6315140739420555;0.44162864055216455
T1673C10;T363C10;2012;0.1191256145333014;29;3;26;0.6044535359258826;0.6940583465378309
T1673C10;T846C10;2012;0.13219875825933936;437;158;279;0.6671213733739783;1.063024499313921
T1673C10;T132C10;2012;0.13332156372040183;89;27;62;0.6707301125231355;0.7901491618346912
T1673C10;T1080C10;2012;0.14048327171798203;490;159;331;0.5813805010480821;1.0678173202821881
T1673C10;T302C10;2013;0.06523035165857505;224;55;169;0.6297654057162191;0.2183099569084729
T1673C10;T1092C10;2013;0.08559560378489528;36;16;20;0.5067185981839515;0.27937787495973915
T1673C10;T838C10;2014;0.06267557380907673;10;1;9;0.5742787632585705;1.24750369178338
T1673C10;T410C10;2014;0.06317969042518867;4;0;4;0.6523084967264734;0.24644627091388213
T1673C10;T2447C10;2014;0.06382384005986697;119;35;84;0.5651659442378949;1.2479517016480801
T1673C10;T138C10;2014;0.07021311193809332;28;8;20;0.5619522553852148;1.2989322031193946
T1673C10;T1300C10;2014;0.07544641178192213;210;105;105;0.6258193259566376;1.2469905816816456
T1673C10;T924C10;2014;0.0784323624084241;48;17;31;0.49450679277204473;0.5209522447249342
T1673C10;T48C10;2014;0.11408097341601298;0;0;0;0.5062102609707134;0.24596933743136054
T1673C10;T133C10;2015;0.08840240676581745;61;48;13;0.6840140294226397;0.7977037354857263
T1673C10;T489C10;2015;0.10583532610414703;321;183;138;0.5387141580489047;0.9852227029545191
T1673C10;T201C10;2015;0.11958328845697475;173;60;113;0.6398383680406856;1.7103985976625158
T1673C10;T24C10;2015;0.12046875631357357;217;142;75;0.5128235401691497;0.6604686677263589
T1673C10;T252C10;2016;0.04012844172270624;29;11;18;0.5186355129494362;0.3250699061597549
T1673C10;T885C10;2016;0.08883491667525911;15;10;5;0.5497561764252259;1.1985178633176583
T1673C10;T2518C10;2016;0.09084697146031273;68;30;38;0.5175627159012559;0.3758231589524293
T1673C10;T780C10;2016;0.09174341676186581;2;0;2;0.556201025904112;0.31548723146449836
T1673C10;T431C10;2016;0.09847759564879865;95;29;66;0.5002363970297297;0.6384745976301326
T1673C10;T52C10;2016;0.10838090301369896;0;0;0;0.6393524579089379;0.9694786748722055
T1673C10;T177C10;2016;0.13834727087527865;7;3;4;0.6034324688641917;0.8848633490511887
T1673C10;T466C10;2016;0.15123368485917976;6;3;3;0.6155910414749672;0.9439548612984884
T1673C10;T679C10;2016;0.15173808563929048;71;37;34;0.6600557163411487;1.4241526314045423
T1673C10;T297C10;2016;0.15296342231908833;127;90;37;0.5675569553018823;1.4465945586625508
T1673C10;T121C10;2017;0.07146208139439303;28;16;12;0.6150129135126968;0.6672945518098637
T1673C10;T309C10;2017;0.10200376972044145;459;275;184;0.5807406900347661;0.6832620445200829
T1673C10;T181C10;2017;0.1371871674359203;3333;1852;1481;0.7437543659906605;1.0534060490180037
T1673C10;T314C10;2017;0.1392774455128396;3256;1929;1327;0.6257817846850514;1.0556830316624743
T1673C10;T1673C4;2018;0.1153736146003832;3274;2473;801;0.6611689072609717;0.9892913539099248
T200C6;T1115C6;2003;0.01733764597901921;207;4;203;0.5680189546793168;0.46521867690135216
T200C6;T1161C6;2003;0.019859899058755737;1450;42;1408;0.6775145279664911;0.34866712168663955
T200C6;T63C6;2003;0.023606173679072806;290;7;283;0.5533719994143991;0.8335538240461157
T200C6;T6C6;2003;0.03270280443175366;374;24;350;0.6264475357377011;1.3211600602617175
T200C6;T680C6;2003;0.03274482279907265;529;9;520;0.576659766774818;0.343960128824016
T200C6;T845C6;2003;0.03539519695478921;91;3;88;0.6582683971771927;0.5071880105379524
T200C6;T520C6;2003;0.035407447487347254;216;3;213;0.5598066973392284;0.31664602257435315
T200C6;T65C6;2003;0.03680258884269061;11;0;11;0.5993504537176126;1.1764566099014109
T200C6;T241C6;2003;0.03720180033437748;66;0;66;0.5856455929412605;0.7397030346621646
T200C6;T1148C6;2003;0.037653218866221194;291;7;284;0.5611674845046257;0.3769374246890794
T200C6;T2083C6;2004;0.019936361142106174;24;0;24;0.5824888073758634;0.265670101151405
T200C6;T51C6;2004;0.025933744976176176;4;0;4;0.5798511319529734;0.30780867325088856
T200C6;T598C6;2004;0.02745081575781083;16;0;16;0.597052711177227;0.35223940003914656
T200C6;T107C15;2004;0.02788733603191962;52;1;51;0.5786900960910323;0.6741758162422474
T200C6;T186C6;2004;0.031635258213075;14148;257;13891;0.7335687094823198;0.22887832975379835
T200C6;T121C6;2004;0.03307384644546196;1;0;1;0.5477663288713897;0.33245397473273464
T200C6;T77C6;2004;0.03361584579000976;5;0;5;0.4856651741062218;0.4136774403342297
T200C6;T70C6;2004;0.03765949969601967;1644;67;1577;0.6272100804140596;1.3251854979070152
T200C6;T1280C6;2004;0.03815995138705386;14;0;14;0.5509294128581967;0.2354430867503053
T200C6;T927C6;2004;0.03840186581163074;31;0;31;0.5220201473690809;0.304066919401083
T200C6;T788C6;2005;0.013013864654487395;0;0;0;0.6429511917184426;0.543393663724422
T200C6;T380C3;2005;0.02130947214616863;3;0;3;0.4722900900484003;0.2501814689619889
T200C6;T1637C6;2005;0.022381084582205446;590;30;560;0.5869517022428603;0.3318543424851686
T200C6;T1095C6;2005;0.0307281435658201;37;2;35;0.550000856061311;0.5051498841925773
T200C6;T1808C6;2005;0.032233446745187244;0;0;0;0.5706761696947154;0.244375996375319
T200C6;T275C6;2005;0.032871185568203454;77;0;77;0.5957543334947444;0.3580707847586612
T200C6;T2450C6;2005;0.03320166366877042;20;1;19;0.5274641581221357;0.3305614157780916
T200C6;T1931C6;2005;0.034366678024025044;109;7;102;0.5549664314749347;0.5008570345280838
T200C6;T1599C6;2005;0.03492145490091625;4;0;4;0.5289185407022974;0.48920276835030174
T200C6;T1338C6;2005;0.037175230410901206;4;0;4;0.5336710859431164;0.2815825726423315
T200C6;T292C6;2006;0.02361930310931104;71;10;61;0.5927834736804942;1.1213001439222932
T200C6;T562C6;2006;0.03386693810470964;247;25;222;0.5559483176798804;0.900858660122414
T200C6;T14C6;2006;0.034082462321136875;1;0;1;0.5348962347166004;0.8817821025872817
T200C6;T145C6;2006;0.0340892170449949;82;4;78;0.563167056084001;0.30564495438760936
T200C6;T684C6;2006;0.034155106357104725;229;1;228;0.5596833751733951;0.42616223976735434
T200C6;T367C3;2006;0.03942641474095909;358;29;329;0.5433157063218816;0.41701306441855296
T200C6;T1119C3;2006;0.04146286129377352;521;14;507;0.6191398990726238;0.43390893136868597
T200C6;T581C6;2006;0.05022638720436334;3;0;3;0.5114405107018554;0.2856468624204685
T200C6;T242C6;2006;0.05105298157560645;10;0;10;0.6085422192672145;0.6499494044244357
T200C6;T773C6;2006;0.05136407348440786;14;0;14;0.5046111572233722;0.2264726013357709
T200C6;T191C6;2007;0.019176895152369755;506;33;473;0.5733002905676543;1.4360760273458473
T200C6;T503C6;2007;0.041543362195499256;697;30;667;0.569173131175886;1.3387681404567018
T200C6;T406C1;2007;0.047916570793321345;901;68;833;0.5909816266980694;1.59175218078855
T200C6;T1303C1;2007;0.04860847025283821;403;53;350;0.5936740534580588;1.0901662984216538
T200C6;T22C12;2007;0.049222148678951805;29;4;25;0.6014494406376865;1.4809831202560655
T200C6;T275C12;2007;0.05437467043741384;101;1;100;0.600695764965747;1.1754030431930593
T200C6;T22C6;2007;0.05703100612104817;27;4;23;0.6138849116252707;0.48892965248830356
T200C6;T562C12;2007;0.06052105009561459;164;22;142;0.5589133665107563;0.3764808521222907
T200C6;T208C15;2007;0.06152612273546132;1;0;1;0.4760602898645847;0.23929319498562165
T200C6;T46C1;2007;0.06153204472569107;60;3;57;0.6285462677662282;1.4746357920754445
T200C6;T563C21;2008;0.01737617866104091;512;15;497;0.6111962452140847;0.22795466733686273
T200C6;T2838C6;2008;0.05272744688013209;8;2;6;0.5801010437760066;0.41205821311021373
T200C6;T737C6;2008;0.053499252347901205;8;0;8;0.556996909996474;0.22894895278065913
T200C6;T1148C3;2008;0.057565276757185035;191;40;151;0.5949799980495902;0.39432821454451583
T200C6;T1075C12;2008;0.057698084691513496;3;0;3;0.5277293857944951;0.22979251270312895
T200C6;T322C3;2008;0.06131528738774872;494;66;428;0.6327500284697707;1.3890020249268373
T200C6;T287C6;2008;0.06580451541006038;33;1;32;0.4882557475276914;0.9739964189006899
T200C6;T193C3;2008;0.07121946598515183;46;8;38;0.5477781989085507;0.943666384039232
T200C6;T437C12;2008;0.07622222828392333;98;18;80;0.5586320520460193;0.5744048897619157
T200C6;T166C12;2008;0.08116758093735132;108;8;100;0.6059839266364027;0.32589773155494073
T200C6;T352C3;2009;0.03083844522555912;164;0;164;0.5163357307026837;0.4460617096695847
T200C6;T1716C6;2009;0.060828610769560254;196;18;178;0.5556098577775036;0.4732530179830868
T200C6;T756C3;2009;0.07255352403451099;22;2;20;0.5914824609609679;0.5918824793800209
T200C6;T2570C6;2011;0.03534216511420252;91;7;84;0.5974172660683661;0.34478349139274206
T200C6;T1037C6;2011;0.05733306028619145;0;0;0;0.5506131250623403;0.2779133940176177
T200C6;T1246C6;2012;0.06171187797642408;55;25;30;0.5895114245062414;0.2910543913807207
T200C6;T9C1;2012;0.06590912822328443;0;0;0;0.5592795474310659;0.2008048806204068
T200C6;T364C1;2012;0.0734178333850849;592;148;444;0.5876128653692981;1.8720965762971238
T200C6;T277C6;2012;0.08489348750796066;51;3;48;0.5708264406757266;1.679550141171046
T200C6;T693C6;2013;0.05411315827195862;236;54;182;0.6096865509980733;1.8242912709115067
T200C6;T512C1;2014;0.06721421122511073;715;191;524;0.5608947414222156;1.8417716815251792
T200C6;T21C3;2016;0.05815306253893482;95;29;66;0.6145910937265052;2.426753251825044
T200C6;T1370C3;2017;0.05663422150955888;1136;358;778;0.5899840978432478;2.161659427134658
T200C6;T649C6;2017;0.08695657095976772;880;257;623;0.7204790150147894;1.8704860098773544
T10C2;T4C2;2002;0.16932485555418753;0;0;0;0.5643102946863076;0.23554507954613482
T10C2;T97C2;2003;0.007673533212384842;222;5;217;0.6348771612984117;0.5967797462216302
T10C2;T460C2;2003;0.01303980738051691;8712;364;8348;0.7225527788347518;0.5341016147325279
T10C2;T566C2;2003;0.013319531974532062;237;5;232;0.6228125669481857;0.37456487266193306
T10C2;T57C2;2003;0.013889733145905026;3370;118;3252;0.7241261663450966;0.3402397581997398
T10C2;T900C2;2003;0.01905666144323126;2094;92;2002;0.7322390641316137;0.2210794981859314
T10C2;T22C2;2003;0.020370555560198844;736;30;706;0.665921979690187;0.44176079579039834
T10C2;T24C2;2003;0.02364006736353419;996;51;945;0.7031106764238563;0.6904393945056779
T10C2;T223C2;2003;0.023742954004409178;5388;276;5112;0.7139220367159121;0.5929921647082281
T10C2;T405C2;2003;0.02430110971718069;3710;132;3578;0.7287625384547141;0.4622925398459977
T10C2;T109C2;2003;0.024738972419720673;6287;199;6088;0.7572668242837336;0.3287079513778135
T10C2;T2016C2;2004;0.024383552401214592;274;9;265;0.6571912937140422;0.2989900123574254
T10C2;T1297C2;2004;0.040390751522950574;337;14;323;0.6453136448583014;0.45169764312491695
T10C2;T768C2;2004;0.047513919240289026;3022;180;2842;0.7747074411556966;0.36931351234106435
T10C2;T376C2;2004;0.048218544431349875;44;2;42;0.6085915688573234;0.6434614403919463
T10C2;T1361C2;2004;0.04869294098744126;3103;179;2924;0.7636550760084535;0.2749052117542364
T10C2;T1104C2;2004;0.051316354673935805;2988;204;2784;0.6834983703526267;0.5100608728119025
T10C2;T1487C5;2004;0.052028911035023384;5688;270;5418;0.7435095562023206;0.201931000164598
T10C2;T106C9;2004;0.0526533142750647;216;8;208;0.5825293713166915;0.20131456718385787
T10C2;T789C2;2004;0.05292121230249103;2479;131;2348;0.758199962628955;0.4866840777641518
T10C2;T1304C2;2004;0.0546095964868929;667;43;624;0.6650460620395635;0.22483451092028475
T10C2;T460C22;2005;0.04691670174268736;3130;246;2884;0.7416338640465041;0.20633921038797717
T10C2;T1689C2;2005;0.05320529486034575;240;13;227;0.6817813009341684;0.28076103322626583
T10C2;T581C2;2005;0.06438634992952674;157;9;148;0.604916412959991;0.3042655930496307
T10C2;T405C10;2005;0.06509706526038073;885;70;815;0.6764990246742;0.31175132412995193
T10C2;T1378C2;2005;0.07043556982385346;40;12;28;0.5225125224870394;0.49068957271921393
T10C2;T16C2;2005;0.07156881623366251;373;19;354;0.6103735987130973;0.2061756235294851
T10C2;T755C10;2005;0.07347630704924013;5548;408;5140;0.7566433550605118;0.316547861314591
T10C2;T317C2;2005;0.07376730882248861;125;6;119;0.6182822227997471;0.5476036786665995
T10C2;T1791C14;2005;0.0754697030525826;66;4;62;0.6439671069340343;0.3449174324878399
T10C2;T1360C5;2005;0.07686246869501367;5106;345;4761;0.7323509211335416;0.3517271219458826
T10C2;T769C14;2006;0.059340232317417585;98;27;71;0.6248845637006113;0.21951273470216573
T10C2;T170C5;2006;0.0828242327863663;650;85;565;0.663815610424884;0.21027036076855546
T10C2;T1245C5;2006;0.086367491815877;6187;599;5588;0.7515150159948363;0.3533536978252562
T10C2;T607C2;2006;0.08847582746520932;224;18;206;0.600724583698538;0.22850058925221278
T10C2;T201C22;2006;0.09588490565753272;28;4;24;0.5867405105002659;0.23340742667714287
T10C2;T2519C2;2006;0.09685165926321693;61;8;53;0.6144522943368339;0.2055369531230184
T10C2;T1854C22;2006;0.09948094954809594;56;6;50;0.6178331587815558;0.6364543714099257
T10C2;T2140C5;2006;0.1025907716636949;174;17;157;0.6269673441720731;0.21837879134560612
T10C2;T373C22;2007;0.08283129389840882;740;103;637;0.7200171393019966;0.38317952194151955
T10C2;T2155C22;2007;0.08351226199147577;32;4;28;0.5720446853463073;0.21322422691344722
T10C2;T97C5;2007;0.09359253597891526;259;47;212;0.6434927554572712;0.23287131965452032
T10C2;T333C22;2007;0.09621301850691055;201;48;153;0.6467569424659418;0.5782003155943942
T10C2;T89C10;2007;0.09661562343691599;524;56;468;0.6604829774997334;0.25362284827448994
T10C2;T270C9;2007;0.1070397198378431;1980;278;1702;0.7124069661735193;0.21515976633414968
T10C2;T2138C2;2007;0.11497572693372993;596;112;484;0.6267097144192899;0.2600940858809148
T10C2;T503C22;2007;0.1156285608096792;2;0;2;0.5838838333303905;0.2753505816321457
T10C2;T354C5;2007;0.11787858940017315;289;29;260;0.6572319027340205;0.3713667438423221
T10C2;T422C10;2007;0.11853412235233907;50;6;44;0.5924262585672824;0.2897247879828088
T10C2;T1094C2;2008;0.09043480044616303;1099;253;846;0.651831308191855;0.270678967086239
T10C2;T187C22;2008;0.09648362418587297;84;12;72;0.6392803896696795;0.20221051405719773
T10C2;T106C5;2008;0.1141491040442173;352;40;312;0.5915516411638275;0.5680368857423259
T786C9;T1446C9;2004;0.004351423658816467;5302;47;5255;0.688671389087929;0.3524648469128141
T786C9;T120C9;2004;0.005467880631767508;186;5;181;0.6126673976838235;0.43193112476026335
T786C9;T121C9;2004;0.005704218084109813;8;0;8;0.5223884491979032;0.30234169374983927
T786C9;T1323C9;2004;0.007392894629287605;10812;192;10620;0.6479885763002621;0.44415963483898546
T786C9;T1284C9;2004;0.0078558178065824;149;2;147;0.5337303107574513;0.5828681622087287
T786C9;T378C9;2004;0.007950569450989375;230;3;227;0.5520016535657978;0.36769750093051234
T786C9;T137C9;2004;0.008202771283863597;2;0;2;0.5376607929846591;0.43569494640774953
T786C9;T1105C9;2004;0.008950469109742065;3159;98;3061;0.6178834281672472;0.6621834350455891
T786C9;T694C9;2004;0.009091161677774684;109;4;105;0.5259914985609047;0.35753775643509106
T786C9;T1949C9;2004;0.009151202511514134;2276;84;2192;0.6394077897029908;0.3855697721663408
T786C9;T798C9;2005;0.004036118409902922;10;0;10;0.6741197855145828;0.6175878101690728
T786C9;T2254C9;2005;0.00530193873889806;45;1;44;0.6429551672282373;0.27188910255348786
T786C9;T479C9;2005;0.00586107063904473;4;0;4;0.6692453656648258;0.27324047676060337
T786C9;T1505C9;2005;0.006278719928308085;24;0;24;0.7441696229526957;0.26250690766990964
T786C9;T400C9;2005;0.0073787603962649495;6;0;6;0.6068442155453482;0.7399508333805384
T786C9;T1605C9;2005;0.007432998385547673;1;0;1;0.6425236103567189;0.2843507133102505
T786C9;T829C9;2005;0.007862833492281673;108;4;104;0.6771527057887856;0.7816888799934697
T786C9;T412C9;2005;0.008182691224857486;3598;74;3524;0.7597496614714299;0.21168664170708326
T786C9;T2363C9;2005;0.008247235370773875;5;0;5;0.7202725186698481;0.342959986770111
T786C9;T1261C9;2005;0.008264801594158655;13;0;13;0.6043621131124439;0.22870152636930355
T786C9;T1022C9;2006;0.005828395792484842;3;0;3;0.6838974599344544;0.20416642095138354
T786C9;T250C9;2006;0.006355972498101714;0;0;0;0.6282921846801427;0.32088431199666295
T786C9;T73C9;2006;0.006460329293094036;394;20;374;0.6364308787981197;0.3649190009983118
T786C9;T338C9;2006;0.0065826927155764325;1;0;1;0.5933951127511348;0.21855666947199598
T786C9;T1159C9;2006;0.007226784528870378;551;37;514;0.6316959128372761;0.5545777674405074
T786C9;T1808C9;2006;0.008981495438247222;1;0;1;0.6630239403244704;0.4090068872445409
T786C9;T1559C9;2006;0.009316974949185708;206;5;201;0.628844617106962;0.22315207832865636
T786C9;T1403C9;2006;0.009645278647992361;5;0;5;0.6665395723845289;0.21321007367100736
T786C9;T1743C9;2006;0.010038607926743603;52;4;48;0.6437467478310346;0.24874185351335348
T786C9;T772C9;2006;0.010512986432780758;757;42;715;0.76228093985698;0.21208394313813012
T786C9;T122C9;2007;0.004930647161397128;17;4;13;0.6897183324910674;0.3719128530189946
T786C9;T691C9;2007;0.006587144173395676;53;3;50;0.621717908976798;0.20350441897027574
T786C9;T1631C9;2007;0.006715273934183252;191;5;186;0.6161846343850604;0.20915042165486347
T786C9;T278C9;2007;0.0074823308892451035;10;0;10;0.6282226382510315;0.3309931296786776
T786C9;T1346C9;2007;0.007491681658823968;44;1;43;0.6267208476840308;0.2211829631550428
T786C9;T317C9;2007;0.008985934922510319;7;1;6;0.6058173045634744;0.22180359586002563
T786C9;T239C9;2007;0.009382592516146149;6;0;6;0.6296330558347785;0.21672983008279365
T786C9;T2145C9;2007;0.012968911353300694;30;7;23;0.6666405463404604;0.3257221896545778
T786C9;T1827C9;2007;0.013269321866765549;176;10;166;0.637921640564175;0.2552591082481106
T786C9;T1738C9;2007;0.013787188944938245;2991;270;2721;0.7137227748417029;0.7462181458935887
T786C9;T16C9;2008;0.00610944320397;41;1;40;0.5733437755553076;0.7260891909647426
T786C9;T817C9;2008;0.009185608026609282;15;7;8;0.6316869690326499;0.2297318489936559
T786C9;T994C9;2008;0.01160793396000348;23;3;20;0.6341148439335194;0.20047980014532177
T786C9;T1589C9;2008;0.01252992853977375;14;0;14;0.5980339532946473;0.3827117665191109
T786C9;T1043C9;2008;0.013238515731108569;13;5;8;0.594152468404844;0.21684283205521115
T786C9;T81C9;2008;0.01333039904180311;4;1;3;0.5958764363574067;0.2881243282300503
T786C9;T999C9;2008;0.015900515110019886;6;0;6;0.6173890275335234;0.23554764992085295
T786C9;T32C9;2008;0.0163510494404715;4;0;4;0.6004165768002816;0.3364679351622044
T786C9;T100C9;2008;0.018350990678087875;14;1;13;0.6229342682811937;0.26676377860389183
T786C9;T657C9;2008;0.018526506451846947;1;0;1;0.6229956992448;0.30187495973476264
T786C9;T1655C9;2009;0.012776972236435147;19;1;18;0.5497081017745211;0.20008547143918126
T786C9;T2204C9;2009;0.016011038774651043;60;11;49;0.609255520787858;0.20196073380527904
T786C9;T918C9;2009;0.016537820657756774;8;1;7;0.5776359229214896;0.2613146751069591
T786C9;T126C9;2009;0.02114163735046537;65;8;57;0.620238709413872;0.2821356028141705
T786C9;T1686C9;2009;0.021195180049088047;19;3;16;0.6142885952312659;0.22246461637309375
T786C9;T2227C9;2009;0.02128075005352348;160;9;151;0.5702692788713386;0.47395630974505865
T786C9;T129C9;2009;0.021952734327190915;667;79;588;0.6203001507194921;0.28719279490159405
T786C9;T595C9;2009;0.022536893699071858;1;0;1;0.5439896842479892;0.22612034652513724
T786C9;T1514C9;2009;0.023046017704333566;65;7;58;0.6256379647663739;0.2126764111038445
T786C9;T246C9;2009;0.023377823688571886;111;13;98;0.610580349685707;0.43792216643971776
T786C9;T1259C9;2010;0.022582354843865726;2;1;1;0.6258611206173381;0.34924804701006523
T786C9;T810C9;2010;0.02799915175665535;0;0;0;0.5915127206351575;0.2387179223855837
T786C9;T1607C9;2010;0.029982771302020095;746;161;585;0.7223699555170502;0.30825050526084463
T786C9;T5C9;2010;0.03361200597735248;1;0;1;0.5802421845294443;0.7353485672058914
T786C9;T2480C9;2010;0.034631153843308504;20;1;19;0.6462324035928185;0.2941257614223932
T786C9;T1768C22;2010;0.03764076266579108;154;36;118;0.7402205848903547;0.21983357385518143
T786C9;T319C9;2010;0.03899613490294651;82;8;74;0.5799794117131625;0.6484182772828627
T786C9;T1709C9;2011;0.02781936195734147;600;159;441;0.6793160095459616;0.9959158749500477
T786C9;T262C9;2011;0.027887321500585704;27;4;23;0.5865294010146156;0.24802047883748746
T786C9;T1650C9;2011;0.03507368426058577;30;16;14;0.5829509776499406;1.1309968336814433
T786C9;T906C9;2011;0.03709067607360561;16;1;15;0.5778952307166388;0.24615686596163144
T786C9;T663C9;2011;0.03743458549041212;12;6;6;0.6559463747609049;0.6223315173964631
T786C9;T333C9;2011;0.037821345264733686;1;1;0;0.6401448140272552;0.5646794607903132
T786C9;T1935C9;2011;0.04030261584803063;19;3;16;0.5811306570948229;0.6759281582154419
T786C9;T746C5;2011;0.0478518268935717;0;0;0;0.5768503929057527;0.6444244192423902
T786C9;T381C9;2011;0.048750488622584576;1;1;0;0.623479962974691;0.4525636163157216
T786C9;T1157C9;2011;0.049805279320302986;0;0;0;0.5943118583075342;0.24042080211266714
T786C9;T240C9;2012;0.033641666790195535;0;0;0;0.6264096333578878;0.31303262347367183
T786C9;T2049C9;2012;0.03517089067357593;283;74;209;0.5914553854074662;0.27219146835456404
T786C9;T1252C9;2012;0.04042426298606183;39;12;27;0.6118162837964192;0.283306916155239
T786C9;T756C9;2012;0.040534002281684134;1;0;1;0.6693911037090419;0.21050193062785272
T786C9;T83C9;2012;0.041970239079287874;8;4;4;0.589255150851961;0.6316754876214534
T786C9;T776C9;2012;0.056604964991034956;2;0;2;0.6001577027889766;0.2977111963871209
T786C9;T162C9;2012;0.05689670165506211;23;0;23;0.6626289785178052;0.20977722486478234
T786C9;T673C9;2012;0.05929433585592225;0;0;0;0.5650595798708586;0.23951410547474217
T786C9;T353C9;2012;0.060806799206706064;37;9;28;0.5831965749232565;0.20613596632504
T786C9;T2066C9;2012;0.060924291126692176;60;11;49;0.652370636372153;0.4071928565828798
T786C9;T2701C9;2013;0.02926020399538054;162;39;123;0.6491113059195639;0.7840365634354581
T786C9;T1633C9;2013;0.031651285282173536;120;21;99;0.6437112267728299;0.7016612211694669
T786C9;T399C9;2013;0.034840576731491546;132;36;96;0.6532004817856636;0.6630173705996857
T786C9;T2208C9;2013;0.039065936320911154;8;1;7;0.5987756697770698;0.3559833168920799
T786C9;T1551C9;2013;0.04463716845473731;15;3;12;0.5974095987180666;0.33748039344344477
T786C9;T182C9;2013;0.05612064190613708;2;0;2;0.6020614221381646;1.0378035250697906
T786C9;T574C9;2013;0.05891720081068319;0;0;0;0.5670744170945875;0.2083180159124051
T786C9;T0C9;2013;0.05898478188665157;0;0;0;0.5866442068162507;0.2048487039590421
T786C9;T1026C9;2013;0.06206616482291871;25;9;16;0.6371557591302185;0.2031824525496148
T786C9;T177C9;2013;0.06284046806283872;2;0;2;0.6063709938599968;0.719007809244448
T786C9;T518C9;2014;0.040000448920803344;14;1;13;0.576706384024796;0.22856835329750574
T786C9;T1814C9;2014;0.04432255438743149;485;212;273;0.6511224051866169;0.9038041201650073
T786C9;T309C9;2014;0.05332423645225348;3;2;1;0.6431700152481427;0.7865007758927524
T786C9;T104C9;2014;0.05813293271625275;1;0;1;0.5940074294786015;1.2682410224105516
T786C9;T1455C9;2014;0.05940577279285253;4655;2251;2404;0.7754382525326964;0.3638483407759904
T786C9;T1419C9;2014;0.06446538410372638;34;19;15;0.6326433224899682;0.8683487961135489
T786C9;T1151C9;2014;0.06676461356339602;1;1;0;0.5801051230725963;0.21923818168550221
T786C9;T2498C9;2014;0.07597386856345256;57;16;41;0.6497605701079479;0.5095109146331818
T786C9;T617C9;2014;0.0816383558875513;31;8;23;0.6167662835066667;0.5772263431219038
T786C9;T1202C9;2014;0.08435615986325451;373;151;222;0.5939424373056114;0.8174191653626347
T786C9;T2648C9;2015;0.0791141735379759;4;2;2;0.6505382946688631;0.24611681364021928
T786C9;T797C9;2015;0.08148719607179755;5;0;5;0.5953600680831543;0.25554169996564324
T786C9;T125C9;2015;0.08196655601938507;8;2;6;0.5988616086169758;0.6252621670576164
T786C9;T577C9;2016;0.07063930480863223;7;3;4;0.5957722485158048;0.20181047516424955
T786C9;T1848C9;2016;0.09247174427973748;371;182;189;0.7203111520405682;0.26657070330114374
T786C9;T456C9;2019;0.12855866077227573;210;166;44;0.6153526103665274;1.2649843035723818
T786C9;T955C9;2019;0.12860766482833474;234;181;53;0.6436785107142592;1.5936313969905407
T786C9;T1527C9;2019;0.1300671789304919;32;28;4;0.6401987930456374;1.356093776676535
T786C9;T1547C9;2019;0.13061737055554778;1968;1792;176;0.702215787525282;1.2654674479430446
T786C9;T1230C9;2019;0.1343464380109649;797;711;86;0.6453907130177399;1.272319453599893
T786C9;T591C9;2019;0.14562510178296617;21;19;2;0.6244258659938774;0.9055665668819016
T786C9;T594C9;2019;0.14932952114162124;1137;894;243;0.6763684042389355;0.4587100121578797
T786C9;T2483C9;2019;0.15540082453787663;163;148;15;0.650212748025439;1.1290864350010514
T260C3;T1555C3;2010;0.026535833962098687;9142;2671;6471;0.7302026650903669;0.7119993169192479
T260C3;T1793C3;2010;0.03618308924364966;1195;359;836;0.5870183878890549;0.44756909448979787
T260C3;T1776C3;2010;0.036454371152065956;11145;2946;8199;0.7191811410468554;0.8600458515484791
T260C3;T615C3;2010;0.03715842837347094;7377;1436;5941;0.6784296503690529;0.72643857993841
T260C3;T785C3;2010;0.044148887285452854;10975;2956;8019;0.7507951737066225;0.8390563953291619
T260C3;T1586C3;2010;0.04482464597275315;225;68;157;0.537960322865717;0.32373535555560756
T260C3;T2213C3;2010;0.04949778855962994;181;36;145;0.6633164752292626;0.22496406988125858
T260C3;T1721C3;2010;0.04953088261024474;3918;359;3559;0.7532293662399366;0.9432138993532403
T260C3;T1303C3;2010;0.05133053840755353;4769;1706;3063;0.6475565843087411;0.871971450340565
T260C3;T1735C3;2010;0.05154759480316662;6640;1680;4960;0.6945291385864073;0.6420843338053418
T260C3;T2135C3;2011;0.016109272617865433;8320;2401;5919;0.7006868238342423;0.279360923290892
T260C3;T2349C3;2011;0.030733292526167855;471;80;391;0.5699791116711386;0.3872063538763667
T260C3;T2832C3;2011;0.0323997729328096;6483;2373;4110;0.7362037962450234;0.4855701664203725
T260C3;T277C3;2011;0.03484922267331492;51;2;49;0.585622185090535;0.783738562474079
T260C3;T1128C3;2011;0.0354483818596425;1668;540;1128;0.6154043903498299;0.24401101566577613
T260C3;T871C3;2011;0.03944570324253882;239;11;228;0.6573686395154053;0.2547495506553685
T260C3;T860C3;2011;0.04481862541307391;4608;1419;3189;0.6335987492798236;1.0037298773994323
T260C3;T578C3;2011;0.04562330708287654;3;2;1;0.5711487271901927;0.2698888610656397
T260C3;T186C3;2011;0.04569037662200537;662;115;547;0.57216301678855;0.38736849117032685
T260C3;T1913C3;2011;0.04745731850301382;4477;953;3524;0.6076648953629613;1.1836740652417423
T260C3;T956C3;2012;0.01634619105914592;4;1;3;0.5975004545921487;0.22537474532332702
T260C3;T1736C3;2012;0.03063981099475055;83;14;69;0.5444151846967513;0.23610018965082874
T260C3;T588C3;2012;0.03250152435244846;4;0;4;0.5020128864575708;0.22561949711821364
T260C3;T1135C3;2012;0.04434182132373765;27;2;25;0.5503660831091789;0.2864931383824537
T260C3;T2306C3;2012;0.04908002490584362;59;21;38;0.49455863114200427;0.9180306903562789
T260C3;T185C3;2012;0.04926119000887352;0;0;0;0.5437406158556359;0.3145261991197137
T260C3;T1378C3;2013;0.016445622422296857;9;1;8;0.553676989513004;0.24438479571243668
T260C3;T1285C3;2013;0.023319559565713188;178;6;172;0.616826558121925;0.2988287799263855
T260C3;T2398C3;2013;0.03872447552683733;3498;1190;2308;0.6474046742028405;0.3286316004159484
T260C3;T436C3;2013;0.0410831727342309;11;1;10;0.5879945735426861;0.2304855904160257
T260C3;T231C3;2013;0.04747532108109065;140;28;112;0.57486392490976;0.30005790206606286
T260C3;T1477C3;2013;0.049632892198370526;3026;1304;1722;0.6467539360040739;0.8631011506772787
T260C3;T736C3;2013;0.0510521855939059;42;2;40;0.5538814525962125;0.21762673506809618
T260C3;T269C3;2013;0.05279617026329575;30;2;28;0.5703247845565195;0.4406011343065562
T260C3;T838C3;2013;0.05306091390143308;1840;966;874;0.6631103562664898;0.4046809150596021
T260C3;T455C3;2013;0.054375649974035434;21;6;15;0.5836481883067057;0.7916789825968881
T260C3;T542C3;2014;0.028371816306095088;8265;1032;7233;0.7339143021837519;0.8142451996324162
T260C3;T342C3;2014;0.03528187421279849;66;0;66;0.6258546123977413;0.46389581153298476
T260C3;T862C3;2014;0.03886033143686918;131;2;129;0.6311637476244345;0.6539390900122196
T260C3;T1654C3;2014;0.04181848373519892;1749;369;1380;0.6767661533091875;0.4500975134683806
T260C3;T446C3;2014;0.04604467029797499;14;9;5;0.5814359310708402;0.30590052141873453
T260C3;T352C3;2014;0.053536945907544764;3235;43;3192;0.6780274863093353;1.2714556020168573
T260C3;T1585C3;2014;0.05755481158279818;2706;1235;1471;0.6901558995240797;1.3714570344130026
T260C3;T866C3;2014;0.05976304056819526;217;9;208;0.7040654104556048;0.4906956373604111
T260C3;T1692C3;2014;0.0601538853267074;7802;2556;5246;0.773531119930079;0.21509875702193362
T260C3;T208C3;2014;0.06210861967619463;32;8;24;0.5892139245415424;0.6418277096140369
T260C3;T1376C3;2015;0.0638758493092988;4562;512;4050;0.7464157071121458;0.7307838600136395
T260C3;T935C3;2015;0.07301741190383215;4740;931;3809;0.727024983693076;0.7243754060170771
T260C3;T1344C3;2015;0.08166487323346527;1618;412;1206;0.6639226533963194;0.39205238217865346
T260C3;T1023C3;2015;0.09229128973269729;264;8;256;0.6675676026636681;0.3485711165564923
T260C3;T322C3;2015;0.0924688923931376;8389;3548;4841;0.7548991925245292;1.6626010652719958
T260C3;T868C3;2015;0.09317884612308858;750;58;692;0.6599364475497702;0.785227908201775
T260C3;T568C3;2015;0.09407853223162421;141;2;139;0.6595316678918148;0.8544878589129844
T260C3;T190C3;2015;0.09656787926980126;6540;1394;5146;0.7700890053627512;1.5896640885274462
T260C3;T1723C3;2015;0.09945044266205139;67;6;61;0.6089675226666859;0.21603749926927748
T260C3;T1734C3;2015;0.10206080706292675;6485;2573;3912;0.74230014468775;0.23416725867263402
T260C3;T331C3;2016;0.10894331216720499;103;36;67;0.6814852740663606;1.3739576448454494
T260C3;T57C3;2016;0.11451966731507279;30;6;24;0.6241598374042236;1.3478549766706627
T260C3;T314C3;2016;0.1255131703476896;56;13;43;0.6234844065076692;1.0306395050809238
T260C3;T1368C3;2017;0.07921150866050142;1515;777;738;0.6614394978892926;1.635392084605514
T260C3;T35C3;2017;0.11240470035173245;3945;2063;1882;0.6784011314530447;1.4967004356979687
T260C3;T531C3;2019;0.12394829057936019;3326;2544;782;0.6663875291689414;2.078597240466163
T260C3;T66C3;2019;0.12893134700300868;2500;1742;758;0.7387210041563125;2.13570410913425
T876C11;T114C11;2005;0.0448479025215297;8882;877;8005;0.8376948179725583;1.2817827510573523
T876C11;T484C10;2005;0.04754094083603633;2362;287;2075;0.6054204826575094;1.138211741604099
T876C11;T448C4;2005;0.04896377255709217;1;0;1;0.5648752495619876;0.9131558184481914
T876C11;T203C4;2005;0.05448313213058675;3;0;3;0.6249099286149242;0.699923722716638
T876C11;T505C11;2005;0.0582455375995532;8281;887;7394;0.7275788556394901;0.48587402064240726
T876C11;T825C4;2005;0.0616429566221276;0;0;0;0.626969246627836;0.5370211972423806
T876C11;T1801C4;2005;0.061760196118148425;16;3;13;0.5551125170961158;1.2524980092270779
T876C11;T2222C11;2005;0.0617741247077388;10891;1038;9853;0.6847278497588091;0.31298863925425907
T876C11;T24C10;2005;0.0703513837373494;1;1;0;0.536798889524834;1.2179813392406846
T876C11;T1318C10;2005;0.07257733365899477;0;0;0;0.5587676707385092;1.1007564025649135
T876C11;T2015C11;2006;0.015608830246099492;7292;1086;6206;0.701578619714083;0.20000875191066364
T876C11;T591C11;2006;0.027492325860284383;13240;1548;11692;0.7670673537221862;0.2239097188972761
T876C11;T1696C11;2006;0.027831100681521614;6264;771;5493;0.78863801969618;0.20493460898588253
T876C11;T1369C11;2006;0.0282269509552302;52;2;50;0.5546610243885259;0.5849985708132951
T876C11;T1729C11;2006;0.02830611679366346;3;1;2;0.6466652138776638;0.3241623791982318
T876C11;T1383C11;2006;0.03549209738276238;1400;275;1125;0.6560517377657806;0.3495483913148014
T876C11;T1445C22;2006;0.0417648450666932;11;1;10;0.5425457182395723;0.22621024256415878
T876C11;T127C14;2006;0.04929003975407875;68;26;42;0.6017682840937764;0.2313225876931149
T876C11;T966C11;2006;0.060699252917985724;279;29;250;0.6035899025019893;1.262044182032524
T876C11;T19C11;2006;0.0676143412403557;3680;401;3279;0.7987124739192085;0.8996500306321938
T876C11;T1169C11;2007;0.01374064494774263;4079;854;3225;0.699427170617493;0.4151186859606855
T876C11;T505C3;2007;0.014285445143809028;9407;1633;7774;0.7194154867164351;0.21453991001997813
T876C11;T198C11;2007;0.021664626986961588;543;101;442;0.7083794535952189;0.72214803286393
T876C11;T1198C11;2007;0.04426275715824435;66;10;56;0.6191665005530824;0.23539947654091486
T876C11;T505C10;2007;0.05116220749499156;8980;1522;7458;0.720266727174445;0.2607334800238151
T876C11;T257C11;2007;0.06034471493552329;4174;813;3361;0.6704688071106946;0.30085672575918976
T876C11;T160C11;2007;0.08108818766579451;339;57;282;0.6312552941441225;0.4426578748892281
T876C11;T328C11;2007;0.08608987583778716;18;6;12;0.5604407891102301;0.43343161071630487
T876C11;T83C11;2007;0.09048964381012525;126;14;112;0.6583751029722158;0.5965807513152762
T876C11;T38C11;2007;0.09425113101116989;1806;307;1499;0.7137279021757424;0.7332671731499473
T876C11;T356C3;2008;0.021844390694704563;6137;1248;4889;0.7475036748258573;0.2099778687164403
T876C11;T2520C11;2008;0.02461957835186457;8696;1669;7027;0.6968231103284659;0.3282932354234018
T876C11;T2163C11;2008;0.028782169472485908;12098;2551;9547;0.7159102680985503;0.22768846890781888
T876C11;T2808C11;2008;0.030145730517960656;234;18;216;0.6487992718546468;0.37539028737431845
T876C11;T334C11;2008;0.03446327763613699;1635;301;1334;0.696355675820157;0.4648214358659119
T876C11;T74C14;2008;0.034553455966118585;12032;2360;9672;0.768523723254948;0.27026529513415065
T876C11;T307C11;2008;0.038164841753232426;8578;1679;6899;0.6745370345685234;0.43616183117254637
T876C11;T494C11;2008;0.04935403813245043;58;6;52;0.5837262407395403;0.6230457943615811
T876C11;T823C11;2008;0.05890555771888284;11390;2562;8828;0.7333097354236483;0.29515938027282235
T876C11;T2035C11;2008;0.06521546524232469;134;47;87;0.5858473919549048;0.7167737524435827
T876C11;T2880C11;2009;0.031636101030387165;9964;2317;7647;0.7714237020507065;0.30010479364501425
T876C11;T821C11;2009;0.04656747654377569;7614;1966;5648;0.7109954324846558;0.3530171771201599
T876C11;T5C11;2009;0.05345990488012087;15;4;11;0.5533031218519929;0.35365373735216366
T876C11;T1240C11;2009;0.061977125353096074;1645;437;1208;0.7101129473385629;0.9121407621393565
T876C11;T1667C11;2009;0.07050461172134193;298;52;246;0.6188228621387406;0.216537744409519
T876C11;T255C11;2009;0.0707779182226197;821;187;634;0.633629985140212;0.6684419236449723
T876C11;T922C11;2009;0.08838664243578898;0;0;0;0.6317688002846907;0.20288833919529836
T876C11;T409C11;2009;0.08966821089926236;0;0;0;0.5642578157763181;0.31191627966440494
T876C11;T589C11;2009;0.0897415423420791;8;1;7;0.5757670197764375;0.984429656516932
T876C11;T934C11;2009;0.09394142693431284;9;7;2;0.587931429197346;0.5014951829287728
T876C11;T556C11;2010;0.04401953178876994;289;57;232;0.7058646215778752;0.5136055004448457
T876C11;T1129C11;2010;0.06757058118987735;4676;1393;3283;0.6578246620679974;0.4374657086748626
T876C11;T2601C11;2010;0.07695328475589469;1;0;1;0.5996107912640716;0.25184967348602094
T876C11;T2361C11;2010;0.07881804871366693;4540;1513;3027;0.6927715260492661;0.5011403468380571
T876C11;T1268C15;2010;0.08486425198911507;4408;1196;3212;0.8012307212592803;0.31691085622086895
T876C11;T343C11;2010;0.09552215708627565;2464;710;1754;0.6387373902644378;0.20462472622178127
T876C11;T1252C11;2010;0.10055132882142548;47;4;43;0.5532088264835316;0.29560936010861255
T876C11;T601C11;2010;0.11165030789666175;1670;495;1175;0.6935539054620952;0.4987529909809274
T876C11;T12C11;2010;0.11419104238113964;16;9;7;0.5873828604726867;1.1113079164196802
T876C11;T1421C11;2010;0.12077803641113871;85;28;57;0.6272420265901634;0.8800135560927009
T876C11;T207C11;2011;0.07750559983016903;15;7;8;0.5922748810576093;0.26882128244496833
T876C11;T1502C11;2011;0.08041532162320264;9116;3440;5676;0.6993931171529403;0.4810059029361759
T876C11;T1166C11;2011;0.1077409980928068;67;29;38;0.627562993128441;0.40673167278238126
T876C11;T627C11;2011;0.1089834440620232;7220;2356;4864;0.75394313773404;0.32245026800047033
T876C11;T98C11;2011;0.11006368607194428;30;4;26;0.6400212083887689;0.21936620276682828
T876C11;T832C11;2011;0.13638616262131742;4173;1335;2838;0.7087894249713758;0.627964950623486
T876C11;T2011C11;2011;0.14298386694146337;4178;1432;2746;0.6589620264410286;0.5806926406845876
T876C11;T254C15;2011;0.14349467811793815;4;2;2;0.5990961999171577;0.20158234429472552
T876C11;T2689C11;2011;0.14513643583587266;4857;1672;3185;0.7464879636737441;0.4777185063898463
T876C11;T1656C15;2011;0.1494954265050389;1244;483;761;0.694605493479641;0.6606817079585849
T876C11;T1011C11;2012;0.07851505819632942;118;32;86;0.6157008063594054;0.208927940256115
T876C11;T16C11;2012;0.07900268038891711;42;7;35;0.5782464641010852;0.6866067018404746
T876C11;T371C11;2012;0.08351519747097569;3486;1470;2016;0.6604648272471917;0.36588799861109367
T876C11;T1317C11;2012;0.09897227316639645;24;10;14;0.6896245624076731;0.6472633988838028
T876C11;T74C6;2012;0.11542785291076452;10832;4337;6495;0.7678455655669667;0.3473432131928162
T876C11;T468C11;2012;0.12215781917240709;337;147;190;0.6799858419980243;0.6648814841018896
T876C11;T39C15;2012;0.13230312438153913;48;25;23;0.601460085849542;0.6328280458294698
T876C11;T378C11;2013;0.06603878099887672;107;29;78;0.6179903886643119;0.23981966119897108
T876C11;T1713C11;2013;0.07834575548347755;3976;1898;2078;0.7154519271669486;0.4504974929936746
T876C11;T114C15;2013;0.09092152446826363;8477;3898;4579;0.7453964392478662;0.6897529423868797
T876C11;T876C15;2013;0.096612043165889;17947;8139;9808;0.7920597705464683;0.74408612316918
T876C11;T29C11;2013;0.10062388003451872;3;2;1;0.5478090871121057;0.5550450062444718
T876C11;T726C11;2013;0.10095556169288755;43;24;19;0.6022315347423117;0.5997279164650352
T876C11;T2383C11;2013;0.10489817513926003;153;88;65;0.6121626962423053;0.913363927940985
T876C11;T2199C11;2014;0.09431037055094893;464;290;174;0.6072616825739505;0.4866536604627839
T876C11;T263C11;2014;0.09510458943656097;15055;7677;7378;0.7589615311257412;0.2867831871394416
T876C11;T2626C11;2014;0.10017959179161562;854;461;393;0.6688172746512272;0.2802401788030319
T876C11;T599C15;2014;0.10069816249176589;8229;4671;3558;0.7048942124961195;0.20117094916025913
T876C11;T2156C11;2015;0.0838681534597141;5;3;2;0.6650865300825992;0.27973847882322045
T876C11;T182C11;2015;0.0955750920313917;5641;3213;2428;0.6414935881558516;0.4874677395792561
T876C11;T1152C11;2017;0.07592460835992709;62;47;15;0.681838590129547;0.28920935571656103
T876C11;T208C11;2017;0.08417219158290534;3;2;1;0.5598455544791348;0.934016410705567
T876C11;T2619C11;2019;0.10118659721464329;19;16;3;0.6115559483223816;0.4808449083312115
T876C11;T599C10;2019;0.1018750993595503;3988;3424;564;0.6696841524023434;0.6704600137573697
T2629C21;T714C21;2011;0.020835053902003575;12067;2592;9475;0.7963513447653852;0.5937767688638245
T2629C21;T577C21;2011;0.031097009622812477;11275;2291;8984;0.7937106152495178;0.5454427532308114
T2629C21;T1296C21;2011;0.0344181448881804;13862;2873;10989;0.7678462211930803;0.6686139817637793
T2629C21;T332C21;2011;0.06616900151751037;10934;2174;8760;0.7498448866153768;1.054634630838467
T2629C21;T70C21;2011;0.07430076646638284;45;6;39;0.5524569676316431;0.3225568434752825
T2629C21;T72C21;2011;0.0843033911916854;8268;2028;6240;0.7502034571195152;1.394609428500364
T2629C21;T2655C21;2011;0.08987926698455306;3650;940;2710;0.6394689589359899;0.5305457516223188
T2629C21;T802C21;2011;0.09215626417846612;3536;774;2762;0.6995692785623526;0.6240632653876941
T2629C21;T571C21;2011;0.09428152888173236;5591;1372;4219;0.6896123185332952;0.5897617865373672
T2629C21;T546C21;2011;0.09465466394008204;1079;256;823;0.6482449483963153;0.4050623470014051
T2629C21;T2456C21;2013;0.03401515203399297;12204;3631;8573;0.8114917363525944;0.2663684342332524
T2629C21;T2174C21;2013;0.03456143935220268;1073;381;692;0.6457578418220264;0.2535561015822359
T2629C21;T125C21;2013;0.03615234360827946;7535;2256;5279;0.8102067036278994;0.42104065009459096
T2629C21;T1777C21;2013;0.0399693994853344;13848;4061;9787;0.8036056651400619;0.4167840443461285
T2629C21;T1331C21;2013;0.049938535118541294;3526;1183;2343;0.6419432368356874;0.7072056288475606
T2629C21;T20C21;2013;0.057415705926772254;8;1;7;0.6425661195497085;0.3777713545990291
T2629C21;T1039C21;2013;0.058364089951916;7374;2237;5137;0.7742941435293019;0.45880552446635087
T2629C21;T1902C21;2013;0.059336647588283054;8200;2728;5472;0.6859870192764812;0.8676362830236467
T2629C21;T503C21;2013;0.061972027669787155;14;6;8;0.5741830325492697;0.46615023641435743
T2629C21;T1467C21;2013;0.06274253606957525;2471;769;1702;0.6557726198620775;0.4341689308354944
T2629C21;T1182C21;2014;0.017270084554075416;5858;2037;3821;0.6946213976570812;0.27183297155316805
T2629C21;T2225C21;2014;0.025600636880724448;4535;1687;2848;0.6984268031202603;0.30188222420845034
T2629C21;T1865C21;2014;0.02703713352102244;722;355;367;0.5916652152818875;0.26743673011069874
T2629C21;T72C6;2014;0.027163080439331244;8633;3214;5419;0.6989684899541133;0.2946435235795087
T2629C21;T2032C21;2014;0.028387505866626084;3352;1227;2125;0.6530212471868788;0.4035320770890619
T2629C21;T1075C21;2014;0.03147436453582131;1201;503;698;0.5968308936681475;0.2296259744615239
T2629C21;T2052C21;2014;0.03384979255990905;788;335;453;0.6143200275780183;0.6322697195103137
T2629C21;T525C21;2014;0.03411250250836906;1471;541;930;0.6733464475862361;0.2000876951582322
T2629C21;T1528C21;2014;0.036230045930063515;4184;1739;2445;0.6564566000598981;0.2970502545672515
T2629C21;T1392C21;2014;0.03746706717387882;19;9;10;0.5815845857992578;0.47016138544146835
T2629C21;T491C10;2015;0.017426354950735634;13786;5452;8334;0.798497253091289;0.23101204846655854
T2629C21;T2633C21;2015;0.020129491941241695;5879;2756;3123;0.6740907014672699;0.3106469059824699
T2629C21;T812C21;2015;0.020933649786653574;918;443;475;0.5921996597782961;0.2013512684856566
T2629C21;T1655C21;2015;0.021750823717531342;552;227;325;0.6149178112316641;0.3251734825068003
T2629C21;T594C21;2015;0.024095074994187726;373;149;224;0.5830403541142172;0.45934630774246715
T2629C21;T63C21;2015;0.02583827495559643;426;197;229;0.6587954321696267;0.398451255627111
T2629C21;T332C10;2015;0.026153771375410084;11529;4537;6992;0.7698557151806025;0.2523948909083171
T2629C21;T1055C21;2015;0.03019808593199158;112;49;63;0.5753726296750044;0.2787644121871265
T2629C21;T362C21;2015;0.031094444799240506;1000;445;555;0.6248995996332103;0.24856307390628962
T2629C21;T456C21;2015;0.031216744348511516;472;195;277;0.6904264017675248;0.359551435994628
T2629C21;T411C21;2016;0.00968602666727214;1362;852;510;0.5947251869953376;0.22913419652923234
T2629C21;T1467C1;2016;0.01327573554282413;2447;1172;1275;0.6469949919647328;0.30850386811240793
T2629C21;T1216C21;2016;0.013708287295986166;3592;1657;1935;0.6907272248627501;0.2894102551485721
T2629C21;T1994C21;2016;0.01378537494722254;7378;3379;3999;0.7002762254673398;0.3274179038344062
T2629C21;T1497C21;2016;0.015488573004206363;1445;855;590;0.693037696762745;0.24677939480208363
T2629C21;T27C21;2016;0.015686274581838244;26;11;15;0.5895266026857531;0.31025855237099054
T2629C21;T350C1;2016;0.015854994120945265;4976;2197;2779;0.7204319295121395;0.29587887916259253
T2629C21;T1918C21;2016;0.01603394071258124;6841;3489;3352;0.7091909779123569;0.2752256522923468
T2629C21;T367C21;2016;0.017731936162864614;7;6;1;0.5905083188207314;0.2364078338499337
T2629C21;T1665C21;2016;0.018103036470724643;628;290;338;0.581986430290093;0.30989934239347944
T2629C21;T1875C21;2017;0.011546577414592196;2474;1434;1040;0.6296193801384176;0.21319046946562037
T2629C21;T1241C21;2017;0.013233558452475092;935;498;437;0.6309843122117744;0.22804912021351126
T2629C21;T1418C21;2017;0.0171247436364661;184;79;105;0.6197818979153081;0.20856296472574104
T2629C21;T738C21;2017;0.01805141275397648;1362;829;533;0.5997473890543132;0.21851333109615162
T2629C21;T1467C15;2017;0.019258354501319186;3171;1742;1429;0.6737878831756889;0.21892453230604456
T2629C21;T1489C21;2017;0.02049664919681382;693;382;311;0.6272475293842654;0.22136525404443497
T2629C21;T1200C1;2017;0.020962213178183253;1456;914;542;0.7002887255907166;0.2677940002195212
T2629C21;T274C21;2017;0.022300831218456496;726;357;369;0.6267135415748336;0.22206033550794024
T2629C21;T1296C1;2017;0.022397899702750412;11612;6638;4974;0.7564717954474898;0.22773126926019827
T2629C21;T1221C21;2017;0.022693881634610613;99;18;81;0.6079592355609731;0.24388476446133686
T2629C21;T2621C21;2018;0.013060199870804201;10195;6919;3276;0.7587373393537415;0.2706327851513843
T2629C21;T2466C21;2018;0.014176124800931889;777;512;265;0.6218934998194878;0.2009464716230142
T2629C21;T578C21;2018;0.014534836055775768;1;0;1;0.6705542835103165;0.3723480179919733
T2629C21;T73C21;2018;0.014711607781995761;233;121;112;0.588566633274304;0.3925440383515939
T2629C21;T1037C21;2018;0.015187433569464615;870;602;268;0.6324726849111589;0.22090186236794526
T2629C21;T1707C1;2018;0.02079049726794957;1057;731;326;0.6207367965126107;0.7375635461526953
T2629C21;T201C21;2018;0.021935823010866162;210;152;58;0.6193704993280237;0.8591598688806369
T2629C21;T1351C1;2018;0.022616036401214012;10650;7142;3508;0.6929980360950958;0.22502792131035138
T2629C21;T444C21;2018;0.022907617355704124;54;40;14;0.5765662743657901;0.7610523666936975
T2629C21;T97C21;2019;0.014659350452853825;218;168;50;0.6167414285061931;0.47725182181048126
T2629C21;T1343C21;2019;0.020912152836922937;5061;3897;1164;0.7252756647275426;0.21997882837452784
T2629C21;T552C21;2019;0.02116027774477025;818;702;116;0.6291823472702202;0.22408156070687657
T2629C21;T2064C21;2019;0.02195827312588572;1460;1128;332;0.6627410311669409;0.2087912230205051
T2629C21;T1588C21;2019;0.023284466735478127;6;6;0;0.6339350715440029;0.2473956742276572
T2629C21;T1672C21;2019;0.02329336207458077;2645;2044;601;0.6665178915483996;0.22562414960633873
T2629C21;T889C1;2019;0.023833085250115182;8191;6467;1724;0.7286427904954833;0.22534051931534232
T2629C21;T125C3;2019;0.025994552132185045;5393;4158;1235;0.775453699518079;0.3228076584237786
T36C5;T300C10;2005;0.02437295256487948;1012;118;894;0.6333931814122031;0.6250442447836162
T36C5;T683C5;2005;0.040239107887381276;1303;66;1237;0.6755782178520854;0.762902060813758
T36C5;T207C5;2005;0.04066817337921824;23;3;20;0.6079575706394227;0.6908426335422316
T36C5;T405C10;2005;0.04623768722241339;7383;442;6941;0.7564873670638755;0.31175132412995193
T36C5;T516C5;2005;0.04848425451549221;171;10;161;0.6577960232017254;0.4402984000546043
T36C5;T572C5;2005;0.053508708069123334;1007;58;949;0.6669121957956174;0.7987635855858535
T36C5;T1360C5;2005;0.05630631281004772;177;5;172;0.6089194776690068;0.3517271219458826
T36C5;T496C5;2005;0.057825450878752016;73;6;67;0.6162786124264673;0.7685570443000085
T36C5;T1854C22;2005;0.05992019470701304;2;0;2;0.6148015813379178;0.5074633788590702
T36C5;T30C5;2005;0.06000258068424624;49;3;46;0.5866130999260077;0.3312793224784474
T36C5;T170C5;2006;0.041914405627724194;4781;497;4284;0.739482718448691;0.21027036076855546
T36C5;T1245C5;2006;0.05080652488705473;233;8;225;0.620124134310438;0.3533536978252562
T36C5;T581C2;2006;0.052184577468754156;4431;262;4169;0.7495695464499055;0.3317896067442576
T36C5;T109C2;2006;0.06568285199237156;574;27;547;0.6308251862450642;1.1209032185916472
T36C5;T607C2;2006;0.06577995948881521;122;10;112;0.5998705011137611;0.22850058925221278
T36C5;T782C2;2006;0.0661304157165189;1298;102;1196;0.7232168727319158;0.28183671594800513
T36C5;T2140C5;2006;0.07025509372810324;283;27;256;0.6723742395547225;0.21837879134560612
T36C5;T1361C2;2006;0.07403487855219826;214;17;197;0.6146625242108683;0.6513319961872914
T36C5;T22C2;2006;0.07431324879011603;1022;85;937;0.6554973424889543;1.0545056906872063
T36C5;T1623C5;2006;0.07451348702388083;19;0;19;0.6220341597211285;0.3492468678619708
T36C5;T354C5;2007;0.04529873943186025;1651;115;1536;0.6858198933025768;0.3713667438423221
T36C5;T97C5;2007;0.04630244307710729;331;43;288;0.6088692245501779;0.23287131965452032
T36C5;T755C5;2007;0.04707077480098776;4937;660;4277;0.7011363382977845;0.3755134810037858
T36C5;T22C5;2007;0.04901931760396028;757;90;667;0.6462290756291884;0.24957701996540416
T36C5;T1679C5;2007;0.06141286294199677;115;14;101;0.5995395636172287;0.21848467361033794
T36C5;T666C5;2007;0.07269944857724786;0;0;0;0.5716588084136092;0.24313660361206163
T36C5;T771C5;2007;0.0731927183840404;3446;379;3067;0.6605601561896621;0.21375624528914164
T36C5;T1676C5;2007;0.07405015459315079;38;4;34;0.5508665445649044;0.22037509933731958
T36C5;T1754C5;2007;0.07495260535107584;0;0;0;0.5566397277318104;0.21683234115609282
T36C5;T270C9;2007;0.08124612389503594;328;31;297;0.6272796213582595;0.21515976633414968
T36C5;T270C5;2008;0.03305686890855031;731;99;632;0.6896916427977651;0.2358255067422745
T36C5;T1170C5;2008;0.0335981094722414;177;24;153;0.6309400799030953;0.21616099408511033
T36C5;T1309C5;2008;0.03751968083915158;0;0;0;0.5492134071898371;0.2699408605259005
T36C5;T130C1;2008;0.03791245971214585;11;0;11;0.5712925464652088;0.40240246652577155
T36C5;T2281C5;2008;0.04368689043414653;14;3;11;0.6217142187010845;0.30352718819055147
T36C5;T1413C10;2008;0.056891151831439224;155;7;148;0.6483326514158148;0.23331756876834722
T36C5;T1579C5;2008;0.05737113762799784;4;0;4;0.5832260721907224;0.24278994645457477
T36C5;T2263C5;2008;0.057421283898456354;7;1;6;0.5745503289575689;0.2760923616202442
T36C5;T1988C5;2008;0.06087754361028941;177;31;146;0.6466381936957605;0.57323098142734
T36C5;T37C5;2009;0.02960257067447014;606;107;499;0.6157832959670348;0.25189738709606596
T36C5;T2294C5;2009;0.04169570147515522;0;0;0;0.5724510508954395;0.31383720136559773
T36C5;T1015C5;2009;0.051240850435554375;307;79;228;0.6205348294418152;0.41660553452682786
T36C5;T562C5;2009;0.05196213352933299;204;53;151;0.6329292469450132;0.2015026379840542
T36C5;T1286C10;2009;0.05719728518049694;6048;1013;5035;0.7129748217697105;0.207277467329416
T36C5;T1312C10;2009;0.05906193956551209;152;17;135;0.598483973111599;1.0810172869186725
T36C5;T1416C5;2009;0.06105007990764133;1;0;1;0.5508759797982101;0.23074675651385676
T36C5;T54C3;2009;0.06445980363523018;122;35;87;0.654544473288516;0.24572158811410438
T36C5;T44C5;2010;0.02905719400300788;1443;262;1181;0.6392524265643462;0.28292263702811876
T36C5;T283C5;2010;0.03459205720042435;3710;731;2979;0.6916440732965137;0.25301981849720145
T36C5;T131C5;2010;0.04007412959050538;1995;482;1513;0.6705012532240129;0.219082212597142
T36C5;T187C5;2010;0.051427308056669174;3552;984;2568;0.7253480650070099;0.20458150791740043
T36C5;T10C5;2010;0.05242988110971292;424;111;313;0.6175699291297064;0.21704727965621382
T36C5;T2239C5;2010;0.05363257869177396;0;0;0;0.5607683098807752;0.2668568732254139
T36C5;T2280C5;2012;0.02358070665873102;8753;3249;5504;0.7629797713704249;0.28135737863792015
T36C5;T5C5;2012;0.03615921956045376;38;9;29;0.6016584730220509;0.24204517730972297
T36C5;T422C5;2012;0.045032053794164084;10195;3516;6679;0.7328168785230579;0.22407117677972804
T36C5;T344C5;2013;0.02727681855710329;1259;496;763;0.6318483254604244;0.49146529071080974
T36C5;T184C5;2013;0.04083701464866696;1104;405;699;0.666933963156454;0.2208744727020654
T36C5;T300C5;2013;0.04622136408493238;1068;563;505;0.643744241719138;0.26386101022941555
T36C5;T184C10;2014;0.03458630499321558;461;184;277;0.6269502571931156;0.2508236532768682
T36C5;T1278C5;2015;0.04391220354594838;2319;1140;1179;0.6400236380204267;0.2990681486465862
T36C5;T574C5;2015;0.06177430204937895;906;554;352;0.7358040041025375;0.32607040592187564
T36C5;T298C5;2016;0.039842145732962186;2497;1532;965;0.6132234480124792;0.20557318936292202
T36C5;T240C5;2016;0.07862067342640833;3;2;1;0.5053520418688386;0.22463209838010592
T1846C4;T998C4;2004;0.009536440468446039;2313;202;2111;0.6176376952646949;0.44857538867176805
T1846C4;T549C4;2004;0.013495432095289361;1512;309;1203;0.7407696225605702;0.295277589512626
T1846C4;T672C4;2004;0.015542972840301261;1305;67;1238;0.6216542164430737;0.7996668671401953
T1846C4;T1027C4;2004;0.016117454365525696;1939;192;1747;0.6458277743027219;1.0053646970441361
T1846C4;T636C4;2004;0.01644696792262934;2207;199;2008;0.6150633504100007;0.4966123582973922
T1846C4;T1884C4;2004;0.018287534532105187;1894;166;1728;0.6476002428725831;0.6904033312440744
T1846C4;T741C4;2004;0.018436834368397714;1139;84;1055;0.6344452028091543;0.7958962208166768
T1846C4;T1790C4;2004;0.01853454717281311;333;16;317;0.6149731797901549;0.7694216006041436
T1846C4;T928C4;2004;0.018592805265111978;846;48;798;0.5956419659252782;0.618188330446893
T1846C4;T676C4;2004;0.018662169877936008;3277;304;2973;0.6365489166751223;0.9216646722498273
T1846C4;T2234C4;2005;0.008040525808625798;58;3;55;0.5785100367655552;0.45307904908407554
T1846C4;T813C4;2005;0.011522044556109612;343;54;289;0.5341483129451097;0.22930259421560512
T1846C4;T2961C4;2005;0.011927574715430822;30;3;27;0.5213815579198988;0.3046636868027209
T1846C4;T610C4;2005;0.01502061056006987;5;0;5;0.5684440414171419;0.2082016649208859
T1846C4;T798C4;2005;0.015431442278927454;1;0;1;0.5961610257539529;0.3208801697449229
T1846C4;T887C4;2005;0.015543637137861666;6;0;6;0.558182816032412;0.3078088399681769
T1846C4;T1052C4;2005;0.015566202634026416;1184;152;1032;0.6274595891167128;0.3004797387432377
T1846C4;T1923C4;2005;0.01562034079998853;36;0;36;0.545549436943913;0.25366841822202213
T1846C4;T1369C4;2005;0.01584741959470004;21;3;18;0.5375117187949815;0.23844874721383702
T1846C4;T3C4;2005;0.01586913208547802;77;6;71;0.6231929931284999;0.210910001269417
T1846C4;T2503C4;2006;0.011150080990936506;2377;175;2202;0.6642074161196427;0.3417322086400726
T1846C4;T123C4;2006;0.013708234567806676;250;16;234;0.6252085975134766;0.2067257119957358
T1846C4;T805C4;2006;0.016266852492506145;9;4;5;0.5894687694798382;0.2735806058893995
T1846C4;T2024C4;2006;0.017065783928614242;1162;162;1000;0.6262584733460901;0.2870555993611282
T1846C4;T2095C4;2006;0.0179451835663047;320;24;296;0.5594824675529586;0.24844760618223272
T1846C4;T1744C4;2006;0.018170885633932876;326;35;291;0.5843866616459042;0.2804004103634873
T1846C4;T954C4;2006;0.019192839037183607;37;2;35;0.6063223288759834;0.2389028994785198
T1846C4;T1759C4;2006;0.020566700682653205;59;12;47;0.6142726392936451;0.25249470166090443
T1846C4;T826C4;2006;0.020646718929058006;0;0;0;0.5922188548762487;0.20750666808114948
T1846C4;T1441C4;2006;0.020938287339726136;275;54;221;0.6408918443032068;0.3468596811263005
T1846C4;T2532C4;2007;0.014227280225734606;4625;490;4135;0.6879874246580806;0.36789199835178527
T1846C4;T2448C4;2007;0.015329886492887246;110;56;54;0.5950480507999301;0.20134064896016185
T1846C4;T760C4;2007;0.01681818940361257;2171;280;1891;0.6355821026130121;0.2248712366246229
T1846C4;T427C4;2007;0.021890815341303882;15;10;5;0.5338815069511587;0.3376646656515044
T1846C4;T77C4;2007;0.022486172067647248;34;3;31;0.5761753382799837;0.2379259442485243
T1846C4;T86C4;2007;0.022860980274126197;54;2;52;0.6709802883333699;0.40371247528937176
T1846C4;T188C12;2007;0.022881555905984508;749;130;619;0.6967175521343412;0.36780264015471237
T1846C4;T992C4;2007;0.023889897806442795;297;72;225;0.6181418318413384;0.25023908054649746
T1846C4;T1537C4;2007;0.024382230812162065;78;7;71;0.541914800434178;0.3237964349070542
T1846C4;T2506C4;2007;0.02484333786346493;53;8;45;0.582577534571735;0.2617493341813185
T1846C4;T1984C4;2008;0.010426538186052436;29;0;29;0.5852980439119807;0.25182534918798244
T1846C4;T417C4;2008;0.01547102810933576;165;72;93;0.606891986288392;0.5675390386668183
T1846C4;T2142C4;2008;0.01569112801547612;40;7;33;0.5485037733240049;0.259462761455615
T1846C4;T1462C4;2008;0.016406101791377137;1056;136;920;0.6703673672130441;0.2668780012123875
T1846C4;T1871C4;2008;0.016476714512349;100;16;84;0.666063066851144;0.31798672332286415
T1846C4;T892C4;2008;0.017327756827657526;0;0;0;0.5671444149804074;0.2915625645381714
T1846C4;T1974C4;2008;0.01749886903182829;183;41;142;0.6077002265066445;0.2502619418936127
T1846C4;T205C4;2008;0.018973872065615738;747;275;472;0.6462111004644567;0.3743946972358235
T1846C4;T1887C4;2008;0.018991760169371874;31;6;25;0.5946943742271896;0.23517043519703845
T1846C4;T1677C4;2008;0.02042315425673802;62;10;52;0.6173827166372877;0.40862052891121575
T1846C4;T1163C4;2009;0.018490747879601033;311;24;287;0.6836189082072575;0.3573134745036527
T1846C4;T1880C4;2009;0.018770478867741636;202;50;152;0.6163412896867324;0.20620855351858555
T1846C4;T1096C4;2009;0.018836181316607137;128;23;105;0.5706695855863966;0.41361129520503687
T1846C4;T65C4;2009;0.01959398195267592;45;12;33;0.6643459547944801;0.258735601009256
T1846C4;T1122C4;2009;0.02086759249009651;20;1;19;0.5362924515243952;0.20066688013467238
T1846C4;T1970C4;2009;0.02232313680721787;124;15;109;0.5793776924457809;0.3578559809633863
T1846C4;T613C4;2009;0.023720654294433707;6;2;4;0.5435813382107968;0.23546593183676734
T1846C4;T2509C4;2009;0.02483666077627711;44;5;39;0.5560088812078394;0.27896857972834754
T1846C4;T2496C4;2009;0.025994671845426476;315;62;253;0.6033296368636382;0.5109595406170735
T1846C4;T2453C4;2009;0.026919282380752918;1;0;1;0.6098287421456208;0.2446126300561997
T1846C4;T238C4;2010;0.023300076063231034;18;1;17;0.5826029564866639;0.34083484693754296
T1846C4;T2622C4;2010;0.03096400866434279;16;8;8;0.6135252808523161;0.23078761940563414
T1846C4;T2182C4;2010;0.035272107589890966;515;104;411;0.6409769446941131;0.5743208456564641
T1846C4;T916C4;2010;0.03594593655959755;1782;836;946;0.7208693539128821;0.20242677609945905
T1846C4;T2308C4;2010;0.04079771828597112;448;75;373;0.6549362416998918;0.26070434678914395
T1846C4;T1612C4;2010;0.04124792553373968;48;7;41;0.5442311605163771;0.35562096693289147
T1846C4;T294C4;2010;0.04504698949981856;5;2;3;0.6360749538349868;0.3358975127994099
T1846C4;T1145C4;2010;0.04573019079195284;9;2;7;0.6394199680852586;0.24545326282810706
T1846C4;T321C4;2010;0.045830629837879444;22;15;7;0.5724667385873042;0.9472072259223153
T1846C4;T682C4;2010;0.046675112016727915;12;2;10;0.5783902814112545;0.211649521302307
T1846C4;T1830C4;2011;0.03206133109076392;0;0;0;0.5448229499942421;0.21362685361373626
T1846C4;T680C4;2011;0.03533780463150071;82;16;66;0.6335995734844055;0.36577704278763584
T1846C4;T229C4;2011;0.046429339146040416;6;2;4;0.5950125284027179;0.28178534799719945
T1846C4;T493C4;2011;0.052873612682936555;0;0;0;0.5970522080952356;0.35829168482494594
T1846C4;T2796C4;2011;0.05650998051384071;1485;359;1126;0.6817261192442379;0.23175879688015222
T1846C4;T380C4;2012;0.03598953005047001;168;88;80;0.683719115327964;0.40497938056955646
T1846C4;T675C4;2012;0.04304625011065433;480;176;304;0.6501156774529604;0.31417166033973015
T1846C4;T434C4;2012;0.051929023870123436;1;0;1;0.5774719151004337;0.2272043093564403
T1846C4;T2545C4;2012;0.05589222765787105;236;73;163;0.6521320306550065;0.31523183648630987
T1846C4;T553C4;2012;0.05650079848286926;16;6;10;0.5495853919730574;0.9530918456759431
T1846C4;T2287C4;2013;0.032759904541714624;25;16;9;0.5793399961614469;0.37191391697256454
T1846C4;T2983C4;2013;0.03352310431603789;46;12;34;0.5903572473445977;0.2931510907469239
T1846C4;T67C4;2013;0.05938595108347622;39;15;24;0.5679092636308376;0.37703592057310303
T1846C4;T1849C4;2013;0.06174574759951856;467;129;338;0.659585180978169;0.4573774246067908
T1846C4;T63C4;2014;0.06351659229853612;15;3;12;0.5490420706642809;0.2052218585633838
T1846C4;T2432C4;2014;0.07377394078096067;260;144;116;0.6338515502800743;0.26069681272059064
T1846C4;T1216C4;2016;0.08318120056307998;0;0;0;0.6084564205770127;0.2505157450213055
T1846C4;T68C4;2016;0.09206609745842287;47;29;18;0.7029664688092753;0.23988729619963772
T1846C4;T753C4;2018;0.07764796343517033;48;16;32;0.6411634310469412;0.2400238050934419
T1846C4;T1869C4;2019;0.09197950700679247;297;232;65;0.6147988816790629;0.26391730239343253
T448C4;T1494C4;2003;0.018709579975437096;14165;1083;13082;0.7622347349255392;0.5099316699858419
T448C4;T1445C4;2003;0.02343122412038534;19;0;19;0.5514038643822321;0.35860001906860456
T448C4;T23C4;2003;0.026289875531623874;196;17;179;0.565939157145338;0.3798073038968917
T448C4;T312C4;2003;0.027006487476308072;10488;827;9661;0.8046603919547546;0.29211413667378494
T448C4;T484C4;2003;0.02730696876098815;21;2;19;0.5181754294271924;0.6773419465939432
T448C4;T1207C4;2003;0.030421513937161748;676;68;608;0.5832992980063726;0.3964053620037365
T448C4;T1801C13;2003;0.031456323934642705;38;3;35;0.5251798657965182;0.2790917414113583
T448C4;T24C4;2003;0.032777962714192865;22;2;20;0.56335999115374;0.838230826861641
T448C4;T366C4;2003;0.03497606076026094;293;19;274;0.5885950394508046;1.1460238601094563
T448C4;T203C4;2003;0.03539691933693134;11849;974;10875;0.7725281995604067;0.20251178034491565
T448C4;T366C22;2004;0.022389629407687517;323;26;297;0.6240128114563122;0.34570756444600087
T448C4;T1318C4;2004;0.02623566782606479;8971;805;8166;0.7873863495462106;0.2539965313982223
T448C4;T1386C14;2004;0.04846644710448156;5;0;5;0.5335864913791765;0.2370946290197054
T448C4;T1670C11;2004;0.04944396821050956;4;1;3;0.5675217836633076;0.2168334723645866
T448C4;T2336C14;2004;0.04948458142516843;21;1;20;0.571714999454172;0.5076942142475466
T448C4;T2001C13;2004;0.05287906376056806;5;0;5;0.5804483459232416;0.24053231520208093
T448C4;T108C14;2004;0.05395723481435133;47;2;45;0.5321067768583215;0.3550315404637907
T448C4;T702C14;2004;0.05713959897751453;25;5;20;0.5619417797741653;0.34864445118271686
T448C4;T401C11;2004;0.05763089645563335;14;1;13;0.5950497277660316;0.21847566998263668
T448C4;T505C11;2004;0.057751790396609826;2;0;2;0.6090909616826079;0.31419741208465346
T448C4;T211C14;2005;0.02208038247558941;137;1;136;0.6045413908812565;0.2657981026789718
T448C4;T876C11;2005;0.034361489185252614;1;0;1;0.5648752495619876;0.20498433248954803
T448C4;T510C14;2005;0.04196733923340357;4;1;3;0.591778639950175;0.2876530886887837
T448C4;T201C4;2005;0.048543529159761345;290;21;269;0.6547031339611272;0.3456466402533938
T448C4;T833C4;2005;0.04896377255709217;6;1;5;0.6207608662373179;0.3434710867566617
T448C4;T846C22;2005;0.049648014800524276;7853;1036;6817;0.7510320298011676;0.3857475607562365
T448C4;T1711C4;2005;0.05455628605497531;235;19;216;0.5837047858134132;0.22636086096193664
T448C4;T257C14;2005;0.05708793324682704;1;0;1;0.5500490329093721;0.24293131814887017
T448C4;T1795C22;2005;0.06341705724889612;8839;1385;7454;0.7526919140027437;0.23639314695210945
T448C4;T812C4;2005;0.06481273715903968;0;0;0;0.5743991252722743;0.21837439156742963
T448C4;T486C4;2006;0.018186153467518174;7523;1492;6031;0.7518413258562981;0.26076134986209437
T448C4;T1445C22;2006;0.018976842357494528;79;17;62;0.6343389486911082;0.22621024256415878
T448C4;T257C4;2006;0.024698629931182214;2;0;2;0.6260685129308436;0.4117690307361424
T448C4;T1512C4;2006;0.0421780549089561;758;133;625;0.6901431284789072;0.5009464657641485
T448C4;T1318C22;2006;0.04632369369342748;4981;959;4022;0.7749490515670581;0.2597508001010525
T448C4;T112C4;2006;0.050698955295686576;5840;1438;4402;0.7239007375414781;0.26572672781684475
T448C4;T324C4;2006;0.055041669289676465;80;5;75;0.6222831766969921;1.065913131222526
T448C4;T1696C11;2006;0.05631180363878152;2;0;2;0.677139329381088;0.20493460898588253
T448C4;T1092C22;2006;0.06121753297301358;7872;1479;6393;0.7763837176551138;0.22719213855389367
T448C4;T816C4;2006;0.06413682340160454;13;6;7;0.597522801609307;0.44606571538233086
T448C4;T1808C4;2007;0.018296409441768025;2993;719;2274;0.7020306972854045;0.2703374302876237
T448C4;T181C4;2007;0.019560257170430195;4254;324;3930;0.7890030540809586;0.73519673248288
T448C4;T599C4;2007;0.02196968272584121;3;0;3;0.5989222651069511;0.24554772141612685
T448C4;T489C4;2007;0.03579851230356046;261;55;206;0.6935910820282716;0.2545225600730703
T448C4;T57C4;2007;0.049943759953720024;79;8;71;0.6050225910396303;0.7414563428644542
T448C4;T277C4;2007;0.05576211047519131;77;5;72;0.5816926420660955;0.35350391798870534
T448C4;T205C4;2007;0.05810064703088513;26;3;23;0.5930802416563619;0.2604801072478348
T448C4;T922C10;2007;0.06259324568374802;8286;1956;6330;0.6916667287601496;0.2812339307067559
T448C4;T840C4;2007;0.06940366517837426;1;0;1;0.5414701860429225;0.3234399434470637
T448C4;T2736C4;2008;0.017882407927884647;2;1;1;0.6095267842880148;0.24359834210508408
T448C4;T297C4;2008;0.02533249917717939;11;2;9;0.5413304511755993;0.2681738024861466
T448C4;T386C22;2008;0.0272513555255518;97;6;91;0.6460171683297835;0.22796039871612056
T448C4;T565C10;2008;0.03522880033379394;8;0;8;0.6052737238701869;0.5046897098917557
T448C4;T885C4;2008;0.035805081584375564;28;1;27;0.5261554400721965;0.2705233280090177
T448C4;T731C4;2009;0.02760413702200304;170;36;134;0.6247901218808253;0.6974049249417744
T448C4;T1886C4;2009;0.03603045730186549;1088;201;887;0.6199246632738727;0.22094969709953183
T448C4;T1092C10;2009;0.037678680014237464;2117;660;1457;0.6984189371921516;0.20470855231937035
T448C4;T1080C22;2009;0.044290796828411305;6301;1975;4326;0.7066995659614035;0.21728262416899294
T448C4;T1512C22;2009;0.04777533930270317;11504;3890;7614;0.7239638886584616;0.21460688177619136
T448C4;T634C4;2010;0.016333956321591736;40;7;33;0.6181461191579267;0.3755384819150799
T448C4;T35C4;2010;0.022308337221530028;141;37;104;0.5913726372390711;0.21969239140458657
T448C4;T302C4;2010;0.024724805075735823;7;2;5;0.5529246708952258;0.46096314702254565
T448C4;T1211C4;2010;0.03572179369515893;21;10;11;0.5696208054250756;0.6465503872114928
T448C4;T1680C4;2011;0.04544117314080354;6573;1709;4864;0.7707698300148291;0.35213988516244815
T448C4;T1729C4;2011;0.06558507548077652;1750;687;1063;0.7075764824050643;0.2439493584918265
T448C4;T201C21;2011;0.06915162761308302;230;74;156;0.6602140386818232;0.32635883405472355
T448C4;T47C4;2012;0.03507396461448009;23;9;14;0.5945117083947157;1.2010747806367559
T448C4;T181C10;2012;0.05424072496728183;4755;998;3757;0.7727957363261375;0.5139319778234961
T448C4;T397C4;2012;0.06952551459229062;2124;280;1844;0.7330336951245788;1.179813514978821
T448C4;T1006C4;2012;0.07382470366657878;3935;700;3235;0.7652734405747372;1.4226045978361541
T448C4;T2474C4;2012;0.09712798966909464;4;2;2;0.6428937123011782;0.24388475431390783
T448C4;T380C4;2013;0.041333126648948726;102;43;59;0.5621334700194183;0.5718031308937072
T448C4;T1680C10;2014;0.03583204634135684;11564;6716;4848;0.7098057463525509;0.5914495797800456
T448C4;T1729C10;2015;0.043902245692399644;9864;6477;3387;0.6996727284818955;1.2133415511711003
T448C4;T305C4;2016;0.049429060381532164;6784;4917;1867;0.734905136861284;0.4012201273650256
T448C4;T846C4;2017;0.0484049266315042;7529;6010;1519;0.7952318187303811;0.2644876088637172
T448C4;T305C16;2018;0.04999440835936508;5100;4237;863;0.6682185611478865;0.31999296694772483
T597C3;T1642C3;2005;0.011433680856049566;11287;1112;10175;0.7538204208965241;0.8910156440314385
T597C3;T1628C3;2005;0.014740436696854653;11861;1168;10693;0.7456943826002701;0.8785019966489368
T597C3;T1413C3;2005;0.01573915725241637;4164;317;3847;0.6439484616533562;0.5623747825715697
T597C3;T697C3;2005;0.016777788091807966;1087;49;1038;0.7042589864155446;0.5502220204944037
T597C3;T984C3;2005;0.017864016933340943;1102;6;1096;0.6238868107312425;0.8378673670776369
T597C3;T1290C3;2005;0.01929337150889221;125;10;115;0.6130953535453622;0.2222839601866771
T597C3;T1368C3;2005;0.019414962208929576;1119;46;1073;0.6624700946648268;0.9185468568925248
T597C3;T1913C3;2005;0.01957417690773311;3330;116;3214;0.6923660588712834;0.9612390862695104
T597C3;T982C3;2005;0.020096995074326718;10845;1000;9845;0.7505922358209822;1.0415844345006755
T597C3;T941C3;2005;0.020104955272410185;5021;425;4596;0.6944900907510931;0.8282451698026837
T597C3;T448C3;2006;0.0055485075922766525;71;10;61;0.6080378306803635;0.6278385593508032
T597C3;T1297C3;2006;0.0198163579814713;42;1;41;0.6260795732770217;0.4433594588458729
T597C3;T2154C3;2006;0.02119855438403917;4617;431;4186;0.6938372392326884;0.41813162025203876
T597C3;T1377C3;2006;0.02207598987561188;3884;299;3585;0.6369337280049326;0.4274320233153557
T597C3;T486C3;2006;0.023076875377081696;97;6;91;0.6227874995439512;0.47539686126678654
T597C3;T747C3;2006;0.024988243464729054;132;2;130;0.5794791103168225;0.22906719970972564
T597C3;T710C3;2006;0.025730710563736103;139;2;137;0.6434848949430163;0.21551649212622054
T597C3;T223C3;2006;0.02579543412139329;567;28;539;0.6633795091525865;0.23034438999440532
T597C3;T1477C3;2006;0.02712124171732777;3421;425;2996;0.6594599306867215;0.2994469117727771
T597C3;T1053C3;2006;0.027641912007283165;93;3;90;0.5656295568837044;0.2773040765447477
T597C3;T835C3;2007;0.005230609909645301;1;0;1;0.6155025897442001;0.3288871381797789
T597C3;T860C3;2007;0.011686184691901969;9157;913;8244;0.793103307253705;0.5517089549882618
T597C3;T1270C3;2007;0.01310453075967033;117;7;110;0.7164426939947741;0.24502402848253949
T597C3;T2337C3;2007;0.015107610444040076;521;23;498;0.6466522148860834;0.29197041845340665
T597C3;T78C3;2007;0.019227930856191344;49;3;46;0.6037408000539288;0.5713685953021226
T597C3;T1378C3;2007;0.01976657718956698;83;18;65;0.5840637081982576;0.2648644052310548
T597C3;T147C24;2007;0.020959039812507907;13;1;12;0.5885186531391168;0.24823361968630245
T597C3;T1279C3;2007;0.021115416885939542;448;4;444;0.640312730841305;0.3457525522734967
T597C3;T1161C3;2007;0.021530397833143478;179;35;144;0.6289615872004163;0.2610209528354617
T597C3;T1555C3;2007;0.022580038357652876;10652;1817;8835;0.7683732641347691;0.3018702009151648
T597C3;T615C3;2008;0.008759740188127751;6569;1037;5532;0.624717088352839;0.2485625630700683
T597C3;T47C3;2008;0.017003520283682794;13;0;13;0.5941613618292692;0.5519968580558635
T597C3;T847C3;2008;0.017982059357423585;143;0;143;0.6105477548960473;0.6215687566496932
T597C3;T733C3;2008;0.019650931121070858;778;12;766;0.6464136830766363;0.22098858835622948
T597C3;T2322C3;2008;0.020955662654611018;19;0;19;0.5428466314869322;0.2915011387537631
T597C3;T1793C3;2008;0.022463162706655826;8191;1432;6759;0.7265246451822291;0.23147575330428802
T597C3;T9C24;2008;0.024335264190270545;16;2;14;0.6129627872309926;0.2016948081474948
T597C3;T70C3;2008;0.02477031021801568;35;10;25;0.5330178475886336;0.22152385733317323
T597C3;T57C24;2008;0.025339611068860624;36;4;32;0.6004670399033929;0.2143392568380892
T597C3;T783C3;2008;0.02579084218504113;2951;186;2765;0.7002622764856655;0.41913292444851197
T597C3;T1190C3;2009;0.014899108820247475;111;10;101;0.621810191708076;0.24958627994452554
T597C3;T1110C3;2009;0.016488951389566964;526;10;516;0.6604007034208278;0.2419029067092563
T597C3;T1586C3;2009;0.020916619088652944;108;28;80;0.5646629116527141;0.21623069840210618
T597C3;T31C3;2009;0.021011805802568118;9;5;4;0.6607004498576735;0.20719371891977909
T597C3;T2396C3;2009;0.022118002872026032;4;0;4;0.6317861064978896;0.31438942258605285
T597C3;T2793C3;2009;0.026600235212231316;279;28;251;0.662214639010589;0.25729872444610513
T597C3;T1405C3;2009;0.030194323285094526;119;2;117;0.6113539739922133;0.3846614269449552
T597C3;T43C3;2009;0.030217018408483565;1;0;1;0.6332982091844079;0.270934559123896
T597C3;T839C24;2009;0.0308744776933757;16;0;16;0.6273167548532266;0.25350302313470235
T597C3;T496C3;2009;0.03138882970355028;0;0;0;0.5868178554109006;0.21961886111735113
T597C3;T452C3;2010;0.016042438779078516;678;98;580;0.6997152310181477;0.20315410684546453
T597C3;T2213C3;2010;0.017894210603967453;650;85;565;0.6770419321672783;0.22496406988125858
T597C3;T364C3;2010;0.023991048134689108;2971;805;2166;0.6423427014367312;0.20652377229390678
T597C3;T1350C3;2010;0.028028668058326045;1526;349;1177;0.66522223381719;0.20382919134208477
T597C3;T284C3;2010;0.028330369654117615;46;2;44;0.6043502589968595;0.3207527108598913
T597C3;T260C3;2010;0.029103251493087123;6756;1699;5057;0.6992489326033688;0.26023719152164504
T597C3;T107C3;2010;0.02979970119140163;3;0;3;0.579403259519987;0.22009403816226747
T597C3;T830C3;2010;0.030133981952289668;312;30;282;0.6530364157301982;0.264175512178916
T597C3;T2262C3;2010;0.031007688302227443;1178;286;892;0.6378082059183705;0.2926320666217084
T597C3;T312C3;2010;0.03115696110940558;876;160;716;0.6819529675483175;0.2583973417417259
T597C3;T1128C3;2011;0.02341583184987872;552;173;379;0.6030997819355733;0.24401101566577613
T597C3;T871C3;2011;0.028271689264494082;199;16;183;0.6489077452712722;0.2547495506553685
T597C3;T2349C3;2011;0.03124196253704592;609;110;499;0.6560067420750849;0.3872063538763667
T597C3;T277C3;2011;0.03151172762445498;99;8;91;0.6039486808048369;0.783738562474079
T597C3;T186C3;2011;0.0323997729328096;1246;259;987;0.6499620141937569;0.38736849117032685
T597C3;T2135C3;2011;0.032487103238206694;11651;3711;7940;0.7569896411648027;0.279360923290892
T597C3;T1338C3;2011;0.03500270765791291;11;0;11;0.6383767488646452;0.37536027549745665
T597C3;T1763C3;2011;0.038168706228998595;1;0;1;0.5771586631739211;0.29529178175042897
T597C3;T1246C3;2011;0.039930613263690184;5;1;4;0.5861826237039196;0.6663736917638697
T597C3;T600C3;2011;0.0428805165605306;3;2;1;0.623683598651638;0.3846132078728013
T597C3;T956C3;2012;0.028702380172240582;28;2;26;0.622033632134332;0.22537474532332702
T597C3;T1736C3;2012;0.03250152435244846;925;207;718;0.678930035858669;0.23610018965082874
T597C3;T588C3;2012;0.0334196004652636;37;4;33;0.5756304297670745;0.22561949711821364
T597C3;T1135C3;2012;0.03753694106095529;716;133;583;0.7113377054190496;0.2864931383824537
T597C3;T2306C3;2012;0.046649701505274366;516;203;313;0.6197368774342248;0.9180306903562789
T597C3;T185C3;2012;0.04910075312459172;1;0;1;0.5703554321198807;0.3145261991197137
T597C3;T1370C3;2012;0.04944320778461886;134;2;132;0.6464792693097419;0.3175223276072362
T597C3;T736C3;2013;0.015134547631799777;82;15;67;0.6028030605840662;0.21762673506809618
T597C3;T1285C3;2013;0.023319559565713188;14;0;14;0.6020897548415904;0.2988287799263855
T597C3;T2398C3;2013;0.03427124010038618;1241;422;819;0.6243927748787494;0.3286316004159484
T597C3;T436C3;2013;0.03976498465160305;4;1;3;0.6065106683473716;0.2304855904160257
T597C3;T838C3;2013;0.04095241263000937;1274;606;668;0.690447892939754;0.4046809150596021
T597C3;T231C3;2013;0.04147221655469946;280;99;181;0.6264990107881354;0.30005790206606286
T597C3;T269C3;2013;0.04448635841295934;10;1;9;0.5773822124387316;0.4406011343065562
T597C3;T565C3;2013;0.04837956703258517;179;63;116;0.6608387833353845;0.3012538913157806
T597C3;T1692C3;2014;0.030160139238187833;9932;4632;5300;0.7431969878035989;0.21509875702193362
T597C3;T1654C3;2014;0.037836723013977;819;211;608;0.6015943161011275;0.4500975134683806
T597C3;T208C3;2014;0.04729834561188184;4;2;2;0.5475392331220399;0.6418277096140369
T597C3;T542C3;2014;0.056689262248376115;4192;753;3439;0.6902462105187042;0.8142451996324162
T597C3;T1376C3;2015;0.05366474918277486;3576;764;2812;0.6959316437505794;0.7307838600136395
T597C3;T1734C3;2015;0.0540096248448092;9601;5056;4545;0.735376037504071;0.23416725867263402
T597C3;T935C3;2015;0.0638548759587988;10292;3730;6562;0.8102030413891002;0.7243754060170771
T597C3;T1344C3;2015;0.06499388442937692;1085;426;659;0.6510534799270269;0.39205238217865346
T597C3;T2805C3;2015;0.0685078822296249;1030;309;721;0.6805836057398749;0.41687022172991123
T597C3;T56C3;2015;0.06865142069421082;1;0;1;0.5875792358372682;0.3323396395440571
T597C3;T354C3;2015;0.07347873702456376;1;1;0;0.5793742598053307;0.33763169761095607
T597C3;T1382C3;2016;0.048929390964247865;133;62;71;0.6230472980246382;0.27430151843978356
T597C3;T314C3;2016;0.04911559648218411;117;37;80;0.6308825965681504;1.0306395050809238
T597C3;T1892C3;2017;0.04641826265616422;92;26;66;0.6089202920675155;0.7013845323840752
T597C3;T867C3;2017;0.05472193939013237;27;11;16;0.5963601224151095;0.8837381646752311
T597C3;T1872C3;2018;0.07535732133081896;1624;779;845;0.6816570337597817;1.4545133353596797
T710C2;T1595C2;2009;0.017827212473911946;404;81;323;0.6819372133219578;0.9019473597008089
T710C2;T1088C2;2009;0.020420444904570845;3087;290;2797;0.7240615925405433;0.7249353369550178
T710C2;T2081C2;2009;0.020633403916066273;71;19;52;0.6763252356142749;0.6066462222071322
T710C2;T50C2;2009;0.020942548371620684;2;0;2;0.6079144869077704;0.7717192080953205
T710C2;T38C2;2009;0.02221753117128389;159;18;141;0.6342020758881627;0.7628096125487084
T710C2;T1099C2;2009;0.02339951204320645;346;51;295;0.6750565341248098;0.6350588886546267
T710C2;T876C2;2009;0.024440962304871583;67;15;52;0.6031225614186642;0.636860788155033
T710C2;T627C2;2009;0.02631105357212571;13;2;11;0.6166131994827678;0.7755255723483964
T710C2;T774C2;2009;0.026766376245365264;773;148;625;0.6674003376462639;0.8081272424389654
T710C2;T219C2;2009;0.028336336274840113;421;26;395;0.6673756613279336;0.6655284062257376
T710C2;T1365C2;2010;0.017408809072110287;4065;909;3156;0.726637840393255;0.36741503179541923
T710C2;T125C2;2010;0.017956775200544284;10;4;6;0.6174585448142129;0.20180058133927237
T710C2;T1601C2;2010;0.020397493037978554;924;138;786;0.7473770165268585;0.20339927183313344
T710C2;T434C2;2010;0.021371095883983005;63;22;41;0.6473250171077523;0.5400896590609536
T710C2;T2364C2;2010;0.021703047001156994;588;131;457;0.6924592947081711;0.24926889820210488
T710C2;T2357C2;2010;0.025106874416227165;309;82;227;0.6740992378574309;0.7499507407134274
T710C2;T701C2;2010;0.02566391342816643;49;11;38;0.6558005572490448;0.8352137875756379
T710C2;T746C2;2010;0.026907301369796577;23;8;15;0.6653303344759388;0.37848003547351516
T710C2;T288C2;2010;0.02744720493114372;639;149;490;0.708060712898108;0.7278460305434987
T710C2;T588C2;2010;0.029075944070287463;56;7;49;0.6435819709389043;0.25252585757017165
T710C2;T2011C2;2011;0.03265456539265632;82;13;69;0.6736338690202681;0.2440983902038364
T710C2;T2189C2;2011;0.03438302378178704;413;112;301;0.737733294754015;0.2078089854871569
T710C2;T198C2;2011;0.03553211328318784;4283;1067;3216;0.7940015090832907;0.2533598955139622
T710C2;T1639C2;2011;0.03964916885112357;1833;403;1430;0.7483976698726957;0.24146824089632074
T710C2;T1317C2;2011;0.04186717613967095;1286;355;931;0.7390429970499098;1.0038059374592976
T710C2;T941C2;2011;0.0423266254771093;318;45;273;0.7064206980016212;0.2835825160840314
T710C2;T1286C2;2011;0.0432652690390648;1598;191;1407;0.7012686587154456;1.0139238207301169
T710C2;T999C2;2011;0.04416472430638707;111;29;82;0.6463023754551063;0.2123431221592514
T710C2;T343C2;2011;0.044661770009339796;182;29;153;0.6406564697213695;0.2932218970631814
T710C2;T699C2;2011;0.04588442652418856;40;12;28;0.6667983754480308;0.22358556670897942
T710C2;T11C2;2012;0.03773609326497818;282;51;231;0.6817315173355942;1.1144183149678828
T710C2;T671C2;2012;0.04163121462064978;269;37;232;0.6245175955093524;1.0253972443912394
T710C2;T487C2;2012;0.04333614803373509;146;31;115;0.6410126098891646;0.7068824642768623
T710C2;T1114C2;2012;0.045524328665042746;10655;1899;8756;0.8290579004126838;0.9620773142413245
T710C2;T344C2;2012;0.06282759111719716;2214;605;1609;0.7277292304871613;1.2206044285963797
T710C2;T1797C2;2012;0.0710415185991754;2619;447;2172;0.7278190956466577;0.25318496372917576
T710C2;T442C2;2012;0.07147665384256241;8325;1404;6921;0.7632894727546673;1.2392156502239344
T710C2;T331C2;2012;0.07829995463824502;790;171;619;0.681203465404645;1.1395906416599288
T710C2;T284C2;2012;0.07916312707261342;8385;2158;6227;0.8027778139045472;1.3282295678931262
T710C2;T984C2;2012;0.08108671761755004;2553;417;2136;0.6958250299130584;0.9866678974344114
T710C2;T27C3;2013;0.042236204461702176;4387;1710;2677;0.7216331882569686;0.3119047235940185
T710C2;T84C3;2013;0.0535978868834861;2539;507;2032;0.7273142482184788;0.6594929350438741
T710C2;T487C24;2013;0.05430133398963277;126;33;93;0.6368805758019607;0.9023717302013372
T710C2;T697C3;2013;0.06991033558948112;998;290;708;0.684203835463522;1.304401104259024
T710C2;T1264C2;2013;0.07343391603813898;9520;1962;7558;0.8176905604566436;0.20880067454974194
T710C2;T1270C24;2013;0.07962645029222326;808;237;571;0.6768348942298216;0.5073708379843679
T710C2;T1279C2;2013;0.08109766701980681;8018;1880;6138;0.7901969828052351;0.3576093948163973
T710C2;T774C3;2013;0.0908694362922623;883;311;572;0.6776079057322619;0.8546481963266583
T710C2;T172C2;2013;0.09896296293093276;6679;1621;5058;0.7586372251101787;1.6365982169129605
T710C2;T441C24;2013;0.10485600205361811;722;282;440;0.6870607918849251;0.5253611396841719
T710C2;T2003C2;2014;0.035826291512666586;104;61;43;0.738286382588585;0.28754716468545627
T710C2;T298C3;2014;0.06622993149882239;1327;572;755;0.7317116512223008;0.24883438389703413
T710C2;T1110C2;2015;0.079566290953899;7043;2747;4296;0.7603097642337767;0.6091995247772364
T710C2;T643C2;2015;0.09920578113971579;3224;1479;1745;0.7326581226320229;0.3959414338245804
T710C2;T343C3;2015;0.1089404583163649;158;57;101;0.5923138615021388;0.27941320293269867
T710C2;T66C2;2016;0.08335922458954315;8810;3906;4904;0.8095513157675134;1.0130268283058137
T36C6;T57C22;2004;0.038608333397242234;37;1;36;0.6280739882935875;1.0178907320734765
T36C6;T22C12;2004;0.04931878521294264;795;32;763;0.6591973405127975;0.8406495366285056
T36C6;T857C3;2004;0.05943303267729849;44;3;41;0.5980347903163592;0.42364436788311444
T36C6;T545C6;2004;0.0763721630775337;51;1;50;0.6369833203911677;1.0252022338324396
T36C6;T333C22;2004;0.08416109066428501;3;0;3;0.6339008949859752;0.24122216586802533
T36C6;T291C2;2004;0.08834485215401389;19;0;19;0.6288070303433126;0.2396184832627071
T36C6;T6C22;2004;0.09560439651511354;26;3;23;0.5565438379213825;0.43179366189318796
T36C6;T888C6;2004;0.0998780888107873;1345;51;1294;0.6631729742232915;0.688411427770217
T36C6;T317C3;2004;0.10411413954033555;115;1;114;0.6212810294972837;0.4330662454582937
T36C6;T405C5;2004;0.11182280203135175;2836;127;2709;0.7443826684348751;0.34470232498506514
T36C6;T170C6;2005;0.08895942056827921;1505;110;1395;0.6564839458903058;0.2330041820570041
T36C6;T63C6;2005;0.09133638016938095;1;0;1;0.5643812789566265;1.391261152996885
T36C6;T246C6;2005;0.09268874568720187;11;1;10;0.5908156738408487;0.2305840777901417
T36C6;T562C6;2005;0.092925572024669;443;23;420;0.6444062568206028;0.6774596412099702
T36C6;T2345C3;2005;0.10148827331872079;250;4;246;0.6139740882157864;0.5422402843318449
T36C6;T2330C6;2005;0.10384689074630171;13993;615;13378;0.7912640649699785;0.2523123350773327
T36C6;T898C12;2005;0.10748342317642545;589;29;560;0.6308575831586216;0.39921087753204765
T36C6;T36C5;2005;0.10762071557610886;16089;728;15361;0.8129300315664683;0.37474598139142506
T36C6;T1459C12;2005;0.1098347011197508;1447;105;1342;0.661868220152494;0.355586567952677
T36C6;T755C10;2005;0.11080555495173061;3076;215;2861;0.7626738312193209;0.316547861314591
T36C6;T755C6;2006;0.025061819906598615;542;10;532;0.6328050744241102;0.3752381553720507
T36C6;T22C11;2006;0.09645609196199556;976;78;898;0.6603095794715004;0.23517217069736238
T36C6;T286C1;2006;0.09854258123615212;476;21;455;0.6390992368797752;1.2936538644710858
T36C6;T22C6;2006;0.098673404243808;976;78;898;0.6603095794715004;0.23601219675716364
T36C6;T406C1;2006;0.10080012752421674;48;2;46;0.5932289018671322;1.4000168584380037
T36C6;T1737C6;2006;0.10201641782551207;666;36;630;0.6630412479967008;1.0766810497508057
T36C6;T562C12;2006;0.107036194524889;401;43;358;0.6388067675876209;0.35810142764544584
T36C6;T583C3;2006;0.10769319876574834;1438;144;1294;0.6713270262486035;1.1590317874375702
T36C6;T388C1;2006;0.11057545400828528;55;6;49;0.602986330583333;1.3592485266376713
T36C6;T581C2;2006;0.11059573958724744;4535;263;4272;0.7543169334529425;0.3317896067442576
T36C6;T16C6;2007;0.08832064079780011;127;6;121;0.5992687335777136;0.25364831991577436
T36C6;T200C6;2007;0.10008636258080761;120;1;119;0.5745054941510548;1.5458722700821454
T36C6;T191C6;2007;0.10055477987883377;381;35;346;0.6281560540888121;1.4360760273458473
T36C6;T373C22;2007;0.10187078318010778;380;25;355;0.688289220594469;0.38317952194151955
T36C6;T346C6;2007;0.10935618426996263;113;2;111;0.5838908707934498;1.478718114847226
T36C6;T208C15;2007;0.11029875214549045;3;0;3;0.5819296900473023;0.23929319498562165
T36C6;T6C3;2007;0.11047717301758786;105;45;60;0.6114238612187837;1.4344658782886164
T36C6;T1561C1;2007;0.11049014119615375;0;0;0;0.6051764428829793;0.3209991886171143
T36C6;T334C3;2007;0.11465248094973357;59;1;58;0.5827170819584735;0.6391118251511521
T36C6;T170C5;2007;0.12047980774314149;3307;479;2828;0.7390948028804637;0.4020079400864824
T36C6;T187C6;2008;0.09190187634622882;680;60;620;0.7007528664023409;0.2899798271010894
T36C6;T422C6;2008;0.10203970844327648;1776;263;1513;0.7289348914666016;0.22281523852406776
T36C6;T36C1;2009;0.11009419557828792;18263;2984;15279;0.8090603907500997;0.2799951304136863
T36C6;T611C6;2009;0.11563101530706299;91;13;78;0.6533336074138387;0.2585938539216812
T36C6;T1955C6;2009;0.11567449380120398;883;99;784;0.6598367884356914;0.2362105400413996
T36C6;T70C6;2009;0.1298567770614304;97;8;89;0.585945166503355;1.9307703602759598
T36C6;T961C6;2009;0.16092504235644778;643;89;554;0.6601057773128335;1.392325089912402
T36C6;T140C6;2010;0.12551164477647503;571;46;525;0.6253028087468284;1.457404545391431
T36C6;T1413C6;2010;0.143169192869121;18247;3724;14523;0.8029656788806091;0.40420022685535484
T36C6;T107C15;2010;0.14602342033211113;8;4;4;0.6004455971950223;1.7518567509175882
T36C6;T2674C6;2010;0.1554792086499608;829;175;654;0.699002514148037;0.24557705431330637
T36C6;T546C6;2010;0.16829340654453306;4;1;3;0.5798343213403299;1.6179231247701256
T36C6;T973C6;2011;0.07651845312769079;5384;1221;4163;0.7315614686742407;0.3995416948283223
T36C6;T1286C6;2011;0.12745560299224235;5415;1356;4059;0.7251622561639077;0.24805435790608338
T36C6;T405C6;2012;0.1275639909397439;5806;2064;3742;0.7825068966454858;0.6841955309741161
T36C6;T242C6;2013;0.11850336139491235;63;12;51;0.5788977047707791;1.5528032910080563
T1450C6;T744C6;2007;0.012260932671644964;3;0;3;0.48205441776331504;0.4979956040403966
T1450C6;T842C6;2007;0.024059319453658135;6;1;5;0.6345438023429022;0.27423213468213825
T1450C6;T135C6;2007;0.029864188712627082;3;2;1;0.5108353494965169;0.7886460073107054
T1450C6;T2415C6;2007;0.030295742237855805;23;1;22;0.5254072381364163;0.4711600451695304
T1450C6;T198C6;2007;0.03411072959953443;1;0;1;0.655988747654993;0.3008771244340516
T1450C6;T2093C6;2007;0.03657026064472224;33;0;33;0.5127222131587483;0.5322423085710882
T1450C6;T1879C6;2007;0.03717182885846937;64;3;61;0.5414861270985433;0.6592363666558521
T1450C6;T1003C6;2007;0.03794437767871661;35;1;34;0.4932054527736387;0.7212421646858117
T1450C6;T927C6;2007;0.03812010378830211;710;26;684;0.5494909417007959;0.8642015180378686
T1450C6;T122C6;2007;0.03956386119088795;0;0;0;0.4622975737816044;0.42350418987882843
T1450C6;T345C6;2008;0.020437693660731004;0;0;0;0.5054923790163981;0.21200989091217093
T1450C6;T692C6;2008;0.023853576610450178;0;0;0;0.4867147667932026;0.3971229698423069
T1450C6;T363C6;2008;0.027922879968487746;3;0;3;0.540471197899423;0.22810510475590154
T1450C6;T658C6;2008;0.030819148949591257;0;0;0;0.5002120760416756;0.23955604436345626
T1450C6;T1102C6;2008;0.033745834127593244;0;0;0;0.45226869805431685;0.2879306300390949
T1450C6;T121C3;2008;0.03436937345146607;18;0;18;0.5422455203457427;0.20511502107412952
T1450C6;T1457C6;2008;0.03469962070972399;429;28;401;0.5673150061142467;0.28033663330548925
T1450C6;T2089C6;2008;0.03655274421842036;0;0;0;0.5395365546585273;0.217735389551317
T1450C6;T2092C6;2008;0.03771740226352205;0;0;0;0.48739163658622287;0.362640910824716
T1450C6;T2596C15;2008;0.03791221467705386;0;0;0;0.4810232286908242;0.3924586352977959
T1450C6;T1130C6;2009;0.024273988422842896;1;0;1;0.5809465480868807;0.27438239657300784
T1450C6;T2164C6;2009;0.025216796629524696;184;32;152;0.5123364789553615;0.2059654400134828
T1450C6;T217C6;2009;0.025300818330599828;0;0;0;0.4285601801718343;0.3836329079642351
T1450C6;T1203C6;2009;0.029562041824766183;1;0;1;0.507145126827955;0.21388634976294968
T1450C6;T1449C15;2009;0.02962877333148506;338;29;309;0.6043920354229653;0.2893418554186788
T1450C6;T295C6;2009;0.029965358088743566;13;0;13;0.5529885566460622;0.24686384642823875
T1450C6;T215C6;2009;0.033410744976002715;0;0;0;0.552197920272145;0.3521465184756475
T1450C6;T252C6;2009;0.034326477838166;0;0;0;0.45536011576940044;0.27705078471649536
T1450C6;T1525C6;2009;0.03464147645025273;2;0;2;0.4549814625946805;0.27826679766601
T1450C6;T1052C6;2009;0.0370980018995275;0;0;0;0.5185875183177759;0.22384119199561095
T1450C6;T601C6;2010;0.02044876282920871;13;1;12;0.6387629823682368;0.25925358973038526
T1450C6;T2791C6;2010;0.021989600021383837;6;0;6;0.5848375318662841;0.2561133142003967
T1450C6;T2440C6;2010;0.02375997902099425;251;22;229;0.5535021573102561;0.26253714977909387
T1450C6;T65C15;2010;0.026049447187493024;9;2;7;0.6155575967863453;0.2101180342344648
T1450C6;T570C6;2010;0.028405851315388975;3;0;3;0.5550793842547483;0.2856820988356262
T1450C6;T483C6;2010;0.028817436184977563;1;0;1;0.5234983649323366;0.24604128867897743
T1450C6;T541C6;2010;0.028833187154046258;0;0;0;0.5408291723312889;0.38577481168812033
T1450C6;T922C6;2010;0.02963728085415218;22;1;21;0.576441383263246;0.33476988291036214
T1450C6;T2939C6;2010;0.03037163244066521;3;0;3;0.6343328528634278;0.3292704893502675
T1450C6;T446C6;2010;0.03214017567424321;0;0;0;0.6005860430297819;0.26776076958024125
T1450C6;T894C6;2011;0.013413955617271323;2;0;2;0.5601274871037952;0.23929848248645555
T1450C6;T740C6;2011;0.02260267708203756;0;0;0;0.5040195484144221;0.39410086608271605
T1450C6;T2720C6;2011;0.02564661464239404;31;2;29;0.5722912197368919;0.20924883603899677
T1450C6;T1236C6;2011;0.025984674920163986;2;0;2;0.507107335415558;0.29450899464063635
T1450C6;T1782C6;2011;0.03097652352177871;612;123;489;0.6159960347508351;0.22380642876810883
T1450C6;T526C6;2011;0.03107001008174093;7;2;5;0.6457705788486932;0.27663789433191394
T1450C6;T2153C6;2011;0.03339531952586783;168;21;147;0.5602945875622614;0.35469091812161496
T1450C6;T443C6;2011;0.033551201447663104;10;3;7;0.5508113543660105;0.6067262645902077
T1450C6;T775C15;2011;0.034940705175186104;0;0;0;0.5188874599730503;0.531485348247137
T1450C6;T2041C6;2011;0.03606568687252332;2;1;1;0.5665479376181048;0.20825729418712932
T1450C6;T920C6;2012;0.018686325026870954;14;5;9;0.4786950723360897;0.3231881862509293
T1450C6;T726C6;2012;0.02341473867068511;6;1;5;0.5098032813759554;0.20459422881322958
T1450C6;T2531C6;2012;0.02999651829256167;6;0;6;0.47841547631611137;0.44046928092631943
T1450C6;T1526C6;2012;0.031670048062718115;331;42;289;0.5104264152660093;0.22507548297427027
T1450C6;T1072C6;2012;0.03392182567007307;22;3;19;0.5504434521064854;0.2623174802450699
T1450C6;T2006C6;2012;0.03590833607647159;46;8;38;0.49904738307384605;0.2939507830108464
T1450C6;T1157C6;2012;0.036964864138417375;67;4;63;0.43470992657469204;0.20697727087281367
T1450C6;T1682C6;2012;0.04182036048555515;61;12;49;0.5364241935889912;0.20734825604299273
T1450C6;T1055C6;2012;0.04273760805576732;8;5;3;0.4405522566659569;0.20203731222061194
T1450C6;T652C6;2012;0.04348618755989886;25;16;9;0.5424076446391377;0.29686836744102213
T1450C6;T661C6;2013;0.03948168232884863;3846;1117;2729;0.7545411283152083;0.47937282034356427
T1450C6;T588C6;2013;0.0474412042740322;4671;1225;3446;0.623879895540074;0.29927897761455013
T1450C6;T442C6;2013;0.05676146581639152;10;2;8;0.5597600991878415;0.3152980470651115
T1450C6;T2278C6;2013;0.060692573498602576;2;0;2;0.5203635863066853;0.2357952668770888
T1450C6;T1583C6;2013;0.0620425821882451;0;0;0;0.5200085350368633;0.32581569264745497
T1450C6;T1786C6;2013;0.0636838644239468;2;1;1;0.5068802964622471;0.21929294727772825
T1450C6;T340C6;2013;0.07018117347243746;82;11;71;0.5673512729500365;0.520278393915111
T1450C6;T973C6;2013;0.07154243289085249;121;25;96;0.46250587974461765;0.6332184695331101
T1450C6;T1463C6;2013;0.07418188227517408;1;0;1;0.5834102122113796;0.2495481540457462
T1450C6;T11C6;2013;0.07501373602926353;22;7;15;0.6038695857571841;0.20536170426194944
T1450C6;T2702C6;2014;0.081467420853232;185;84;101;0.5297584279193963;0.477843570690676
T1450C6;T822C6;2014;0.08150331552739742;11;2;9;0.5483865265119479;0.9278334234591169
T1450C6;T1009C6;2014;0.08524273360269685;1;0;1;0.5031110693113203;0.20977900904283014
T1450C6;T2166C6;2015;0.08362998791282494;0;0;0;0.482632514231888;0.2733147465282207
T1450C6;T1290C6;2015;0.0930543537245786;319;113;206;0.6569555424366281;0.4381876347200074
T1450C6;T1930C6;2015;0.1086231679885441;874;398;476;0.5987238650271237;0.21351194628131884
T1450C6;T2117C6;2015;0.10891134186076701;189;62;127;0.5445651795984078;0.22476867596707406
T1450C6;T736C6;2016;0.06414147450039609;4931;2249;2682;0.6346269760763276;0.2009103574180501
T1450C6;T303C6;2016;0.07849037485990495;0;0;0;0.5269239233022897;0.204220637148014
T1450C6;T1586C6;2016;0.08043128566120494;5;1;4;0.49798411783035945;0.3038974178401037
T1450C6;T778C6;2016;0.08107763802388102;30;19;11;0.5337276479258826;0.2886630676842814
T1450C6;T409C6;2017;0.07303054502962825;7;4;3;0.5829276644210082;1.5723284310029986
T1869C4;T1306C17;2014;0.13987633653885734;7827;4762;3065;0.7000404742659381;1.3062577383288005
T1869C4;T79C4;2016;0.19687187490563385;2;0;2;0.6073136730669155;0.8301206184723505
T1869C4;T1846C4;2019;0.1703559192289099;297;232;65;0.6147988816790629;1.245970611812259
T510C13;T1067C13;2003;0.0404149115720438;2372;98;2274;0.6816309919779733;0.37529631205829483
T510C13;T467C13;2003;0.05503798280058714;3992;194;3798;0.7280380575169884;0.34694543228058544
T510C13;T2525C13;2003;0.05621850967222497;3971;182;3789;0.7079557756362194;0.2257479616993806
T510C13;T539C13;2003;0.08197916169606945;1746;80;1666;0.7056736847311442;0.6337163584397192
T510C13;T763C13;2003;0.10419312505519351;2707;121;2586;0.69471134587751;0.25549688531511144
T510C13;T972C13;2003;0.1262355529251481;4318;172;4146;0.7455589972386548;0.25810581821023193
T510C13;T198C13;2004;0.010021320526423905;455;30;425;0.6807488125921595;0.5453322467538938
T510C13;T2145C13;2004;0.013412692291662087;2344;105;2239;0.6763262950500085;0.41541496051467
T510C13;T652C13;2004;0.01531171081417948;2432;122;2310;0.6844643722323949;0.3370204381135583
T510C13;T2231C13;2004;0.019965823649398695;1544;124;1420;0.6914540574987462;0.8368601700074758
T510C13;T814C13;2004;0.035460170999832785;5055;391;4664;0.7758461664719626;0.6882902925017482
T510C13;T7C13;2004;0.03554401823554154;1971;132;1839;0.6906394725195739;1.5306319321878663
T510C13;T95C13;2004;0.04077561106222549;1128;56;1072;0.6755347219838779;0.7032617819757341
T510C13;T1225C13;2004;0.04998328559401477;3366;264;3102;0.735832484499784;0.677907490749731
T510C13;T6C13;2004;0.051919234509028356;18;2;16;0.611526631731044;0.6101013689410886
T510C13;T347C13;2004;0.05262159403493416;394;10;384;0.5942736536520993;0.3560099183559914
T510C13;T174C13;2005;0.010801455839417606;2445;211;2234;0.7052804308540818;0.8685083714864786
T510C13;T2434C13;2005;0.017455593721675267;6532;681;5851;0.7875051823292325;0.4238071476094523
T510C13;T550C13;2005;0.018235481029406753;1877;214;1663;0.6710883082212038;0.5787510857797211
T510C13;T141C13;2005;0.032724960122894275;89;13;76;0.6062046149468829;1.0806673082178853
T510C13;T2200C13;2005;0.03323085192027542;771;38;733;0.649815275526944;0.45926084612483825
T510C13;T584C13;2005;0.03337190540405799;45;7;38;0.6513612978708597;0.30095113107583477
T510C13;T56C13;2005;0.03395253682978128;34;1;33;0.6560343511335751;0.6428164318745201
T510C13;T1056C13;2005;0.03694837018143593;2498;252;2246;0.7092831832332493;0.5144177168342124
T510C13;T635C13;2005;0.03869408984435496;1;0;1;0.5847894502405664;0.20245140384836802
T510C13;T82C13;2005;0.040603716802162015;126;5;121;0.610466422032581;0.3782284066442853
T510C13;T2412C13;2006;0.01844405967248386;362;52;310;0.6307138356113278;0.8804253652145442
T510C13;T47C13;2006;0.02064443500480584;188;35;153;0.6250356961991723;0.34461145517802366
T510C13;T896C13;2006;0.03138208997595593;178;11;167;0.6624415231584373;0.20516688945952546
T510C13;T747C13;2006;0.03180248719764389;793;77;716;0.6680521820310009;0.6391414152490094
T510C13;T1319C13;2006;0.03286505368193682;2782;410;2372;0.760989300418737;0.22256947946142808
T510C13;T880C13;2006;0.0341706354134782;1222;121;1101;0.651628055024597;0.36692892142572375
T510C13;T825C13;2006;0.03570903677469195;28;2;26;0.610772988741467;0.29504370184638495
T510C13;T1442C13;2006;0.03856349777276524;52;14;38;0.5997498625679742;0.2824218570285063
T510C13;T515C13;2006;0.03936263788400396;435;40;395;0.6515583166032312;0.47800471188955423
T510C13;T1243C13;2006;0.04404307942955177;7;0;7;0.5666829529932168;0.39907438921121174
T510C13;T1556C13;2007;0.025069112782634795;195;27;168;0.59309135691981;0.2934122675071273
T510C13;T2393C13;2007;0.025792352523664075;667;145;522;0.6583543682858817;0.4137620796411762
T510C13;T205C13;2007;0.030275189632432697;44;7;37;0.5913164032676621;0.21141009179854195
T510C13;T74C13;2007;0.031745682058204494;172;19;153;0.5843007653586862;0.37128914717021994
T510C13;T2285C13;2007;0.03382671545598048;168;18;150;0.6300471253473179;0.21138364114327732
T510C13;T49C13;2007;0.03577577905957441;2;0;2;0.6106709922973169;0.2578024897925098
T510C13;T2560C13;2007;0.04019278094084466;1289;181;1108;0.6858232694418294;0.30404141884144276
T510C13;T234C13;2007;0.040211127226919774;7;0;7;0.6416227838886124;0.3174303975030263
T510C13;T619C13;2007;0.04164927086641612;12;3;9;0.5820968745612825;0.24848218201955793
T510C13;T20C13;2007;0.04295769888994416;8;0;8;0.6040067230835882;0.20447222754691544
T510C13;T1204C13;2008;0.01741577312479503;2692;519;2173;0.6745399808898934;0.9201896084585877
T510C13;T954C13;2008;0.032868402850002254;1725;361;1364;0.7604750612150307;0.2039422373287554
T510C13;T1606C13;2008;0.0352775710129869;4;2;2;0.631490473524851;0.27618442789770864
T510C13;T664C13;2008;0.037100635271085536;679;100;579;0.6396613747692357;0.22423256535302033
T510C13;T1844C13;2008;0.03715813991928241;22;2;20;0.6402473652198152;0.20811866997462672
T510C13;T2864C13;2008;0.042401026094499805;18;4;14;0.669956656016269;0.3676915762655665
T510C13;T725C13;2008;0.042739220544316114;4;1;3;0.6186004410134752;0.20175830484936652
T510C13;T208C13;2008;0.04763640236262656;49;7;42;0.6702387092364597;0.2286284445711999
T510C13;T196C13;2008;0.0499284487895868;0;0;0;0.5773073743716868;0.22449905366327116
T510C13;T119C13;2008;0.050253837509849575;1;0;1;0.5947263531412438;0.331159678146462
T510C13;T630C13;2009;0.028972669457658307;15;0;15;0.5961321094072829;0.2984077398233098
T510C13;T2387C13;2009;0.034272943259138655;548;113;435;0.6179430786445945;0.20487372921196248
T510C13;T1743C13;2009;0.035632888020929565;2128;522;1606;0.6771033265390698;0.3290197771354046
T510C13;T492C13;2009;0.036387752159616316;302;24;278;0.6406847411187413;0.2180472302887539
T510C13;T448C13;2009;0.04777713956327423;711;76;635;0.6373186930076783;0.24788837194510294
T510C13;T1384C13;2009;0.04904355709428532;0;0;0;0.6424706743523666;0.3209958304168756
T510C13;T380C13;2009;0.051246406292514646;0;0;0;0.5384610486981378;0.3527867822370239
T510C13;T603C13;2009;0.05835397959962063;3;1;2;0.617210766306249;0.2681388032500549
T510C13;T1779C13;2009;0.058770336355451924;0;0;0;0.6014940346017332;0.2435545401242977
T510C13;T2604C13;2009;0.06013867162959896;47;12;35;0.6119932229809737;0.28924908027505497
T510C13;T1882C13;2010;0.032404353277299736;7270;2255;5015;0.8049215322404547;0.3102320576788126
T510C13;T42C13;2010;0.03826858081159423;5;0;5;0.5783666819170762;0.21629140700438473
T510C13;T587C13;2010;0.05267849407505465;0;0;0;0.6428421958869125;0.24448983536011135
T510C13;T932C13;2010;0.05688699624886395;180;15;165;0.6260443024154748;0.3010225750412154
T510C13;T2675C13;2010;0.07610158083522511;2;2;0;0.6237897163775579;0.3508135149978154
T510C13;T1018C13;2010;0.07613088329761564;992;209;783;0.6518966862260571;0.21975282814126923
T510C13;T566C13;2010;0.07797329629248273;60;20;40;0.6308974781628065;0.20215374170822167
T510C13;T432C13;2010;0.08595024825408726;158;30;128;0.616245684403057;0.479264483167512
T510C13;T2554C13;2010;0.08680852215604073;2;0;2;0.5936207456463718;0.22163715243731405
T510C13;T383C13;2010;0.08927484891810034;0;0;0;0.5577060348884955;0.3040335972921621
T510C13;T2665C13;2011;0.025309651215075224;470;156;314;0.6070047501395495;1.0507801698875667
T510C13;T133C14;2011;0.06118188164080107;319;91;228;0.6745401327313385;0.244053901383781
T510C13;T2692C13;2011;0.06548858194512164;141;51;90;0.5733391781214348;0.30206032112498976
T510C13;T1670C13;2011;0.07201489655401716;1540;561;979;0.6811845280886983;0.3863923091447977
T510C13;T2400C13;2011;0.07523526209412479;164;96;68;0.639309258360339;0.35014942621178075
T510C13;T1327C13;2011;0.0752481368850465;1314;495;819;0.6693077463948304;0.6183819319505811
T510C13;T338C13;2011;0.07957945215929785;24;0;24;0.5915755072367597;0.3298855781585573
T510C13;T731C13;2011;0.08311680804344668;2;0;2;0.5791331582437755;0.2160166051554959
T510C13;T631C13;2011;0.0865280126151583;7;1;6;0.5681444947040989;0.21470032535190545
T510C13;T816C13;2011;0.08914149456931741;35;2;33;0.6181488761088878;0.22432562307503254
T510C13;T5C13;2012;0.05013801269477014;230;35;195;0.6418125336411753;0.9719266317875805
T510C13;T167C13;2012;0.055263706115753486;73;36;37;0.6389456138510633;0.3843581976463622
T510C13;T10C13;2012;0.05535066874264549;60;12;48;0.5792046045377484;0.30965875426325135
T510C13;T737C13;2012;0.05771213975165357;791;350;441;0.6916056465020817;0.3539347885716175
T510C13;T2643C13;2012;0.059434516640065715;1698;645;1053;0.7022482039680161;0.48573552471917486
T510C13;T434C13;2012;0.06246278588858356;234;92;142;0.6804241336901616;0.3086748481408102
T510C13;T1845C13;2012;0.07072449160204297;1826;667;1159;0.6839437291484953;0.22658428953461132
T510C13;T974C13;2012;0.07445333612669269;504;75;429;0.6282028994932951;0.46605737516874973
T510C13;T747C2;2012;0.07575320717916634;1214;416;798;0.6998716892781376;1.171480886835158
T510C13;T776C13;2013;0.054518677020443995;332;91;241;0.6273452748725731;0.5453584915216582
T510C13;T1472C2;2013;0.05834151514694241;184;78;106;0.5917128504507145;0.27163910981783196
T510C13;T1080C13;2013;0.07440693016843392;1766;683;1083;0.6553687960151247;0.7207847825949022
T510C13;T494C13;2013;0.07680428460027877;1;0;1;0.5720650482537337;0.32294433448065357
T510C13;T65C13;2013;0.08042851087603253;96;32;64;0.6649848998864314;0.7821426252238557
T510C13;T2522C13;2013;0.08421177694386472;100;32;68;0.6561808069256522;0.2097076044522739
T510C13;T1166C13;2013;0.0874217790794436;1;0;1;0.6443670146789732;0.30731990991236346
T510C13;T55C13;2013;0.08994407230170709;143;56;87;0.5882294465243403;0.4109417786038802
T510C13;T1288C13;2014;0.05380625204686562;1956;769;1187;0.6518423857771525;0.7888571242677487
T510C13;T856C13;2015;0.051571058277590454;495;226;269;0.5926936979116495;0.3064199773286301
T510C13;T163C13;2015;0.07066283218399416;328;115;213;0.6944587348957711;0.4434938424629478
T510C13;T0C13;2015;0.07299476130860483;8;5;3;0.5849780450704272;0.26398738726033605
T510C13;T1101C13;2015;0.07991800257725479;132;48;84;0.6530048814784943;0.3010433040935208
T510C13;T240C13;2015;0.08348530588850289;117;65;52;0.6349958847885837;0.22938360676779906
T510C13;T1269C13;2016;0.054943625882014846;1;0;1;0.5831837965331013;0.26318056988351973
T510C13;T842C13;2016;0.07153241900455343;5705;3023;2682;0.7793999287690314;0.6725333062704927
T510C13;T556C13;2016;0.07364571598497704;261;130;131;0.6191683442882709;1.1613610970100439
T510C13;T1011C13;2016;0.07662999464129505;260;136;124;0.6330659331541117;0.4483708353903592
T510C13;T1851C13;2016;0.07935554682174595;2351;1363;988;0.6862187033427547;0.25695383041430625
T510C13;T135C13;2016;0.08390908718709156;12;4;8;0.6271454481134089;0.5999539476205596
T510C13;T38C13;2016;0.08674244925397279;3079;1537;1542;0.698493548829977;0.2684586364227765
T510C13;T1130C13;2017;0.04922465552130861;2127;1202;925;0.7373447297491855;0.36364310043385367
T510C13;T1683C13;2017;0.07645788037048762;227;148;79;0.5856991071858089;1.1893602492989168
T510C13;T4C13;2017;0.07804448146931775;620;376;244;0.6836740752927237;0.2394231383536695
T510C13;T27C13;2017;0.08544721802606481;402;194;208;0.6507995723492622;0.4761013026425042
T510C13;T674C13;2017;0.08596235512390593;16;11;5;0.5954455505582356;0.3243221753946698
T510C13;T2678C13;2017;0.09217004663352246;12;4;8;0.5738284984456614;0.30365542630760983
T510C13;T1033C13;2017;0.09372158921215157;365;217;148;0.6399487346334862;0.20471076667777427
T510C13;T1291C13;2018;0.06635791125572987;2192;1300;892;0.6478003659676014;0.9784896166587389
T510C13;T78C13;2018;0.06810639830623455;1053;634;419;0.6588755550837944;1.2685890743228498
T510C13;T1472C13;2018;0.06915688039607193;225;165;60;0.5771023526490073;1.2818144133295584
T510C13;T1649C13;2018;0.0899370832669788;591;379;212;0.6496679697629084;1.3574095608546506
T510C13;T133C13;2018;0.09070385133623637;547;442;105;0.6605906217841019;1.3817244081328532
T510C13;T667C13;2018;0.0927796373584856;93;57;36;0.6192440194029217;0.8242317999957038
T510C13;T2498C13;2018;0.09485785376914091;1590;1201;389;0.6648094475762003;0.6066876398133697
T510C13;T947C13;2019;0.0772793668009355;551;451;100;0.6400828912154094;1.1261412186667792
T510C13;T1882C2;2019;0.08250899020555191;1281;1058;223;0.7426341943251581;0.40168246955051706
T1278C2;T843C2;2003;0.004458633933711376;10920;307;10613;0.7319692424238063;0.7334826154025198
T1278C2;T657C2;2003;0.0048793918455273255;7205;207;6998;0.6308301700333752;0.4980001137255727
T1278C2;T131C2;2003;0.005721692179576188;9494;265;9229;0.6959719000794067;0.8587260947101775
T1278C2;T84C2;2003;0.006105593091166539;2087;45;2042;0.7148638419864795;0.42114345725813757
T1278C2;T177C2;2003;0.006483715384334454;7;0;7;0.5622371748207361;0.6546209732893118
T1278C2;T447C2;2003;0.007247162396676332;75;3;72;0.6488894136074201;0.4518090840715826
T1278C2;T331C2;2003;0.007377918861505739;20;2;18;0.6221163205629848;0.5534428615859884
T1278C2;T257C2;2003;0.007460859090730687;31;1;30;0.6025385042088878;0.4036156957138147
T1278C2;T89C2;2003;0.007600142503721763;6213;124;6089;0.722879014414094;0.4685874864615649
T1278C2;T811C2;2003;0.007646578824936134;737;18;719;0.5721610397290882;0.2910440814308233
T1278C2;T155C2;2004;0.0030332019798970933;1545;75;1470;0.6882394578473181;0.6574316504683934
T1278C2;T492C2;2004;0.004194497073239933;2;0;2;0.588171027765678;0.35950541060169405
T1278C2;T1784C2;2004;0.0048764447047133785;1530;64;1466;0.6027475050990518;0.24663886169260216
T1278C2;T1083C2;2004;0.0050273365241549905;3481;146;3335;0.6282638187734646;0.4435186240384003
T1278C2;T871C2;2004;0.0052839980599926895;1069;39;1030;0.7085085422211811;0.2927291903988579
T1278C2;T281C2;2004;0.0053610532628596275;10;1;9;0.5463178473940684;0.2501520403888639
T1278C2;T288C2;2004;0.0054199331340264445;417;24;393;0.5796986060849015;0.23363359433875763
T1278C2;T78C2;2004;0.0056255072278317275;62;2;60;0.6336726190615407;0.6079713134067952
T1278C2;T306C2;2004;0.00587520869891156;22;0;22;0.5687467555910889;0.6093709315494069
T1278C2;T2336C2;2004;0.005944527676669309;3;0;3;0.5688657083379527;0.2850238739585454
T1278C2;T533C2;2005;0.00432151718903151;6360;307;6053;0.7002940228439334;0.48041347750437025
T1278C2;T269C2;2005;0.004328615613794828;1216;69;1147;0.6016726368617046;0.40878055289071363
T1278C2;T153C2;2005;0.005445870723438162;0;0;0;0.5507281914974388;0.2368979900696215
T1278C2;T2012C2;2005;0.006921534607227886;818;59;759;0.5440388865693833;0.3750002206619571
T1278C2;T565C2;2005;0.007304069615904574;2;0;2;0.5765678377162362;0.4814223026801098
T1278C2;T912C2;2005;0.007501456345657687;1705;87;1618;0.5996432574361548;0.21758101964787568
T1278C2;T736C2;2005;0.007628702328450254;66;0;66;0.5585099641556213;0.27576825013405504
T1278C2;T2646C2;2005;0.00809669194132323;0;0;0;0.5069172318619948;0.4394425559835555
T1278C2;T432C2;2005;0.008104367076273156;0;0;0;0.4992569888136884;0.2443326415787879
T1278C2;T127C2;2005;0.008115154012638737;43;3;40;0.540998425892393;0.3334071340698737
T1278C2;T1273C2;2006;0.005332444958021432;8776;631;8145;0.6399916829248102;0.5987571244574301
T1278C2;T2331C2;2006;0.008310904156111576;373;34;339;0.615885719392512;0.33354881713308443
T1278C2;T1286C2;2006;0.008625706658415777;703;49;654;0.6095731666661094;0.45996677906754996
T1278C2;T1508C2;2006;0.009233635235503135;1690;142;1548;0.6195262525580254;0.3001489270994864
T1278C2;T237C2;2006;0.009498013668753802;2456;183;2273;0.7493827096605066;0.28285465243843033
T1278C2;T2789C2;2006;0.009549890652961412;199;17;182;0.6377011725878323;0.22631991362612647
T1278C2;T667C2;2006;0.009602099952998877;104;4;100;0.5221136614327035;0.28718312592659007
T1278C2;T135C2;2006;0.009673268619135755;1567;121;1446;0.6687083888642242;0.7034434548177088
T1278C2;T1534C2;2006;0.009843368904353778;2017;145;1872;0.5642442390543334;0.28356383840559046
T1278C2;T583C2;2006;0.010367172801723279;314;34;280;0.5629407622011733;0.22321173397979072
T1278C2;T354C2;2007;0.007008024712392369;4597;417;4180;0.7537478921099631;0.3499021926628257
T1278C2;T2208C2;2007;0.008031440886486219;636;75;561;0.607314644464303;0.3177949598273253
T1278C2;T575C2;2007;0.008337754905246575;125;23;102;0.6441169536751372;0.20495048724609188
T1278C2;T1482C2;2007;0.008674275037268808;23;4;19;0.5449391516404712;0.32856802293273263
T1278C2;T1149C2;2007;0.009447540706571611;91;6;85;0.6377806303407922;0.3548270561861734
T1278C2;T198C2;2007;0.010292813697181602;6;1;5;0.671729033469484;0.2045822260982416
T1278C2;T1379C2;2007;0.010544731972026433;2;0;2;0.5613511470379396;0.25627633017138157
T1278C2;T1340C2;2007;0.010897312776798507;3;0;3;0.5429442464197036;0.2006792869945199
T1278C2;T611C2;2007;0.011124370520566806;277;23;254;0.582803441972976;0.34740306084103534
T1278C2;T2138C2;2007;0.011998922250644584;143;17;126;0.560205304134787;0.2600940858809148
T1278C2;T1058C2;2008;0.009794886206753839;242;35;207;0.6459719023835478;0.3986949672026886
T1278C2;T259C2;2008;0.013388507998754573;0;0;0;0.5676829987886366;0.39214240062630495
T1278C2;T1180C2;2008;0.013446350678695262;2;1;1;0.533139462556565;0.23573659311072975
T1278C2;T1736C2;2008;0.01399461723584483;0;0;0;0.5283404066916673;0.24422049707819238
T1278C2;T1245C2;2008;0.01610259171002293;191;32;159;0.5865373874995683;0.25350373476234267
T1278C2;T270C9;2008;0.01799246059213422;46;4;42;0.5637627633174409;0.30448444651297907
T1278C2;T410C2;2008;0.018555779559086272;9;0;9;0.6679458584540788;0.8710965293704379
T1278C2;T1274C2;2008;0.01882003249483033;0;0;0;0.5162152789720447;0.2333730134523867
T1278C2;T76C2;2008;0.019644023472717542;6435;964;5471;0.6462377941081996;0.2204815216231813
T1278C2;T1787C2;2008;0.02065780045439003;41;2;39;0.5789506920746924;0.24794646784735735
T1278C2;T746C2;2009;0.017626566444718605;32;5;27;0.5352181048591496;0.3370742159750075
T1278C2;T508C2;2009;0.018132758025161677;38;3;35;0.5939520141407967;0.21546106625199526
T1278C2;T1630C2;2009;0.01939759231333049;55;7;48;0.5289018270946946;0.21425721603262898
T1278C2;T1094C2;2009;0.01956693717710678;49;10;39;0.6058800513092453;0.3241143681203366
T1278C2;T2233C2;2009;0.02006806542338413;189;39;150;0.628040232588737;0.4517668597635038
T1278C2;T903C2;2009;0.02030226321499573;283;72;211;0.5844595039336515;0.236134205025399
T1278C2;T434C2;2009;0.02178365874059318;370;71;299;0.5541402377690346;0.20137907824764634
T1278C2;T2140C5;2009;0.02279515109142083;128;27;101;0.5935221717290244;0.2770618498209935
T1278C2;T394C2;2010;0.022335587541208124;0;0;0;0.5386419619268517;0.2639388959245762
T1278C2;T83C2;2010;0.02579567908866709;33;7;26;0.6086412835458407;0.2899919760712589
T1278C2;T145C2;2010;0.026985143416194846;35;4;31;0.6730329075515721;0.3093574670784337
T1278C2;T1816C2;2010;0.027115797123765772;1192;276;916;0.6309395517460027;0.29853320300843583
T1278C2;T1093C2;2010;0.028378290921920346;3;0;3;0.5749789478294587;0.26452888824861476
T1278C2;T777C2;2010;0.030907192992528754;1;0;1;0.49677648604798974;0.21313815655989202
T1278C2;T1785C2;2011;0.01407379682283294;78;26;52;0.5632546987376261;0.26883726985043266
T1278C2;T1373C2;2011;0.016920101659250952;42;22;20;0.5746755894270026;0.22373762186259938
T1278C2;T2077C2;2011;0.02014704058317829;182;42;140;0.5947093341493654;0.2280804516974537
T1278C2;T2204C2;2011;0.021489164710122965;10;2;8;0.5243475499102896;0.20173202485429936
T1278C2;T1128C2;2012;0.023015160623127695;4427;1462;2965;0.7099300849007287;0.8147392483246144
T1278C2;T1832C2;2012;0.025337819683704632;4278;1568;2710;0.6536395087486995;0.6790235398337161
T1278C2;T699C2;2012;0.028468555418686536;18;10;8;0.5576441784525088;0.39877465184907745
T1278C2;T1972C2;2012;0.028822513917460935;4287;1527;2760;0.6724668366620368;0.2025055295350743
T1278C2;T673C2;2012;0.029205528493374433;217;30;187;0.5695159487378572;0.6418118112318979
T1278C2;T1858C2;2012;0.03232043359703152;733;270;463;0.6069642343197288;0.903306800710149
T1278C2;T1810C2;2012;0.03708526004501722;298;70;228;0.5828318567157419;0.5775643959852979
T1278C2;T363C2;2012;0.039759316734486294;206;45;161;0.5486733488566243;0.6943469216113107
T1278C2;T1015C2;2012;0.04360427711251469;33;6;27;0.5775623595389611;0.20814030188870536
T1278C2;T1490C2;2012;0.044039927108776356;322;112;210;0.5211861390025796;0.7736644047481167
T1278C2;T1933C2;2013;0.016991353038838808;262;79;183;0.5854338280637781;0.4944525436223232
T1278C2;T1509C2;2013;0.020190456061791706;24;7;17;0.5987784414224271;0.20292967055001568
T1278C2;T2085C2;2013;0.024941345078208443;76;42;34;0.5502376725343188;0.21581509917847694
T1278C2;T538C2;2013;0.030585263011858488;65;15;50;0.5906856731568217;0.6900360238904479
T1278C2;T277C2;2013;0.03281754473988563;27;6;21;0.5203378396921365;0.27440431753754596
T1278C2;T1326C2;2013;0.03612681066818679;0;0;0;0.6265876489979454;0.262229376647349
T1278C2;T2497C2;2013;0.03746844155708273;7;2;5;0.5488796496515498;0.23920638532385355
T1278C2;T1339C2;2013;0.04021801449396312;6437;2751;3686;0.6389650599738279;0.418773845566272
T1278C2;T274C2;2013;0.04234778395643579;165;68;97;0.550121813456256;0.3326028512100092
T1278C2;T485C2;2013;0.04333182441873806;6;0;6;0.5894953868547439;0.31391219480511673
T1278C2;T249C2;2014;0.02923226733248996;3;1;2;0.6422257831376608;0.5403907853993324
T1278C2;T973C2;2014;0.029743855374705475;181;76;105;0.5552342814448943;0.932767518717522
T1278C2;T2428C2;2015;0.031899840153417514;1379;722;657;0.6469306007415383;0.2937117144188056
T1278C2;T2575C2;2015;0.03675580583059146;386;178;208;0.6570418135238665;0.22119698213122252
T1278C2;T1797C2;2015;0.03824588614246183;979;482;497;0.5906764662021711;0.5322796244309916
T1278C2;T2302C2;2015;0.04443632116789176;739;427;312;0.6001586476817404;0.3451252445558023
T1278C2;T348C2;2015;0.04880316702908871;32;16;16;0.5592720336741821;0.5743154726931659
T1278C2;T1196C2;2015;0.0501725616609745;0;0;0;0.5987710896284556;0.20914869261937605
T1278C2;T2488C2;2015;0.05176205006079715;1707;940;767;0.6767545789616294;0.46887848078068806
T1278C2;T1700C2;2015;0.05292880243802345;6;5;1;0.5736112480630603;0.3232876115289225
T1278C2;T2007C2;2016;0.028430884048914473;20;11;9;0.48987063480210713;0.25777990860725275
T1278C2;T1693C2;2016;0.02990122600045997;6;4;2;0.5451132151580662;0.26631353791866913
T1278C2;T712C2;2016;0.04772036121181955;13;10;3;0.5211729134448796;0.21396266552770749
T1278C2;T316C2;2016;0.04805181654053037;2;2;0;0.6124230619347093;0.7900481511518981
T1278C2;T1430C2;2016;0.05315546461505216;83;57;26;0.5606944930575143;0.7811565901396664
T1278C2;T697C2;2016;0.05748256390179063;78;45;33;0.6545155166660528;1.0633805486508963
T1278C2;T307C2;2017;0.029314487593675276;2;2;0;0.5952980959084406;0.4035703144509024
T1278C2;T2422C2;2017;0.03265230756000281;151;118;33;0.6094696842811004;0.7745906914856611
T1278C2;T340C2;2017;0.03327440491693667;34;21;13;0.5815910383090246;0.21150021421881537
T1278C2;T1313C2;2017;0.03922039108618958;77;43;34;0.5887716143435284;0.253695464735244
T1278C2;T2844C2;2017;0.049057033539032124;1869;1222;647;0.633091696160976;0.4436841332278116
T1278C2;T615C2;2017;0.058328237171596964;19;11;8;0.5915812491250424;0.34318186236656556
T1278C2;T875C2;2017;0.05870028849859332;12;10;2;0.5349053860168935;0.28921657459332273
T1278C2;T2340C2;2017;0.059351382588126;707;486;221;0.5774152563047608;0.9723988854942467
T1278C2;T1452C2;2017;0.06030057518321974;243;165;78;0.6361388408663142;0.4844699449369394
T1278C2;T309C2;2017;0.06351621234638949;77;69;8;0.6366916841132481;0.7649809572024828
T1278C2;T1705C2;2018;0.025731959135021132;3;3;0;0.5966083507657715;0.2541868417330389
T1278C2;T1413C2;2018;0.034533964373890336;553;399;154;0.6786437226199591;0.6302622712085238
T1278C2;T1959C2;2019;0.027094166626991822;3320;2838;482;0.7361068554040695;0.6687564851998347
T595C2;T1170C2;2003;0.0034414483030632548;210;5;205;0.5199940209899738;0.4353035814073133
T595C2;T131C2;2003;0.0035583311869398226;73;1;72;0.558797495424436;0.8587260947101775
T595C2;T843C2;2003;0.004325346725650547;130;1;129;0.5810720436813627;0.7334826154025198
T595C2;T156C2;2003;0.004841555288356503;100;1;99;0.6262656432972327;0.47726085194368584
T595C2;T899C2;2003;0.005041355783680257;64;5;59;0.5353476264837231;0.3414763178949747
T595C2;T405C2;2003;0.005165949736679165;512;18;494;0.5936910174173784;0.4622925398459977
T595C2;T84C2;2003;0.005188611909543672;396;5;391;0.6913665729400666;0.42114345725813757
T595C2;T89C2;2003;0.005325319822658603;87;1;86;0.6258146902846898;0.4685874864615649
T595C2;T686C2;2003;0.0061256596713095135;216;7;209;0.5313016806452722;0.7440318374266678
T595C2;T1521C2;2003;0.006314253805767667;191;10;181;0.5247478432152631;0.3398045221106255
T595C2;T1083C2;2004;0.0032018369981362538;99;3;96;0.5409560576432234;0.4435186240384003
T595C2;T492C2;2004;0.003369266387894143;3;1;2;0.5152344696820177;0.35950541060169405
T595C2;T871C2;2004;0.004650181404381559;53;2;51;0.6370603192774968;0.2927291903988579
T595C2;T376C2;2004;0.004692670825575451;70;2;68;0.6548949303104608;0.6434614403919463
T595C2;T1784C2;2004;0.005283751296246919;109;2;107;0.5219201727159882;0.24663886169260216
T595C2;T95C2;2004;0.0052839980599926895;85;1;84;0.58466326022618;0.2793081807382823
T595C2;T855C2;2004;0.005307267395882054;609;20;589;0.5149034812617225;0.21018821016623782
T595C2;T281C2;2004;0.005653191657772227;3;0;3;0.5353065277962833;0.2501520403888639
T595C2;T149C2;2004;0.005679423048750354;2;0;2;0.6047290843389356;0.2513835075471563
T595C2;T1723C2;2004;0.005825987700349922;149;6;143;0.6320957639893685;0.5084589082076435
T595C2;T269C2;2005;0.004121001744649244;585;30;555;0.6546582093518678;0.40878055289071363
T595C2;T533C2;2005;0.004564671080768079;816;14;802;0.6279244386302492;0.48041347750437025
T595C2;T317C2;2005;0.004738893638777997;105;12;93;0.6566691561948101;0.5476036786665995
T595C2;T153C2;2005;0.005113962644648251;12;4;8;0.5911758975960553;0.2368979900696215
T595C2;T127C2;2005;0.0057246814377043265;11;1;10;0.5371807330889049;0.3334071340698737
T595C2;T565C2;2005;0.0057730639070454615;835;92;743;0.6804694152815638;0.4814223026801098
T595C2;T736C2;2005;0.005791043917480199;3645;232;3413;0.6321372303318178;0.27576825013405504
T595C2;T912C2;2005;0.005967805136063431;523;23;500;0.513693155914978;0.21758101964787568
T595C2;T432C2;2005;0.00598710966253746;16;5;11;0.4890445360972643;0.2443326415787879
T595C2;T2012C2;2005;0.006306078246891111;66;5;61;0.5730326242247308;0.3750002206619571
T595C2;T1286C2;2006;0.004608830235071082;779;54;725;0.6329016089767325;0.45996677906754996
T595C2;T1273C2;2006;0.00469980266338621;891;47;844;0.5693758447229356;0.5987571244574301
T595C2;T667C2;2006;0.005553742977952858;3043;212;2831;0.5592672954412887;0.28718312592659007
T595C2;T2331C2;2006;0.006072445572265939;1284;119;1165;0.6067576191747124;0.33354881713308443
T595C2;T1508C2;2006;0.00616995384193797;803;50;753;0.5483349213519169;0.3001489270994864
T595C2;T2519C2;2006;0.0074561575168921035;39;1;38;0.5586436629336693;0.2055369531230184
T595C2;T2789C2;2006;0.007464378140857875;47;7;40;0.5847467995907104;0.22631991362612647
T595C2;T237C2;2006;0.009045314871847676;84;1;83;0.6174115018409564;0.28285465243843033
T595C2;T135C2;2006;0.009536961421212853;77;5;72;0.6007833510896753;0.7034434548177088
T595C2;T583C2;2006;0.010317763415820136;388;32;356;0.5733077235152539;0.22321173397979072
T595C2;T1482C2;2007;0.004980932957781126;1500;228;1272;0.5707598157687173;0.32856802293273263
T595C2;T198C2;2007;0.005266560420855715;7;0;7;0.6763562333243228;0.2045822260982416
T595C2;T2208C2;2007;0.007331871031030057;317;48;269;0.5403930726584405;0.3177949598273253
T595C2;T354C2;2007;0.008141875516124886;1024;57;967;0.6860736017695477;0.3499021926628257
T595C2;T575C2;2007;0.008144896370638421;16;1;15;0.49005462201147704;0.20495048724609188
T595C2;T1379C2;2007;0.008577748657844664;0;0;0;0.5156955682431084;0.25627633017138157
T595C2;T1149C2;2007;0.008674275037268808;12;0;12;0.6010524488262978;0.3548270561861734
T595C2;T2138C2;2007;0.009517443976557405;54;14;40;0.4503454969112228;0.2600940858809148
T595C2;T1340C2;2007;0.00954315462879829;15;1;14;0.5597878913685923;0.2006792869945199
T595C2;T501C2;2007;0.009597684084755698;1066;44;1022;0.6900016610940052;0.28553681563462874
T595C2;T1058C2;2008;0.0065149323466956455;31;3;28;0.5828281599511204;0.3986949672026886
T595C2;T259C2;2008;0.007606027182920694;22;11;11;0.6014540182010821;0.39214240062630495
T595C2;T1180C2;2008;0.007995311486728607;41;0;41;0.5248857624791378;0.23573659311072975
T595C2;T1736C2;2008;0.010280779250485539;3;0;3;0.48698476753972114;0.24422049707819238
T595C2;T1245C2;2008;0.010350058774077575;357;42;315;0.5663040841071395;0.25350373476234267
T595C2;T270C9;2008;0.010561764023434117;203;29;174;0.5957084098454258;0.30448444651297907
T595C2;T1787C2;2008;0.010991642464000972;510;31;479;0.57512142991467;0.24794646784735735
T595C2;T1274C2;2008;0.010992321449600273;3;0;3;0.48624492958878357;0.2333730134523867
T595C2;T410C2;2008;0.011466167262726978;27;2;25;0.6746339225533875;0.8710965293704379
T595C2;T1955C2;2008;0.011528284450049497;141;14;127;0.5467142206798464;0.2011400667244411
T595C2;T746C2;2009;0.009839710826502035;246;41;205;0.5220098462756285;0.3370742159750075
T595C2;T1630C2;2009;0.014781265057580595;16;6;10;0.5284867826794892;0.21425721603262898
T595C2;T508C2;2009;0.017201044121398112;1;1;0;0.5381477692069503;0.21546106625199526
T595C2;T1094C2;2009;0.019464554596945294;5;4;1;0.5656769439039626;0.3241143681203366
T595C2;T2233C2;2009;0.02078388218061078;171;29;142;0.5497934746428892;0.4517668597635038
T595C2;T903C2;2009;0.021177993883702007;24;12;12;0.4987294757133236;0.236134205025399
T595C2;T2140C5;2009;0.023520328427191428;37;6;31;0.49776522968550396;0.2770618498209935
T595C2;T434C2;2009;0.024174461325871643;35;2;33;0.46684558388831243;0.20137907824764634
T595C2;T2357C2;2009;0.024684608532052676;14;4;10;0.46562999070178596;0.7047739016272987
T595C2;T394C2;2010;0.0174603534403468;0;0;0;0.5028867051919592;0.2639388959245762
T595C2;T83C2;2010;0.02031884485788582;99;17;82;0.5912291791889268;0.2899919760712589
T595C2;T145C2;2010;0.0223534500420679;3;1;2;0.6561183324036638;0.3093574670784337
T595C2;T1093C2;2010;0.02284846947295671;5;0;5;0.5372121850634455;0.26452888824861476
T595C2;T1816C2;2010;0.02507558140812649;186;32;154;0.564183993116812;0.29853320300843583
T595C2;T777C2;2010;0.02719937183974841;2;2;0;0.45386519123820035;0.21313815655989202
T595C2;T1785C2;2011;0.0171317354386733;134;52;82;0.606008737742916;0.26883726985043266
T595C2;T1373C2;2011;0.02351474706037182;179;80;99;0.5470437229898006;0.22373762186259938
T595C2;T1933C2;2012;0.019591935452044407;1890;358;1532;0.6675744507543442;0.2647007261528751
T595C2;T2085C2;2012;0.020003074440921198;143;50;93;0.5974555159077627;0.21441376998946804
T595C2;T1921C2;2012;0.023883187288837426;244;49;195;0.676645525570337;0.5134386938962223
T595C2;T763C2;2012;0.02452640554663721;537;148;389;0.6058632802887219;0.32351072972957207
T595C2;T710C2;2012;0.02682395559585815;270;54;216;0.7066834896606649;0.5456526169241792
T595C2;T422C5;2012;0.026842084742481842;1027;264;763;0.5599414391979238;0.22407117677972804
T595C2;T1832C2;2013;0.02701614093294169;651;225;426;0.5635491843397693;0.8470848653665562
T595C2;T249C2;2013;0.02819693600545148;0;0;0;0.630728222468216;0.41401894168768355
T595C2;T1235C2;2013;0.03039113191604015;10;6;4;0.47694621655770175;0.2029843020512667
T595C2;T363C2;2013;0.03330689827117295;58;23;35;0.5819192299038515;0.6348579799723272
T595C2;T386C2;2013;0.034320218035030825;187;92;95;0.697816622376543;0.666426144159463
T595C2;T733C2;2013;0.03550376795840138;175;35;140;0.6400080968269286;0.40590253893970807
T595C2;T134C2;2013;0.03950083326054232;166;60;106;0.5830333037922727;0.9619516107042694
T595C2;T1700C2;2014;0.034731357034385346;38;11;27;0.5116165001726517;0.21261629630251913
T595C2;T1313C2;2014;0.044876022189527354;147;33;114;0.5638135726907101;0.23291318140974826
T595C2;T485C2;2014;0.04949851429467911;183;37;146;0.5689004605035419;0.448775906633759
T595C2;T2422C2;2014;0.0518405888326261;90;28;62;0.5624447545736787;0.6081213728814734
T595C2;T673C2;2014;0.057318338047327444;612;155;457;0.6129580667510564;0.7824159962168374
T595C2;T1810C3;2014;0.058964874913104315;42;14;28;0.5210267459280984;0.23362125172470943
T595C2;T533C1;2014;0.06289723570156058;693;196;497;0.6443634571468626;0.4156781321550078
T595C2;T1430C2;2014;0.06602581905841964;544;226;318;0.5564797607024938;0.72169567067403
T595C2;T2488C2;2014;0.06608480007221473;242;113;129;0.5626746870593302;0.2159222138249427
T595C2;T1858C2;2015;0.052516910675779016;198;65;133;0.6133012125772024;1.2558161714181701
T595C2;T274C2;2015;0.05987107243983136;167;80;87;0.5035294151844874;0.667705412538207
T595C2;T307C2;2015;0.07001933871485777;4;4;0;0.564152117198393;0.249093800995967
T595C2;T538C2;2015;0.07168672175957747;5;2;3;0.5523919718448573;1.108272571884088
T595C2;T1413C2;2015;0.07360015586594681;161;51;110;0.5772792825716448;0.3461858937107496
T595C2;T1241C2;2015;0.07728976540365684;2;1;1;0.5954308337382841;0.4555592231918381
T595C2;T316C2;2015;0.08178912368830038;91;48;43;0.6018154964971193;0.6287333520954862
T595C2;T1072C2;2016;0.06865470348122249;15;7;8;0.5842085306882333;0.20024297152647005
T595C2;T973C2;2017;0.07713050340840688;791;479;312;0.538729856224045;1.3029355309636692
T595C2;T182C2;2017;0.08212071017398836;109;59;50;0.6172597381605782;1.3222688488213201
T595C2;T1237C2;2018;0.09104652102380895;959;625;334;0.5305210415003165;0.4560954634775848
T595C2;T1705C2;2019;0.06499900588444352;10;8;2;0.45326782450327546;0.4342804016700873
T1228C9;T355C9;2016;0.07264067436495969;5;1;4;0.5816772457547142;0.7753480139623211
T1228C9;T201C9;2016;0.07990967169115248;27;12;15;0.5528653811969131;0.6040427398978457
T1228C9;T434C9;2016;0.09193347979023614;0;0;0;0.6887567392962417;0.39964460121811346
T1228C9;T955C9;2016;0.11383485282770911;25;3;22;0.5968241231540778;0.9655341842616444
T1228C9;T638C9;2016;0.12646376525903347;1;0;1;0.65036630663221;0.3621109410512968
T1228C9;T37C9;2016;0.13052043070018182;10;5;5;0.6192051537105483;0.9313136034502126
T1228C9;T2113C9;2016;0.1364628804625443;1;0;1;0.5641447530833751;0.24341416026690024
T1228C9;T185C9;2016;0.1385190114968946;9;4;5;0.5719477265468971;0.6078170760649766
T1228C9;T2174C9;2016;0.139606538868132;27;19;8;0.6088808924382565;0.6064547119794026
T1228C9;T36C9;2016;0.14043021591682714;8;5;3;0.5693743045878236;0.5391422650863058
T1228C9;T1216C9;2017;0.09408393301120532;51;28;23;0.6114223554554583;0.6944708812009546
T1228C9;T1557C9;2017;0.11044231513636305;14;7;7;0.6085222421850227;0.7786106245279913
T1228C9;T381C9;2017;0.12064012429206539;0;0;0;0.6540985965413278;0.5066748973405544
T1228C9;T2254C9;2017;0.12285502024508088;1;1;0;0.626774284777744;0.37462074579424615
T1228C9;T675C9;2017;0.12475246755895564;0;0;0;0.6111148635939329;0.2454255136757646
T1228C9;T578C9;2017;0.12698382936329589;0;0;0;0.5594516834806842;0.6693371455206122
T1228C9;T60C9;2017;0.14589590898198246;0;0;0;0.6171947512581433;0.7561276709249107
T1228C9;T2253C9;2017;0.14826392744328365;14;10;4;0.6199427619524739;0.2804508544807204
T1228C9;T197C9;2017;0.15239495596066632;8;5;3;0.5884726452696107;0.24024942833579874
T1228C9;T525C9;2017;0.16046183691712557;57;36;21;0.5814478666737468;0.7011996743463318
T1228C9;T1352C9;2018;0.10287154547024335;23;16;7;0.6230299950563456;0.31502646323436495
T1228C9;T699C9;2018;0.11600086549615396;25;19;6;0.622809240674892;0.8237952765233215
T1228C9;T661C9;2018;0.1334870785047233;103;58;45;0.6703203293848886;0.5136860925227086
T1228C9;T829C9;2018;0.13814711548666936;3;3;0;0.6127166318811971;0.5977795568246271
T1228C9;T673C9;2018;0.14056043842286048;0;0;0;0.5913650035829698;0.8071769329749241
T1228C9;T1380C9;2018;0.1467719067975407;14;9;5;0.670945481958152;0.545841172634181
T1228C9;T588C9;2018;0.14703706461557764;72;44;28;0.5889246729285692;0.7693735316269147
T1228C9;T256C9;2019;0.1277249532975917;48;31;17;0.6088557042508473;0.35919434093766234
T1228C9;T2566C9;2019;0.17250732718657158;58;35;23;0.6356703693870833;0.6894972447181026
T661C5;T1219C6;2011;0.053153130432811335;2;0;2;0.71502287633704;0.5244454324350948
T661C5;T144C5;2011;0.07046314499019168;77;22;55;0.6769652278860665;1.2649833599013367
T661C5;T1371C5;2011;0.07555277346522038;2;0;2;0.5788551461398019;0.926669316446534
T661C5;T139C5;2011;0.07900062210742465;3;0;3;0.6346121673332198;1.2660086346052513
T661C5;T617C5;2011;0.07917118287493996;3;0;3;0.6478777506393825;1.152169397922676
T661C5;T117C5;2011;0.07983786762754996;31;11;20;0.6345114764402013;1.0261498988240505
T661C5;T608C5;2011;0.08765261516778489;4;2;2;0.6562398413246922;1.1832685296682497
T661C5;T490C5;2011;0.0888120210990917;0;0;0;0.6540902536596551;0.9716793277821058
T661C5;T521C5;2011;0.09701002663677771;20;7;13;0.6572138060666339;1.1188781448175287
T661C5;T561C5;2011;0.10096468917094747;6;1;5;0.6329896701259673;1.1441261162168914
T661C5;T2920C5;2012;0.062151807486577226;2;0;2;0.7351136062508518;0.5421050899421606
T661C5;T1098C5;2012;0.07405688278830058;0;0;0;0.6744006365469457;0.35297055677747496
T661C5;T1206C5;2012;0.07505074603095974;2;0;2;0.6725596984641421;0.6483442497538011
T661C5;T1771C5;2012;0.07628140581260967;17;5;12;0.648148298663378;0.6963170954116515
T661C5;T439C5;2012;0.08002421869379162;4;2;2;0.6521165649736915;0.3462768447043496
T661C5;T913C5;2012;0.08045284925718854;8;1;7;0.6494644128864704;0.8151043778755664
T661C5;T429C5;2012;0.08133591506021731;46;16;30;0.6806824452058489;0.7960060570035687
T661C5;T1538C5;2012;0.08240291891713702;0;0;0;0.6617054048041782;0.7373758343890838
T661C5;T92C5;2012;0.08634470079116252;0;0;0;0.6245734956189051;0.5281998461428997
T661C5;T1218C5;2012;0.08697301920669354;321;97;224;0.6813449594216676;0.21742006946586132
T661C5;T1782C5;2013;0.06099246842762551;837;336;501;0.713357515436927;0.30017735795734096
T661C5;T135C5;2013;0.06877831703279114;2;0;2;0.7135849565661316;0.7286222961018418
T661C5;T83C5;2013;0.07029696309578315;2;1;1;0.6104096206058917;0.38569283851521996
T661C5;T617C6;2013;0.07163459542246009;2;1;1;0.6354579602542758;0.3470580897298597
T661C5;T1320C5;2013;0.07229894444449558;5;4;1;0.7097633799265518;0.23209012551265584
T661C5;T2062C5;2013;0.07318692866641352;2;2;0;0.6489103975759114;0.7181683755506307
T661C5;T2150C5;2013;0.07512529600561124;3;1;2;0.6586593607323121;0.2136410870075481
T661C5;T958C5;2013;0.07611459555253508;2;0;2;0.733904136715288;0.37259389221792905
T661C5;T287C5;2013;0.07638303943781721;0;0;0;0.6362947445236882;0.2199505116432586
T661C5;T2087C5;2013;0.07856798520619879;4;3;1;0.7016156880212858;0.6101241194486301
T661C5;T316C5;2014;0.16233127033166816;20;6;14;0.6695612031684972;0.9429408198918312
T661C5;T524C5;2014;0.1672419405025679;4;0;4;0.6125533030463093;1.0505120693118215
T661C5;T1C5;2014;0.17580272871963087;7;3;4;0.6302860892636843;2.158127496877481
T661C5;T1037C5;2015;0.1054984149491035;60;38;22;0.666823087617688;0.33659205947874216
T661C5;T1897C5;2015;0.1431836614984452;423;266;157;0.7240191206846266;0.3592206783894295
T661C5;T387C5;2015;0.15742867035725228;311;189;122;0.6526533403302789;0.20931887720481518
T661C5;T2464C5;2015;0.16358037306100537;2;2;0;0.6912232025163059;0.4354714590935503
T661C5;T379C5;2015;0.17235322215893523;0;0;0;0.6748968230686597;0.6095812433690195
T661C5;T876C5;2015;0.1749327082709916;0;0;0;0.6494671161097963;0.4187833659075322
T661C5;T352C5;2015;0.17708248829170736;32;6;26;0.6500072370598606;0.46369814116876495
T1081C17;T241C17;2004;0.005183432869979132;9693;388;9305;0.6256136361671777;0.6892844796414265
T1081C17;T1560C17;2004;0.01753355604322815;7630;340;7290;0.6211361647513112;0.40154758101274296
T1081C17;T1283C6;2004;0.03246714816786156;6342;295;6047;0.621192013293644;0.3726293118882358
T1081C17;T195C6;2004;0.038693702397261776;13538;670;12868;0.7684180281010622;0.3242523959992047
T1081C17;T241C6;2004;0.04578075628705536;8140;336;7804;0.6193300477188305;1.3701171138510184
T1081C17;T2420C6;2004;0.04711325371985309;7951;391;7560;0.6181696715137959;0.322242133428623
T1081C17;T1560C6;2004;0.04879207514834527;7388;327;7061;0.6365728374705337;0.700727814234406
T1081C17;T276C17;2004;0.053064301588023666;258;6;252;0.5670022541379629;0.3569738652126362
T1081C17;T6C17;2004;0.07815150907473467;5;0;5;0.5108217033145126;0.40790301735842005
T1081C17;T647C6;2004;0.07876487904216889;242;6;236;0.6052759643690482;0.4380669201153767
T1081C17;T2423C17;2005;0.008432095098396597;4156;215;3941;0.6653787573791836;0.41935185806888026
T1081C17;T598C17;2005;0.017917709258455927;2520;188;2332;0.6125881509330727;0.27438634976691223
T1081C17;T815C6;2005;0.018853412347636267;9533;936;8597;0.7445997061934913;0.45501444483662734
T1081C17;T1283C17;2005;0.019281454213654348;5081;473;4608;0.6529858529242136;0.9634154178765759
T1081C17;T195C17;2005;0.02078084883927489;13754;1158;12596;0.8095828896863319;1.2174157926822384
T1081C17;T1877C17;2005;0.021501560783190432;5242;419;4823;0.6386864319206803;0.23602471351140547
T1081C17;T836C17;2005;0.026709049676818863;7551;743;6808;0.6997881602901602;1.1354265019739658
T1081C17;T2391C17;2005;0.03107154927032052;5317;442;4875;0.6319129011276639;0.23262408526242787
T1081C17;T387C17;2005;0.03298890591289205;6092;243;5849;0.7303753566844833;0.48104363337334727
T1081C17;T784C17;2005;0.03418018204520279;5375;623;4752;0.6298180848817886;1.2325342506054655
T1081C17;T1903C17;2006;0.012764770656271462;13262;1329;11933;0.6781815879634373;0.4045272468791621
T1081C17;T193C17;2006;0.013602827611594037;39;6;33;0.5341826553419229;0.6474322383006411
T1081C17;T1141C17;2006;0.017475735068378517;179;3;176;0.5250534668883665;0.39091935137097406
T1081C17;T2360C17;2006;0.019626264082758915;4655;565;4090;0.5760785623191831;0.22317692157894398
T1081C17;T1161C17;2006;0.021233230480414145;46;3;43;0.5203257896406166;0.5080210927943482
T1081C17;T122C17;2006;0.022451445280142757;0;0;0;0.5354278758782259;0.32409695863317745
T1081C17;T77C17;2006;0.023125003266448507;92;17;75;0.5461244878445832;0.5929885125040645
T1081C17;T549C17;2006;0.023785600357826953;0;0;0;0.5415455233767066;0.3137748885849462
T1081C17;T296C17;2006;0.025200777917836592;9816;867;8949;0.6121949550918907;0.33863279476149327
T1081C17;T1406C17;2006;0.025823486625445646;0;0;0;0.48568626561139705;0.30234232238444503
T1081C17;T2171C17;2007;0.024457960651613653;116;24;92;0.5836081458585842;0.2878182467920353
T1081C17;T1246C17;2007;0.026348987408578495;15;3;12;0.561659248049221;0.32842958746238415
T1081C17;T49C17;2007;0.027155885216628706;0;0;0;0.5650235878718554;0.3202465515085056
T1081C17;T470C17;2007;0.02905894291229605;1624;121;1503;0.634648780199013;0.32370228300432075
T1081C17;T141C17;2007;0.030378690351180904;1;1;0;0.5496465517002598;0.44599502699864313
T1081C17;T146C17;2007;0.03062453508844709;11;3;8;0.5271506635841325;0.21077797164470152
T1081C17;T1017C17;2007;0.031000127171916247;10;2;8;0.6034136448349662;0.3963918565563466
T1081C17;T210C6;2007;0.0334589433602428;3864;490;3374;0.6878983583223057;0.33040548784168206
T1081C17;T455C6;2007;0.03408671298977395;12491;2030;10461;0.6652135485134566;0.6915905102405743
T1081C17;T1388C17;2007;0.03845004553673381;2;0;2;0.5166040671675002;0.3767747043711509
T1081C17;T40C17;2008;0.022142375116940505;187;19;168;0.544430173565821;0.24466742327261468
T1081C17;T1062C17;2008;0.025464082457736348;981;156;825;0.6162269149643007;0.33256615268841483
T1081C17;T1447C17;2008;0.02546989515587872;2410;410;2000;0.6470128214644173;0.2364169750318996
T1081C17;T100C17;2008;0.027902035858922924;14115;2923;11192;0.6811394833019747;0.3141481624553119
T1081C17;T793C17;2008;0.0283097496092114;179;27;152;0.5698928065825278;0.23479769144223367
T1081C17;T2378C17;2008;0.02937130097332008;2767;760;2007;0.6671568432694025;0.2210617623358537
T1081C17;T825C17;2008;0.031185677380584864;10;4;6;0.5401043062619098;0.25545106959845604
T1081C17;T532C17;2008;0.03287907992340622;0;0;0;0.5107288845201245;0.24066045656265114
T1081C17;T1869C17;2008;0.03301403351534116;20;6;14;0.5688095782094336;0.22903658827866685
T1081C17;T2118C17;2008;0.033101171552857966;5296;1384;3912;0.6678122897862342;0.2569784285215484
T1081C17;T367C17;2009;0.03645521770265037;103;37;66;0.5626807709983623;0.22684689010213208
T1081C17;T1068C17;2009;0.039538431969725396;520;179;341;0.5423139359649991;0.2687281215774439
T1081C17;T1944C17;2009;0.03984168494184148;4065;1206;2859;0.6983792850405757;0.21164073154576185
T1081C17;T1142C17;2009;0.03994924928529031;3589;666;2923;0.5789814831749291;0.23075335660323248
T1081C17;T558C17;2009;0.0408539898410627;0;0;0;0.5042441403369424;0.24041932996810306
T1081C17;T1566C17;2009;0.04290926722284327;2892;673;2219;0.5662813540243057;0.4481799776114066
T1081C17;T1115C17;2009;0.044499554272532715;229;25;204;0.5260885000774435;0.25594461469004476
T1081C17;T910C17;2009;0.04666147865009207;1;0;1;0.4775365141678869;0.2524404965029203
T1081C17;T1540C17;2009;0.046914044458794324;1;0;1;0.5527583455304983;0.29655095954555116
T1081C17;T2439C17;2009;0.04815208186425268;29;13;16;0.5753770991310162;0.28540169910370405
T1081C17;T9C17;2010;0.03071265056037209;10;2;8;0.6084841319484245;0.23969880295010496
T1081C17;T1493C17;2010;0.05479957518821621;3654;1137;2517;0.6999264391303337;0.32425506931300874
T1081C17;T1950C17;2010;0.05611924436125315;91;46;45;0.5406376218039066;0.22676873590146457
T1081C17;T57C17;2010;0.061757346229541765;764;245;519;0.5755378626720841;0.30917744703062244
T1081C17;T1293C17;2010;0.06455282258485884;1;1;0;0.5106023353536453;0.2188556363480992
T1081C17;T1391C17;2010;0.06564605794459732;640;277;363;0.569787430354459;0.2730979301313497
T1081C17;T75C17;2010;0.06642407105673609;1;0;1;0.49678196969045285;0.2446598151290688
T1081C17;T529C17;2010;0.06654233549041266;4;0;4;0.5138463034470635;0.21263376188671693
T1081C17;T598C1;2010;0.06704025854417783;2783;941;1842;0.6222236822941116;0.20595998571679267
T1081C17;T1321C17;2010;0.06832932832022887;1;1;0;0.5034091187318199;0.2309518374607456
T1081C17;T1931C17;2011;0.05213925996462854;21;14;7;0.5278158298595035;0.2957375002096752
T1081C17;T1859C17;2011;0.07546047480646623;8769;3192;5577;0.696795282320217;0.3038117316133706
T1081C17;T625C17;2011;0.07562786695685542;10;1;9;0.560938944976803;0.2676308526517091
T1081C17;T1179C17;2011;0.07783442068776636;2376;741;1635;0.6340548869317943;0.2176985387289376
T1081C17;T2029C17;2011;0.08085158730803366;10906;4151;6755;0.7557803374813818;0.323809287594566
T1081C17;T2219C17;2012;0.05729250634488925;4;2;2;0.536744988710836;0.34090749319002345
T1081C17;T1123C17;2012;0.06095162375822105;9124;4294;4830;0.6570006581723911;0.22191179599806934
T1081C17;T98C17;2012;0.062410782467156145;315;103;212;0.5854697895756155;0.26332807205
T1081C17;T830C17;2012;0.06877604146833716;507;133;374;0.6051306424139177;0.23306558854372245
T1081C17;T278C17;2012;0.07039477381424053;1;1;0;0.561451264822549;0.27204986741545556
T1081C17;T1218C17;2012;0.07112671181739239;1274;396;878;0.5977695049018994;0.3754545799319381
T1081C17;T2017C17;2012;0.08274576777146647;1;0;1;0.5266033728261681;0.240620242142933
T1081C17;T162C17;2012;0.08307351475551983;3;1;2;0.5472035792310638;0.21408181940959245
T1081C17;T670C17;2013;0.054782392164010374;7185;3330;3855;0.651429856317262;0.3638267782519595
T1081C17;T1290C17;2013;0.07964188583268506;194;34;160;0.5492630383449271;0.22316199159514818
T1081C17;T1328C17;2013;0.08889817154206836;4494;2456;2038;0.6319142044564285;0.2220422109655226
T1081C17;T1203C17;2013;0.0956601536791768;28;16;12;0.5446144930599488;0.24582325974581
T1081C17;T135C17;2013;0.1037352587839786;26;11;15;0.5869175205410097;0.32316260500813004
T1081C17;T1965C17;2014;0.059938118903051674;21;9;12;0.515575315871319;0.2525645984227094
T1081C17;T0C17;2014;0.07767148192601836;0;0;0;0.572009877986841;0.25145787982142614
T1081C17;T210C12;2014;0.08275487662520753;5053;2439;2614;0.6972197012083494;0.20354647366338857
T1081C17;T1930C17;2014;0.08989596288188406;2319;1287;1032;0.5637860571776858;0.24276525555173942
T1081C17;T5C17;2014;0.09591989437180337;3;1;2;0.5777358216423468;0.21155576323901648
T1081C17;T1573C17;2015;0.08866781378007482;18;11;7;0.545757213312818;0.21436172935544426
T1081C17;T536C17;2015;0.09117980067408893;25;14;11;0.6248790160080223;0.23434858534896247
T1081C17;T927C17;2015;0.09555211085904003;1571;662;909;0.621261205200261;0.2932579280205234
T1081C17;T2181C17;2015;0.09851136984751507;1796;1022;774;0.5966859438115407;0.2055382498753078
T1081C17;T1198C17;2016;0.056850348595572364;2;2;0;0.48898030004830867;0.20213743516392083
T1081C17;T64C17;2016;0.07035300444668569;11;9;2;0.5264726123969943;0.3145342184874938
T1081C17;T2711C17;2016;0.07613973522451223;69;52;17;0.5814451176201586;0.4510434212260437
T1081C17;T500C17;2016;0.08412541954584007;57;35;22;0.5412691282927278;0.29067140490153126
T1081C17;T670C6;2016;0.09341735112510618;3356;2098;1258;0.6066597160198268;0.3414106172241666
T1081C17;T357C17;2016;0.09523570690804262;0;0;0;0.6023928440817055;0.20500047730521798
T1081C17;T254C17;2016;0.10276360711462429;15;9;6;0.54578098823564;0.7073070678459669
T1081C17;T1669C17;2016;0.10375566003318937;109;84;25;0.5921830876782955;0.2513372869413534
T1081C17;T392C6;2016;0.1056826614791535;6473;4672;1801;0.6796646911313778;0.3227050552308033
T1081C17;T1224C17;2017;0.05569426500597996;3715;2485;1230;0.5763967078173826;0.2930169183689557
T1081C17;T1C17;2017;0.06116157880231177;43;33;10;0.5345110411519262;0.23707434568831498
T1081C17;T2710C17;2017;0.06430097343583174;8323;6275;2048;0.7458709988938548;0.3383309351820669
T1081C17;T1944C6;2017;0.06863109610597273;3100;2282;818;0.6668993607459469;0.3182678059607917
T1081C17;T647C17;2017;0.07397663419611533;417;261;156;0.6289501699683088;0.2509011688006282
T1081C17;T333C17;2017;0.07561996744170862;0;0;0;0.5471641921509212;0.21018310321218217
T1081C17;T1332C17;2017;0.07961929656353961;2;2;0;0.533267013883497;0.37907757155304234
T1081C17;T2783C17;2017;0.08368681837006864;5458;3890;1568;0.6198254121113468;0.3261298218841563
T1081C17;T616C17;2017;0.08500881108135128;10;7;3;0.5788241798162453;0.3091044120876623
T1081C17;T195C3;2017;0.08824533888933628;11672;8716;2956;0.8025652818650981;0.7468589617227278
T1081C17;T748C17;2018;0.060341150050483905;15;13;2;0.530012421981982;0.26517174619196926
T1081C17;T1725C17;2018;0.0609150117120314;3;3;0;0.5698748937640161;0.22041729255525996
T1081C17;T74C17;2018;0.06487229646917103;2;2;0;0.5520813990327087;0.3614974960583164
T1081C17;T138C17;2018;0.06951143919129676;1783;1562;221;0.5976670494680053;0.2125402337899492
T1081C17;T169C17;2018;0.07413685226710931;0;0;0;0.5605191163685881;0.34316976914441744
T1081C17;T2104C17;2018;0.07590621797832342;1;1;0;0.5189111474523252;0.24235458753525224
T1081C17;T113C17;2018;0.07809501732565782;25;22;3;0.5949527560147196;0.2819332086477812
T1081C17;T2C17;2019;0.040017986802623584;0;0;0;0.5079227263007015;0.2676399699590067
T1081C17;T2730C17;2019;0.06825206960281782;9847;8465;1382;0.6934936697358536;0.432714687413516
T75C7;T646C7;2002;0.023387850060893722;5424;301;5123;0.7527938624645966;0.34325529969862495
T75C7;T463C7;2002;0.02696358598058035;3942;207;3735;0.7339214814333928;0.46942182682307326
T75C7;T96C7;2002;0.031021071441563408;1600;100;1500;0.6451046641472078;0.29539915841613157
T75C7;T988C7;2002;0.0330090831381602;4556;276;4280;0.6753035257126017;0.3749210789041388
T75C7;T232C7;2002;0.03375218343826347;3353;224;3129;0.7135128739243866;0.4752553758134475
T75C7;T247C7;2002;0.034485104714535586;8860;489;8371;0.7568313008485783;0.39904007039494604
T75C7;T449C7;2002;0.035817310728994856;2523;143;2380;0.7111898436329496;0.4704941989113177
T75C7;T43C7;2002;0.037598168668867116;1025;84;941;0.6478794358654953;0.6657451153310041
T75C7;T6C7;2002;0.047361822492698824;27;3;24;0.587763331479245;0.30160872837875985
T75C7;T82C7;2002;0.04857589177688437;375;26;349;0.5782681999079853;0.3857006419004594
T75C7;T1625C7;2003;0.0033537390489989383;6630;563;6067;0.7669806664596651;0.7643226229290515
T75C7;T374C7;2003;0.0038450002761371005;6192;573;5619;0.6861595258707703;0.4274434964795292
T75C7;T2392C7;2003;0.003980162013052291;3706;314;3392;0.714364244418213;0.6536139053147826
T75C7;T1718C7;2003;0.0042091449217912524;8820;774;8046;0.6904111061263094;0.4306860456880097
T75C7;T2161C7;2003;0.004401073917553733;3383;341;3042;0.6537320014869072;0.28379708266630543
T75C7;T616C7;2003;0.004403022944962642;922;60;862;0.6098050037512474;0.752503376173477
T75C7;T1748C7;2003;0.004860215888666808;3702;313;3389;0.7287586129720435;0.3552489586088079
T75C7;T1941C7;2003;0.004935487124170357;7573;627;6946;0.7141573871915579;0.3354496794219085
T75C7;T1861C7;2003;0.0049836379947136855;2567;291;2276;0.6282592559438043;0.4151234688922915
T75C7;T1385C7;2003;0.005229126111762961;8;0;8;0.5808150591973712;0.27746075250158087
T75C7;T1031C7;2004;0.008420984343159743;2120;249;1871;0.6640106631744689;0.4268126676210652
T75C7;T1929C7;2004;0.010013242712302972;8321;1080;7241;0.7673082782606089;0.23257381121215895
T75C7;T897C7;2004;0.011059500180631288;2232;275;1957;0.6802005338831408;0.4162315262289036
T75C7;T1641C7;2004;0.012043883546351664;6433;819;5614;0.694631555842832;0.27344554082375405
T75C7;T621C7;2004;0.012189462947824636;6;1;5;0.5321829473377555;0.25784354495774015
T75C7;T1746C7;2004;0.012390468168582247;1198;129;1069;0.6366469357198229;0.47649391766876825
T75C7;T539C7;2004;0.012460587444359628;933;90;843;0.6209460177159534;0.6413985256092716
T75C7;T1340C7;2004;0.012546479024946766;20;1;19;0.578622451599338;0.49438541640432204
T75C7;T250C7;2004;0.012949071441247462;33;0;33;0.5850599822206025;0.2647682642032349
T75C7;T1912C7;2004;0.013920222991373299;885;120;765;0.6374146780525496;0.399556775712053
T75C7;T2325C7;2005;0.008038313984410017;3341;674;2667;0.7084234611442074;0.2040844198718741
T75C7;T75C25;2005;0.01062553606313743;13281;2312;10969;0.788782736105358;0.28712649409244034
T75C7;T2834C7;2005;0.011150820397894834;3216;459;2757;0.6803351243291911;0.3792791906958006
T75C7;T148C7;2005;0.012369554122718784;59;3;56;0.5710055884517222;0.3931460702880175
T75C7;T584C7;2005;0.015861404986314387;4799;857;3942;0.7307970950329735;0.3509609060518676
T75C7;T1219C7;2005;0.01609740518762426;172;11;161;0.6267463287309482;0.3194633509991721
T75C7;T451C7;2005;0.01663433180830365;179;33;146;0.5866252299813267;0.2767893720262628
T75C7;T2287C7;2005;0.016906120096543242;169;18;151;0.6389731159065677;0.27875203702878243
T75C7;T838C7;2005;0.019525632191139675;1791;273;1518;0.6332043412503447;0.3734751235648617
T75C7;T492C7;2005;0.020299892807855047;0;0;0;0.6276286410181896;0.21505905599747407
T75C7;T625C7;2006;0.0074845156583669414;276;46;230;0.618093556623751;0.37798660979303167
T75C7;T1244C7;2006;0.023553151233131953;601;173;428;0.6778931329584884;0.2912165021886938
T75C7;T387C7;2006;0.02386161042572743;2;0;2;0.588593251980193;0.3405981418189792
T75C7;T75C16;2006;0.023912288950579175;11339;2497;8842;0.809387104808787;0.2686319986030461
T75C7;T2218C7;2006;0.024163218635258055;1452;333;1119;0.6107032571892778;0.4036603176805434
T75C7;T1568C7;2006;0.026067996730534393;741;140;601;0.6122444313634764;0.2751938256629037
T75C7;T486C7;2006;0.026638809026259702;44;14;30;0.5909990353888155;0.20855518473308643
T75C7;T2452C7;2006;0.027557501278102414;1184;208;976;0.6110142585486562;0.23543208013203692
T75C7;T1062C7;2006;0.02897774180145052;11;0;11;0.5756138255494352;0.3015888118506457
T75C7;T436C7;2006;0.02911131006376677;14;4;10;0.572737506302249;0.2503476793502422
T75C7;T1447C7;2007;0.025892877279827364;7;0;7;0.5674889130397731;0.3141708246673
T75C7;T457C7;2007;0.030559545095119267;707;162;545;0.6224556921942231;0.21812338950908017
T75C7;T2380C25;2007;0.03096187274479767;29;4;25;0.6532413945256972;0.24608920063592252
T75C7;T2396C7;2007;0.036715665176807244;4435;1134;3301;0.6616859851418456;0.44320379042276403
T75C7;T483C7;2007;0.03716432683721649;0;0;0;0.6812849656958273;0.45243064028723257
T75C7;T119C7;2007;0.04274915410196889;1433;366;1067;0.6345611731211438;0.37441046618362106
T75C7;T160C7;2007;0.0433871005231119;20;3;17;0.5485490046034193;0.2397821238150716
T75C7;T2540C7;2007;0.04479280895793414;329;69;260;0.627201442070717;0.20495054832438725
T75C7;T895C7;2007;0.04716140977793282;373;84;289;0.6217742546044932;0.3350183128522022
T75C7;T259C7;2007;0.04950421976166797;0;0;0;0.5734740270885832;0.454761130914357
T75C7;T2348C7;2008;0.03510212634346532;2374;690;1684;0.692415672085514;0.24923013874497615
T75C7;T2879C7;2008;0.03713941617091843;1884;545;1339;0.6754645390230489;0.20323539877457264
T75C7;T1493C25;2008;0.041016468793782734;124;30;94;0.6838904427585037;0.23402009495693485
T75C7;T1493C7;2008;0.0449433210192165;16;1;15;0.5969964647472066;0.3043148928879832
T75C7;T1964C25;2008;0.04565868672265938;6853;2083;4770;0.7554169964874428;0.2030971576726363
T75C7;T1328C25;2008;0.05226563518968996;3;1;2;0.5379117107715314;0.27274822288948813
T75C7;T459C7;2008;0.05662191123681315;2690;830;1860;0.7002481204432116;0.3390548664418724
T75C7;T173C7;2008;0.057056038070562476;0;0;0;0.601969940564552;0.2088584469831964
T75C7;T379C7;2008;0.05846797165935935;34;16;18;0.6124490434446876;0.23763524314199364
T75C7;T2636C7;2008;0.06254112770963238;54;13;41;0.6448392148157658;0.22827318817593467
T75C7;T35C25;2009;0.06201313425471011;3845;1514;2331;0.6929246512852199;0.22842387043828583
T75C7;T998C25;2009;0.07309598708169696;113;37;76;0.6269636089934424;0.2538410400617727
T75C7;T1747C7;2009;0.08302015152227771;120;28;92;0.5507333128479843;0.2745938110958363
T75C7;T1505C7;2009;0.09136270606606267;4;0;4;0.6072115145321995;0.30013931905798535
T75C7;T419C7;2009;0.09343452355533566;636;211;425;0.6109699097616113;0.32650283527457785
T75C7;T2431C7;2009;0.09372356534656734;32;11;21;0.5970734204987798;0.2787710519826796
T75C7;T2124C7;2009;0.09520775990080632;6519;2255;4264;0.7738306371548601;0.23097148675359616
T75C7;T825C7;2009;0.09584814176514334;51;23;28;0.5831485378531687;0.22218298690709387
T75C7;T105C10;2009;0.09996394084025872;1989;704;1285;0.6504225711558249;1.2470446040224124
T75C7;T548C25;2010;0.07775120251192436;9622;4049;5573;0.78591338613944;0.27849977374613916
T75C7;T1647C25;2010;0.0835887421872985;98;45;53;0.635506863077454;0.3552865577735664
T75C7;T1974C7;2010;0.10253416530779569;96;37;59;0.6059917412054446;0.5006410506740636
T75C7;T2602C25;2010;0.10602402399372379;7992;3334;4658;0.7391522057173943;0.23574091898785748
T75C7;T1964C16;2010;0.1116727742415955;2103;866;1237;0.7070007052722245;0.20124080992569257
T75C7;T208C7;2010;0.11266367683385203;4;2;2;0.536216737790904;0.2825587101914374
T75C7;T2342C7;2010;0.12431647843624605;5174;2071;3103;0.7311665338685998;0.4317238791286552
T75C7;T251C25;2011;0.08167740283132985;3198;1534;1664;0.7121760560957316;0.24981032328699168
T75C7;T998C7;2011;0.09508964529945829;304;167;137;0.6666239808843081;0.23589428109282318
T75C7;T436C16;2011;0.09865500678546324;3;2;1;0.5790155087927975;0.22722920391050586
T75C7;T1346C7;2012;0.07395487091373876;61;19;42;0.60318889089357;0.26267726954391846
T75C7;T1653C7;2012;0.0840973103260445;1;0;1;0.6267485803226562;0.2038768974115708
T75C7;T229C7;2012;0.0845859336622723;3;1;2;0.5303633824469769;0.28545132957376396
T75C7;T925C7;2012;0.08589263177862827;1;0;1;0.5743531732931171;0.6184561275917649
T75C7;T371C7;2012;0.08863876498820145;7;7;0;0.533252400208562;0.6733994129861065
T75C7;T2424C7;2013;0.08481207036051353;6582;3735;2847;0.6902513696303889;0.2295906182396951
T75C7;T2264C25;2013;0.0855333964249041;40;27;13;0.5954920378631443;0.35088670073301625
T75C7;T884C7;2013;0.08699027888087008;879;500;379;0.605894605407542;0.20194725199276337
T75C7;T20C25;2015;0.08477358487648745;8;2;6;0.5571892999329163;0.25642209690465856
T75C7;T49C7;2015;0.10792145222403149;61;45;16;0.5622656230445817;0.3866161726948829
T75C7;T1408C7;2015;0.10801443908976893;632;407;225;0.6253087888638289;0.28703627610077886
T75C7;T2411C25;2016;0.08920202374675046;1634;1329;305;0.6958961168129025;0.2714703452456482
T75C7;T141C7;2016;0.1079769082880282;417;322;95;0.6449948828089004;0.5101263668062311
T75C7;T1045C7;2017;0.08881355321416362;64;46;18;0.5666883873010952;0.22431070513869508
T75C7;T73C7;2017;0.09357323695658937;4;3;1;0.5784082067483212;0.33119766026320996
T75C7;T193C7;2018;0.0847729311480433;2;2;0;0.5241855585018411;0.902286564366979
T75C7;T1610C7;2018;0.08621368106870131;24;20;4;0.6692329898472842;0.25828030944812236
T75C7;T1502C7;2019;0.09076038141097365;856;765;91;0.6504972284188685;0.25034870204425447
T191C6;T192C6;2003;0.006851696621878345;1942;96;1846;0.6584859185109474;1.347650575638254
T191C6;T961C6;2003;0.00803189197764409;10302;376;9926;0.7796462842502476;0.6759240592540146
T191C6;T367C6;2003;0.009171459790458192;189;12;177;0.5603084896434929;0.4730322674823722
T191C6;T208C6;2003;0.011850437594477459;122;3;119;0.5563383819813574;0.2648345401405034
T191C6;T70C6;2003;0.013017707224058261;871;29;842;0.5508668818974107;0.9698370069444201
T191C6;T1016C6;2003;0.021116704746907744;6219;235;5984;0.7587820198607503;0.49981350391273616
T191C6;T503C6;2003;0.022502572057540027;3941;98;3843;0.7198155310067824;0.4591322681030981
T191C6;T389C6;2003;0.022657476248827413;8187;294;7893;0.7832224273122683;0.9068222000257236
T191C6;T543C6;2003;0.022752692575747524;3816;136;3680;0.7054045999474403;0.2151200000105701
T191C6;T46C6;2003;0.0236826664742964;266;15;251;0.6557028002056228;0.4572688131955337
T191C6;T898C6;2004;0.006661239870652924;598;67;531;0.6258544483690494;0.36353659808032823
T191C6;T275C6;2004;0.008461070047303232;730;66;664;0.6538255579013674;0.25761027442026696
T191C6;T1077C6;2004;0.01008317031988537;10910;590;10320;0.7635736649567546;0.9010498305244775
T191C6;T416C6;2004;0.01012107620022773;816;19;797;0.6903563475609068;0.6100514863931467
T191C6;T1954C6;2004;0.012518552157109397;4261;212;4049;0.7119186730908627;0.5126010626616355
T191C6;T1023C6;2004;0.015109188651269867;8;0;8;0.6092669460127588;0.23498579480060203
T191C6;T393C6;2004;0.016374538973084052;1457;137;1320;0.7129645378370584;0.2573752592083632
T191C6;T1095C6;2004;0.018688297480897398;111;6;105;0.6026380264654149;0.24669583428035274
T191C6;T2549C6;2004;0.02072022954170838;1453;70;1383;0.6642142132123309;0.43714185809372363
T191C6;T278C6;2004;0.022949953289428726;20;1;19;0.5838959332780969;0.3031181614592889
T191C6;T546C12;2005;0.004781462005759574;1511;126;1385;0.6708293348340246;0.36507505085002884
T191C6;T1855C6;2005;0.00618864757634896;8;1;7;0.550646452834662;0.30052863277650804
T191C6;T162C6;2005;0.008515608947522013;20;4;16;0.5559717367786366;0.20024731185021794
T191C6;T34C6;2005;0.009499129757272406;34;6;28;0.5829405191969546;0.3837669541706555
T191C6;T2485C6;2005;0.010062409143713369;323;39;284;0.6420424063995605;0.3555087678912217
T191C6;T2271C6;2005;0.01286829080844809;550;50;500;0.581968839082375;0.3154362582935887
T191C6;T2529C6;2005;0.014534108444347105;399;42;357;0.5857376700615251;0.603969288585018
T191C6;T446C6;2005;0.015466231465644964;15;3;12;0.5960642592901426;0.24307907725514197
T191C6;T2833C6;2005;0.015691031111657372;677;97;580;0.6184971297534636;0.2328218540512502
T191C6;T696C6;2005;0.017634482067791724;186;22;164;0.6130424322638062;0.23146321780370735
T191C6;T22C6;2006;0.01390002603210172;18;1;17;0.6483416378057298;0.23601219675716364
T191C6;T2441C6;2006;0.013944552858482062;243;31;212;0.572554592778342;0.3535725640127903
T191C6;T490C6;2006;0.02383214772768505;21;8;13;0.5913479764076117;0.267074828554891
T191C6;T1943C6;2006;0.024363825380186666;1243;239;1004;0.6920852322037985;0.36171248193885874
T191C6;T2280C6;2006;0.024545200948947743;1768;260;1508;0.6757567218233687;0.27277775861536296
T191C6;T406C6;2006;0.024640550629831948;140;18;122;0.6132940237985072;0.2557287672214827
T191C6;T562C12;2006;0.02675112871840446;452;95;357;0.6008133261663026;0.35810142764544584
T191C6;T286C6;2006;0.028691162360125366;125;10;115;0.5999361493502369;0.30906568162748665
T191C6;T872C6;2006;0.029508101229909434;575;47;528;0.6152770141898773;0.20322456112678686
T191C6;T583C12;2006;0.031235451855909924;56;12;44;0.6030950839112644;0.4846424095332726
T191C6;T200C6;2007;0.022261971370941547;506;33;473;0.5733002905676543;1.5458722700821454
T191C6;T208C15;2007;0.028354235404023043;31;3;28;0.5265173496086948;0.23929319498562165
T191C6;T1958C6;2007;0.03398515804831548;250;21;229;0.5752990059132626;1.0855069716491004
T191C6;T566C6;2007;0.03493881881893823;86;18;68;0.5697392209463765;0.33886909642367996
T191C6;T61C6;2007;0.03508428826435006;209;53;156;0.5502300953829151;1.4268116829871902
T191C6;T140C6;2007;0.0401671639330774;448;16;432;0.6982053141995236;0.7030701916807744
T191C6;T1852C1;2007;0.04134309700964378;6141;1196;4945;0.693819508211739;0.3368426502133903
T191C6;T22C12;2007;0.04588852024574819;27;3;24;0.6370028877434795;1.4809831202560655
T191C6;T1808C6;2007;0.047916570793321345;1;0;1;0.5971171688503221;0.2650549064999894
T191C6;T775C15;2007;0.05310055746842812;0;0;0;0.6134001580569691;0.20507516549950808
T191C6;T563C21;2008;0.02529062396352133;651;86;565;0.6156892255254385;0.22795466733686273
T191C6;T1210C6;2008;0.02905406269499955;1603;448;1155;0.653030386941009;1.260495922602592
T191C6;T166C12;2008;0.036411184542769814;45;9;36;0.6247680506873841;0.32589773155494073
T191C6;T1075C12;2008;0.037373411656465905;3;0;3;0.5456249555712795;0.22979251270312895
T191C6;T437C12;2008;0.04406637468516261;276;72;204;0.604822406113136;0.5744048897619157
T191C6;T714C21;2008;0.05132202319761192;52;7;45;0.5983916818858526;0.21128545892941564
T191C6;T393C1;2008;0.05266791480847899;2086;699;1387;0.7064721714571571;0.2477234554736738
T191C6;T737C6;2008;0.05314087315800653;21;3;18;0.6271630704527962;0.22894895278065913
T191C6;T119C1;2008;0.0554212016469231;6;0;6;0.5498317539508306;0.2404563452978612
T191C6;T970C1;2008;0.057698084691513496;21;3;18;0.5682779932146449;0.4870364408501734
T191C6;T1210C21;2009;0.034406004747545404;2188;859;1329;0.7068922440908945;0.3823440258599128
T191C6;T200C21;2009;0.035846896469052036;483;59;424;0.5887277551073551;0.48293525557006206
T191C6;T611C6;2009;0.05335967743940451;64;6;58;0.5715849967662481;0.2585938539216812
T191C6;T2438C21;2009;0.05623685407472512;971;175;796;0.6702711909914546;0.23035210732217565
T191C6;T191C21;2009;0.06033019525636485;9474;3006;6468;0.7639281830250138;0.2219326409570069
T191C6;T193C12;2009;0.06256326924972977;14;5;9;0.5162332138872191;0.47370845728200545
T191C6;T802C21;2009;0.06719729367876226;142;16;126;0.5815203139621172;0.3676799741840301
T191C6;T1401C21;2009;0.06850232743363183;134;13;121;0.5227640407958806;0.41891728684279295
T191C6;T332C21;2009;0.07007633337786368;36;7;29;0.5482573134063254;0.36447285223521386
T191C6;T1480C6;2009;0.07136106214431848;2663;590;2073;0.6975438846180047;0.40283911310511844
T191C6;T546C6;2010;0.03848680225765733;923;360;563;0.6394026359486864;1.6179231247701256
T191C6;T192C21;2010;0.040631601514620974;2457;998;1459;0.6573453305421755;0.6850829018802609
T191C6;T1115C6;2010;0.060543250750300426;201;80;121;0.5624252317075483;1.629756176920125
T191C6;T2655C21;2010;0.06762321021872819;339;69;270;0.5704937245296153;0.24454324747248823
T191C6;T446C21;2010;0.07448067597831087;525;108;417;0.6094103524107177;0.22752310469363968
T191C6;T740C6;2010;0.07795119545895346;33;11;22;0.563652432331563;0.20197461563779234
T191C6;T245C12;2010;0.08132138038876224;23;1;22;0.6091223219801575;0.2882416542837476
T191C6;T123C6;2010;0.08577099501195551;103;52;51;0.5957734833457693;0.22232097189235606
T191C6;T540C21;2010;0.08945065177751332;39;11;28;0.5786053063367582;0.3935883136873446
T191C6;T242C6;2011;0.02810201470043716;126;33;93;0.6583404889377069;1.4203561803361289
T191C6;T70C21;2011;0.05780580291078019;539;250;289;0.5340458064163948;0.3225568434752825
T191C6;T1133C21;2011;0.0629090552946;643;212;431;0.6243298048446975;0.4122398089253774
T191C6;T1895C6;2011;0.06461450470559305;1241;574;667;0.7056273209495496;1.0677521175679556
T191C6;T711C21;2011;0.08211531968370278;824;151;673;0.6581869344616299;0.3417465145835275
T191C6;T797C12;2011;0.08962008300891555;39;7;32;0.5735879484863275;0.5709496306302063
T191C6;T485C6;2011;0.09815390371188815;21;6;15;0.6260041874174833;0.885287759433814
T191C6;T502C6;2011;0.10440550026779305;425;137;288;0.6472523079361019;0.5387445083454537
T191C6;T152C6;2011;0.11117059697677578;146;75;71;0.6119748567040892;0.20761784965180355
T191C6;T1593C6;2011;0.11123659741698899;3585;1541;2044;0.6957565939097544;0.9828650866417658
T191C6;T684C6;2012;0.049970139671344116;724;290;434;0.6439962750795252;1.475897634456421
T191C6;T63C21;2012;0.0634685011910524;85;50;35;0.5791572710224029;0.23146152966177494
T191C6;T1246C6;2012;0.0734178333850849;27;14;13;0.620676105038678;0.2910543913807207
T191C6;T362C6;2013;0.04442931884832668;1552;816;736;0.6126702886206614;1.753045526553143
T191C6;T693C6;2013;0.06140974842981284;510;230;280;0.6072125938580558;1.8242912709115067
T191C6;T705C6;2013;0.06196794054349253;5512;2676;2836;0.6974822513636268;1.3486324378562553
T191C6;T166C6;2013;0.08221893336121189;83;45;38;0.6190128137804587;1.2220462252723296
T191C6;T437C6;2013;0.08625349442699981;194;104;90;0.5882993585927102;1.3781097903011885
T191C6;T865C6;2016;0.07034251078082554;1400;984;416;0.6234283589055301;1.443793601555256
T191C6;T1370C3;2016;0.08780900222162691;273;126;147;0.6164680522976559;1.908389013097331
T191C6;T352C3;2016;0.0996660173696371;10;2;8;0.5184775934355812;1.9758079907303672
T191C6;T423C6;2017;0.07217739099579235;3967;2724;1243;0.67328470019383;1.65569907155818
T191C6;T186C6;2017;0.1010236593320013;567;365;202;0.5586555674098584;1.7972328521528063
T191C6;T403C6;2018;0.07012812657161316;604;423;181;0.5811336422689104;1.7098906798343858
T125C9;T209C9;2006;0.010196849659800833;0;0;0;0.581975400209837;0.2584117126586023
T125C9;T576C9;2006;0.010382127741405234;16;1;15;0.6352293935154629;0.25427009303050613
T125C9;T1261C9;2006;0.01700315042715672;1;0;1;0.5341058073008417;0.28914017536659303
T125C9;T83C9;2006;0.020715223130685634;3;1;2;0.5754437785008968;0.31955821477708013
T125C9;T721C9;2006;0.03228371792420093;3;0;3;0.6162063102073193;0.2995882097392299
T125C9;T617C9;2006;0.03265722672259397;0;0;0;0.5649448186236764;0.3193151451610242
T125C9;T1589C9;2006;0.032687392451930974;2;0;2;0.5428080049116719;0.31432313379885496
T125C9;T2595C9;2006;0.03684857289109256;3;0;3;0.6250503905473583;0.23383539849480547
T125C9;T279C9;2006;0.040298324811736674;0;0;0;0.5456104023280424;0.4248404738274368
T125C9;T1833C9;2006;0.04373009236174308;1;0;1;0.582937022313945;0.26380663476282623
T125C9;T2287C9;2007;0.007718711058684269;1;0;1;0.6695730748518611;0.33554332586148433
T125C9;T1205C9;2007;0.012395229051791468;2;0;2;0.6596235947113994;0.36019534663357944
T125C9;T2211C9;2007;0.013187861965984315;0;0;0;0.6018785277229368;0.37010156477371153
T125C9;T131C9;2007;0.014711576499612411;8;0;8;0.6735443414793911;0.31924942397656797
T125C9;T73C9;2007;0.014762089900502096;224;1;223;0.5911769474182431;0.43368171485284635
T125C9;T1610C9;2007;0.014763137148965155;1;0;1;0.5969771717034065;0.2522169808686482
T125C9;T916C9;2007;0.015147283847620763;1;0;1;0.6266489389683833;0.23887684299224704
T125C9;T381C9;2007;0.01524362179126304;6;0;6;0.6957368743350866;0.2626157504495863
T125C9;T1318C9;2007;0.01688193451479303;4;0;4;0.6657761501739851;0.2595087968278632
T125C9;T399C9;2007;0.01742026587682255;169;1;168;0.6373489931815124;0.2581912837903373
T125C9;T1389C9;2008;0.00927842834612902;26;0;26;0.6341631462912084;0.5295077684698051
T125C9;T2227C9;2008;0.010220802193793732;6;0;6;0.6436263854306832;0.2299534600492048
T125C9;T1808C9;2008;0.011406495369098657;1;0;1;0.6493791371857955;0.6977767135377362
T125C9;T1164C9;2008;0.011507499002466837;309;43;266;0.6074693546994223;0.3231026955275233
T125C9;T1323C9;2008;0.012735737526885949;12;0;12;0.6032669982205174;0.7123348910827159
T125C9;T154C9;2008;0.01505053428525105;1;0;1;0.602324485486332;0.5910967368672949
T125C9;T1605C9;2008;0.016110564399197003;8;0;8;0.6868959269271471;0.3752022663867659
T125C9;T1514C9;2008;0.016278238083884844;576;39;537;0.6604243422481988;0.292728762695546
T125C9;T619C9;2008;0.01673781505905847;0;0;0;0.6889224593568064;0.34912319406531134
T125C9;T957C9;2008;0.01708237582839789;80;5;75;0.6182241460244284;0.5163521516723734
T125C9;T503C9;2009;0.014683188008844272;0;0;0;0.6073293376247251;0.2173247729397638
T125C9;T1455C9;2009;0.015448959138961937;1;0;1;0.6371621772235752;0.24636927061560218
T125C9;T1505C9;2009;0.01625342938015195;29;2;27;0.6441589315482854;0.2988858371936652
T125C9;T2201C9;2009;0.017657186512132994;17;3;14;0.6282651627594213;0.2635356354236308
T125C9;T691C9;2009;0.018348080379029463;2;0;2;0.5772314501245197;0.325936905989844
T125C9;T1577C9;2009;0.01845931416889024;13;0;13;0.5745217036330836;1.0006735231331376
T125C9;T957C19;2009;0.019839330863042348;58;4;54;0.6333087932139254;0.2029289905832443
T125C9;T1105C9;2009;0.020676880771228756;25;0;25;0.6768560085067583;0.648656529671157
T125C9;T25C9;2009;0.020850041846310008;2;0;2;0.6117138362632175;0.3292103593594207
T125C9;T2362C9;2009;0.021800523032431185;46;5;41;0.6495347681027621;0.20549480782485402
T125C9;T816C9;2010;0.011522823388827486;3;0;3;0.6843944144466603;0.34609932535627524
T125C9;T1489C9;2010;0.01282696955822693;612;133;479;0.5407928700763048;0.3018056465308196
T125C9;T2627C9;2010;0.01515003426640782;7;0;7;0.5817128682476194;0.3143115055408628
T125C9;T511C9;2010;0.015274543439129928;0;0;0;0.6221230292132075;0.2187382829760517
T125C9;T1935C9;2010;0.017053030332931707;12;1;11;0.5632972801358618;0.6239874240172486
T125C9;T20C9;2010;0.02033576550424221;1;0;1;0.6128443042724039;0.2873509047464185
T125C9;T203C9;2010;0.02140712953929169;9;2;7;0.5886309598784703;0.7198132543827241
T125C9;T177C9;2010;0.023500732820399328;7;1;6;0.5757767781292644;0.30746570034017134
T125C9;T655C9;2010;0.02377783681061496;0;0;0;0.6176406099078973;0.23050457375829247
T125C9;T677C9;2010;0.025319410950905508;28;0;28;0.5601474015928743;1.1259801547026576
T125C9;T1367C9;2011;0.012155073658737692;3;0;3;0.6942668530458774;0.3507684270929623
T125C9;T736C9;2011;0.012948569232739127;1;1;0;0.5450472919409123;0.2225530772906371
T125C9;T1022C9;2011;0.015895816579085675;0;0;0;0.6360241929475501;0.4456181902814509
T125C9;T506C9;2011;0.016129484017263884;10;1;9;0.6419250085827389;0.38052481770005503
T125C9;T1953C9;2011;0.019182503293567743;0;0;0;0.5188959399363231;0.22035634049698577
T125C9;T2568C9;2011;0.019850365750306964;3;0;3;0.6892573865811658;0.22273826996973609
T125C9;T1219C9;2011;0.020695406556641593;1;0;1;0.6748871111149672;0.21356774526795866
T125C9;T211C9;2011;0.021608316195495636;2;0;2;0.6329510085359018;0.2656238699435847
T125C9;T991C9;2011;0.0221296390057798;0;0;0;0.5728230067967482;0.3598289293106697
T125C9;T350C9;2011;0.023328784966778704;1377;419;958;0.6549135971067858;0.2267879059006866
T125C9;T355C9;2012;0.016539854973151136;11;0;11;0.5963335939859299;0.3629235739644627
T125C9;T1372C9;2012;0.019719819050692866;5;1;4;0.6265944012835585;0.21655354509346622
T125C9;T234C9;2012;0.021101730807501662;0;0;0;0.6941177529660871;0.2920479034463226
T125C9;T208C9;2012;0.021911207107569997;2;0;2;0.643599701273166;0.3044566414104383
T125C9;T314C9;2012;0.02402336535860128;0;0;0;0.6488018294041085;0.2592214365037152
T125C9;T1715C9;2012;0.027004413122116988;2;0;2;0.5819038051301426;0.3476104635197042
T125C9;T1222C9;2012;0.02901887003079251;3;0;3;0.6083725766766025;0.2104479809084066
T125C9;T1783C9;2012;0.029940204159094264;0;0;0;0.6268362271628185;0.22906393562004906
T125C9;T1660C9;2012;0.030136391393579043;6;0;6;0.6099908823079988;0.3225464343348272
T125C9;T808C9;2012;0.030639174874093622;51;5;46;0.589565032822502;0.3211514404953988
T125C9;T728C9;2013;0.017753885105251332;31;9;22;0.5718773280017925;0.43381865397456826
T125C9;T955C9;2013;0.0193544071925148;108;23;85;0.6179954722536924;0.27056487330932294
T125C9;T1252C9;2013;0.019736209712074237;5;2;3;0.5569369692684827;0.47501194695700866
T125C9;T910C9;2013;0.019814176968192543;0;0;0;0.6094073256456118;0.4790166070385456
T125C9;T240C9;2013;0.02250612380472017;153;60;93;0.6098296711957876;0.6623741252574298
T125C9;T376C9;2013;0.024561053798458965;14;6;8;0.6071792207633799;0.3013376700796378
T125C9;T2856C9;2013;0.024585830688290122;1;0;1;0.633400106659566;0.2288267398647175
T125C9;T1249C9;2013;0.02560989122547308;6;2;4;0.6361255417651983;0.20209961653600111
T125C9;T953C9;2013;0.030502208190373747;0;0;0;0.5240821072193783;0.27277475087061437
T125C9;T375C9;2013;0.030765560245865187;4;0;4;0.5511186343060464;0.21682414568128025
T125C9;T324C9;2014;0.02338595069661964;0;0;0;0.5583649495511198;0.3210810335237909
T125C9;T1404C9;2014;0.03578763017722142;51;8;43;0.5995944537989029;0.7030528261638086
T125C9;T1600C9;2014;0.03949560256525031;3;1;2;0.5451569397327767;0.2355898752623482
T125C9;T2296C9;2014;0.04155039398744287;7;4;3;0.6256278731421651;0.6032948243333844
T125C9;T936C9;2014;0.04175417604544829;20;5;15;0.6359028399503022;0.3801082444957488
T125C9;T1182C9;2014;0.04556104085584367;1709;776;933;0.6017997295743245;0.24903195780062345
T125C9;T128C9;2014;0.04630300809041232;18;9;9;0.651176413403618;0.6676379928569717
T125C9;T525C9;2014;0.048283108352072945;295;123;172;0.5870147122308544;0.6602114178014015
T125C9;T1968C9;2014;0.0485540763562462;4;1;3;0.5784513567351371;1.0632948379187495
T125C9;T458C9;2014;0.051869093585150794;0;0;0;0.5517840584823516;0.21127458318264838
T125C9;T201C9;2015;0.0747827850950693;446;275;171;0.606457972803234;0.39699551713976905
T125C9;T2400C9;2015;0.08076933807482067;1;1;0;0.6748166872190962;0.2367136520619386
T125C9;T37C9;2015;0.09398379036360849;7;4;3;0.6130065226556293;0.760707026788967
T125C9;T2648C9;2015;0.1026325915709767;18;7;11;0.6350537308897546;0.24611681364021928
T125C9;T2386C9;2015;0.1268275238585067;4;1;3;0.5811649616757816;1.1570422771799311
T125C9;T450C9;2015;0.13056818341154508;1;0;1;0.5625328279463597;1.0914633752614487
T125C9;T2066C9;2015;0.13123672788552798;36;7;29;0.6364099438116937;0.7350291866421593
T125C9;T149C9;2015;0.14587196439123784;0;0;0;0.5888561377216355;1.1834691521796372
T125C9;T2475C9;2015;0.15052049037265103;1;0;1;0.639764698415637;0.6934939629707835
T125C9;T786C9;2015;0.1508331083223946;8;2;6;0.5988616086169758;1.2815331896349127
T125C9;T906C9;2016;0.08244352642974473;25;13;12;0.582696805028396;0.7177808288814022
T125C9;T1909C9;2016;0.10120526662353835;19;8;11;0.5847088306869133;0.23978712133772856
T125C9;T577C9;2016;0.11094392680608123;13017;6009;7008;0.7744153650175336;0.20181047516424955
T125C9;T48C9;2016;0.1186794398219766;2;1;1;0.5526700739374192;0.9669185845783799
T125C9;T509C9;2016;0.11992150068320351;13;0;13;0.5390114965194406;1.5019262302427236
T125C9;T2634C9;2016;0.12110685611888539;6;5;1;0.6520213465050472;0.440762550502227
T125C9;T1488C9;2017;0.0852327319351035;53;21;32;0.6330306976581432;0.24862221336814244
T125C9;T2100C9;2017;0.09126883469800817;40;18;22;0.6293014066095662;0.3246477745497055
T125C9;T175C9;2017;0.10707907104098735;189;134;55;0.531554593734756;0.26840132798659944
T125C9;T777C9;2017;0.12013183732104249;6;3;3;0.5200076134368339;0.2937791532102438
T125C9;T1607C9;2018;0.11854583040483502;22;9;13;0.619835715856055;1.0796779676482149
T125C9;T981C9;2018;0.14083578458708323;2;2;0;0.5992652043504242;0.30477794328138164
T1342C8;T1106C8;2004;0.0036775159121508194;630;29;601;0.6085999204639616;0.8188277337347066
T1342C8;T691C8;2004;0.0039635105015091154;30;0;30;0.5232186326717991;1.137283155387771
T1342C8;T233C8;2004;0.004249841366498863;734;28;706;0.6138100882191524;0.6199448395316635
T1342C8;T851C8;2004;0.00566969540090978;4;0;4;0.5654977838543661;1.0119731943070565
T1342C8;T805C8;2004;0.005811951382338809;3567;356;3211;0.6152012761484126;0.4551989408966489
T1342C8;T88C8;2004;0.007182826001311593;137;30;107;0.6076172845727081;1.239237403620634
T1342C8;T126C8;2004;0.009281194879239396;12;0;12;0.5777987533080868;0.4154382616905426
T1342C8;T2590C8;2004;0.00928758685199882;666;73;593;0.49928919448204784;0.25169151376862015
T1342C8;T273C8;2004;0.01022048611338533;52;5;47;0.5284732819321958;0.8539087126473999
T1342C8;T1434C8;2004;0.010239008702603192;12481;1828;10653;0.6721651763869322;0.34129588579566306
T1342C8;T2110C8;2005;0.001600203355029195;7630;1167;6463;0.693109728726457;0.6648399176580232
T1342C8;T977C8;2005;0.0023896797096613076;6586;860;5726;0.6921489281796874;0.47889545647200343
T1342C8;T1197C8;2005;0.004904704829170603;8745;1874;6871;0.7767940187719067;0.3616054327125031
T1342C8;T870C8;2005;0.004940356552091574;28;2;26;0.5152071084199157;0.2761823784554637
T1342C8;T28C8;2005;0.004952995410391736;415;11;404;0.6691781720223766;0.3533725301963588
T1342C8;T103C8;2005;0.004987447858421534;3463;511;2952;0.7237996414102217;0.49971128083795413
T1342C8;T818C8;2005;0.005902250876927417;1231;176;1055;0.6040432874229756;0.3150247015957484
T1342C8;T1684C8;2005;0.005908780731319063;8103;1334;6769;0.7325298982495028;0.5895809314301756
T1342C8;T1997C8;2005;0.007035575808058914;30;4;26;0.5002870656171027;0.31220460925847454
T1342C8;T110C8;2005;0.007257244985950262;3077;411;2666;0.6609306612141008;0.40889853275649807
T1342C8;T1614C8;2006;0.002589099244540316;26;7;19;0.601264104514649;0.36437942005237695
T1342C8;T263C8;2006;0.005103582884377955;50;19;31;0.6011105276527325;0.3238921747372536
T1342C8;T1407C8;2006;0.005220608473844424;2636;534;2102;0.6375613593924587;0.3206290150307181
T1342C8;T143C8;2006;0.005571133227957326;257;41;216;0.580056902143753;0.21439375603900793
T1342C8;T553C8;2006;0.005668575976749746;198;54;144;0.5530124289317615;0.2513114719788164
T1342C8;T1117C8;2006;0.005918285644679222;895;68;827;0.6205077144918323;0.2577531369385184
T1342C8;T2461C8;2006;0.008518968870043553;99;53;46;0.5566788522625596;0.4176179577095831
T1342C8;T311C8;2006;0.008914685510659215;98;13;85;0.5190844091344436;0.24611030230085823
T1342C8;T1518C8;2006;0.00939496541611129;696;104;592;0.5645548255637184;0.4092501618552735
T1342C8;T1636C8;2006;0.009968997529035462;72;14;58;0.6904692404196777;0.20874260552284882
T1342C8;T934C8;2007;0.004135825629691281;26;15;11;0.5296884543715608;0.5309173079793758
T1342C8;T263C9;2007;0.004409827911285302;232;78;154;0.651885852270725;0.23163004044750438
T1342C8;T1043C8;2007;0.00652542322944083;117;38;79;0.5663107109209218;0.442439906653209
T1342C8;T2732C8;2007;0.007679263015672011;509;146;363;0.6006395380668652;0.23500595698484866
T1342C8;T240C8;2007;0.008599884590682838;1;0;1;0.46653398210104036;0.26877338928783084
T1342C8;T1399C8;2007;0.009051536029464291;1594;351;1243;0.7044813314825191;0.2783009772452067
T1342C8;T1553C8;2007;0.009838538115528928;34;2;32;0.5080942612115521;0.2552850085318275
T1342C8;T540C8;2007;0.011021347874517362;3;0;3;0.5252337714415496;0.27989306749601867
T1342C8;T2444C8;2007;0.011290376280991943;5;1;4;0.48185905664240913;0.2610364286053762
T1342C8;T15C8;2007;0.01425599196941052;148;15;133;0.6380635179362436;0.37782364405969104
T1342C8;T1502C8;2008;0.005195432805232381;126;37;89;0.53426482255797;0.25273625541483413
T1342C8;T135C8;2008;0.006131894424606044;0;0;0;0.5118647861215329;0.20329711207335097
T1342C8;T1575C8;2008;0.006251621572573196;2593;698;1895;0.6194081255212791;0.36121627991712885
T1342C8;T505C8;2008;0.00790465549541386;70;26;44;0.5567014495315645;0.2924241647498203
T1342C8;T1167C8;2008;0.009807286641382862;340;117;223;0.572289311416118;0.23803474631810415
T1342C8;T74C8;2008;0.010857064399261596;65;26;39;0.6347845648388885;0.28534158161753037
T1342C8;T1222C8;2008;0.010873859619066284;327;120;207;0.6531535474020268;0.45769271065705214
T1342C8;T2379C8;2008;0.01089411688041797;3446;1189;2257;0.6823190718410448;0.21166357708331515
T1342C8;T2082C8;2008;0.011870509829078446;1123;317;806;0.5704459136781095;0.26802932692229975
T1342C8;T754C8;2008;0.013895499864310157;1088;153;935;0.7039442316632727;0.24989548295696354
T1342C8;T1029C8;2009;0.0066509599019227705;4254;1585;2669;0.6457703508880024;0.25951174314677145
T1342C8;T2241C8;2009;0.008927885459398044;1317;400;917;0.6891922532077139;0.21658201606422553
T1342C8;T1953C8;2009;0.010729175857733031;4780;1736;3044;0.6906587732444639;0.39630479942152913
T1342C8;T2257C8;2009;0.01205539715931303;2837;688;2149;0.7184998734668806;0.45323420491982613
T1342C8;T642C8;2009;0.012462060226318794;0;0;0;0.564654476508526;0.31671134747550433
T1342C8;T321C8;2009;0.012615467210732367;12555;6148;6407;0.7134827836409614;0.20466057626809797
T1342C8;T2694C8;2009;0.013782061213764685;10522;4768;5754;0.7134335134709253;0.241927113228527
T1342C8;T937C8;2009;0.013909007084301761;36;12;24;0.5282975084086816;0.26926529480176653
T1342C8;T1181C8;2009;0.014808525053931043;354;155;199;0.6334011082467568;0.3073330975207355
T1342C8;T668C8;2009;0.01555193011998346;539;163;376;0.6391606802314402;0.21360080523259617
T1342C8;T1975C8;2010;0.008002296428382905;2878;1187;1691;0.6890919442233688;0.2241082486172706
T1342C8;T259C8;2010;0.008467788687939515;2629;1359;1270;0.6196198363497525;0.23380309467975674
T1342C8;T59C8;2010;0.011273247178322121;3557;1967;1590;0.7823436529381589;0.3120414030057739
T1342C8;T1387C8;2010;0.01220453644875108;361;117;244;0.5252309519161493;0.37668954209197
T1342C8;T674C8;2010;0.014597173760531823;4438;1093;3345;0.6781963594626944;0.21829040961882704
T1342C8;T1827C8;2010;0.0147809980305309;20;5;15;0.49790414544232936;0.27938525287158633
T1342C8;T2113C8;2010;0.01939540798699957;85;33;52;0.6174169634974143;0.20027181350533757
T1342C8;T525C8;2010;0.019506937684903525;13;2;11;0.5016235179452707;0.21537726929980694
T1342C8;T26C8;2010;0.019568446164550668;60;12;48;0.5281466656425662;0.21398702392566415
T1342C8;T606C8;2010;0.021246021678647198;18;6;12;0.5869647315083915;0.2856461030102273
T1342C8;T2178C8;2011;0.012103618685772588;1179;376;803;0.5981631023596936;0.33638180058229855
T1342C8;T1356C8;2011;0.01360454774505726;1;0;1;0.5339626876786425;0.26000102714949624
T1342C8;T1634C8;2011;0.015767416925644095;2;0;2;0.5124779877067585;0.4000211533152295
T1342C8;T317C8;2011;0.018180711297453245;286;67;219;0.5403388550293151;0.3588535231955816
T1342C8;T1695C8;2011;0.018310777986209947;2;0;2;0.4468626981080802;0.25106659425714806
T1342C8;T2047C12;2011;0.02158210847472186;314;157;157;0.5579746490090837;0.40986948783729926
T1342C8;T113C8;2011;0.024042083045299645;3;0;3;0.6148645799820124;0.21541346033625958
T1342C8;T2508C8;2011;0.02561569029081101;4;0;4;0.5576062560895534;0.2643304666092874
T1342C8;T677C8;2011;0.02752572076556481;954;416;538;0.6961365055010178;0.38031272044618364
T1342C8;T1059C8;2011;0.02774791344521088;96;3;93;0.595288180112169;0.6778278366120405
T1342C8;T1335C8;2012;0.01955616611111244;1919;604;1315;0.6987484679364329;0.2590867321426644
T1342C8;T1160C8;2012;0.02253774384862517;41;17;24;0.4475196520079388;0.20728600276368678
T1342C8;T1261C8;2012;0.0273344387041633;1;1;0;0.5774572524379676;0.27186143036937827
T1342C8;T1325C8;2012;0.031052800393668534;336;188;148;0.5075060016773474;0.2554823625634533
T1342C8;T1183C8;2012;0.03345895768791696;3252;1475;1777;0.6041062476927359;0.21966396747193354
T1342C8;T2403C8;2012;0.03478161917492828;2;1;1;0.48736862005094495;0.22036100997917232
T1342C8;T2737C8;2012;0.03560905384960811;101;18;83;0.54372357158989;0.30486861910810575
T1342C8;T58C8;2013;0.015603155214982234;500;300;200;0.6823559078244381;0.29186478726244675
T1342C8;T1237C8;2013;0.024861165891317483;17;5;12;0.4677853674445647;0.44431111002060336
T1342C8;T2687C8;2013;0.027924993559069966;115;71;44;0.5580086192892989;0.3232534138595705
T1342C8;T648C8;2013;0.030941107429458325;877;182;695;0.724430172084432;0.308979810861781
T1342C8;T206C8;2013;0.03427889188465372;244;63;181;0.5640153877975993;0.23017555589009892
T1342C8;T2250C8;2013;0.0355822258151719;28;7;21;0.6599084793313736;0.3518774511574546
T1342C8;T1668C8;2013;0.036838926250797877;16;0;16;0.5475513022909732;0.6030816015697396
T1342C8;T1106C14;2013;0.03704683836268807;1176;419;757;0.6068686597352615;0.39306029852322427
T1342C8;T906C8;2013;0.03889501743363555;11;0;11;0.5879990367616933;0.20061335193635366
T1342C8;T2275C8;2013;0.04043984321724281;1;0;1;0.5461645997357353;0.4714942020666768
T1342C8;T648C14;2014;0.015258020643686643;643;237;406;0.7274466922168589;0.9664296119086068
T1342C8;T698C8;2014;0.024336529612244973;894;652;242;0.7657744025318372;0.31375989902867507
T1342C8;T1738C8;2014;0.024420781614641895;4629;3306;1323;0.6351145192207245;0.4255915859429411
T1342C8;T225C8;2014;0.024761653106760928;1752;1256;496;0.7051406246427909;0.4455049240655469
T1342C8;T110C14;2014;0.024779563475739064;1623;1031;592;0.7108725427748592;0.6276388044987594
T1342C8;T1823C8;2014;0.02482860681365673;258;187;71;0.6015740252434196;0.24189119640366308
T1342C8;T307C8;2014;0.026525783186151397;11;4;7;0.610487494958416;0.20152926042380614
T1342C8;T2195C8;2014;0.038873321225098345;165;141;24;0.5583623937771114;0.39356606705212366
T1342C8;T1901C8;2014;0.04040861376143723;65;8;57;0.5917028179048334;0.5165349431537473
T1342C8;T134C8;2014;0.04250205441818955;2;0;2;0.5650931867492479;0.29907769300550174
T1342C8;T83C8;2015;0.020160689632788276;38;21;17;0.6070738112475835;0.29787261841372603
T1342C8;T1775C8;2015;0.026145809669678388;3523;1921;1602;0.6508041380000669;0.2070147882979921
T1342C8;T366C8;2015;0.032558994431849064;114;50;64;0.5834433874457945;0.9319196332587323
T1342C8;T1800C8;2015;0.034884602665744335;143;60;83;0.5658944951187959;0.3164525457868278
T1342C8;T1564C14;2015;0.037118931501275876;36;33;3;0.5905826440505304;0.20604264495730856
T1342C8;T355C8;2015;0.039314031671613736;0;0;0;0.5654011105401735;0.8833940573197041
T1342C8;T473C8;2015;0.04068491970893784;3;2;1;0.48199957534645743;0.2301231426976873
T1342C8;T2698C8;2015;0.05438237937079904;881;598;283;0.6119755959051547;0.4264469953946915
T1342C8;T1527C8;2015;0.05539038034322208;4151;2147;2004;0.6831426578296369;0.5440071419802632
T1342C8;T2108C8;2015;0.056439326997984485;2324;1325;999;0.667449301837967;0.4037753067759544
T1342C8;T72C8;2016;0.044076892603032936;5;3;2;0.4860926296230874;0.20692083382999205
T1342C8;T126C14;2016;0.08178810079508414;14;10;4;0.478724574322277;0.25580688756693215
T1342C8;T1399C14;2016;0.09144798964503442;1130;861;269;0.6834930849654253;1.2041778804798124
T1342C8;T1222C14;2016;0.1060625715959923;53;43;10;0.5808328298777361;1.2508162512411172
T1342C8;T651C8;2017;0.10597315974704036;1751;1401;350;0.6265522179827692;0.845828575362293
T1342C8;T1087C5;2018;0.10212743432539462;1472;827;645;0.6702330151391034;0.23025628702147732
T935C3;T1776C3;2015;0.039459436246187085;5161;2038;3123;0.7227838149406249;1.0956309430638043
T935C3;T1853C3;2015;0.04064147059913359;4647;1296;3351;0.7208286838746978;1.0351236808703408
T935C3;T1376C3;2015;0.040964435043334024;4830;917;3913;0.7250686672072337;0.7307838600136395
T935C3;T585C3;2015;0.046201937394032444;7294;2119;5175;0.7315163046124085;1.0453647940625252
T935C3;T1555C3;2015;0.05652366595613456;4790;1986;2804;0.7224849030223843;1.1952310457958295
T935C3;T1734C3;2015;0.05707773449894438;6105;2624;3481;0.7218430362504228;0.23416725867263402
T935C3;T1642C3;2015;0.05732030086832496;5698;2446;3252;0.7280359995655269;1.2697608560897067
T935C3;T745C3;2015;0.05866331366492117;1749;573;1176;0.6528375483457262;1.2489724436013812
T935C3;T534C3;2015;0.06022164925214102;2708;959;1749;0.7075282799759571;1.1795144924067036
T935C3;T2005C3;2015;0.06440829115440039;4851;1395;3456;0.7182010054995592;1.0358379024214301
T935C3;T2213C3;2016;0.0408008720578531;4022;1948;2074;0.7024845558856849;0.4131221087551874
T935C3;T47C3;2016;0.04521106632331939;34;19;15;0.6202681894651758;0.9773620546080198
T935C3;T1382C3;2016;0.04792920875637163;246;99;147;0.62307863033073;0.27430151843978356
T935C3;T2135C3;2016;0.05195374798695784;5364;1781;3583;0.7191027626833354;0.8566325994909831
T935C3;T867C3;2016;0.05916288520688828;15;2;13;0.6082248854390517;0.5734367154647303
T935C3;T2774C3;2016;0.06632001737586823;15;6;9;0.617280324539992;0.40290863912724867
T935C3;T2154C3;2016;0.07067446888015927;5351;2677;2674;0.7444255907634988;0.8441914831758907
T935C3;T186C3;2016;0.07416909146147455;985;270;715;0.6249120057249802;1.1757944918963728
T935C3;T314C3;2016;0.07523418292230022;112;33;79;0.6298801231031395;1.0306395050809238
T935C3;T830C3;2016;0.07756988024927902;334;88;246;0.6849261015601329;1.265291299061979
T935C3;T1892C3;2017;0.05701008703546262;45;9;36;0.5999369946843122;0.7013845323840752
T935C3;T243C3;2017;0.06496896994432055;2267;1280;987;0.6740272510812743;1.4091641792977678
T935C3;T2805C3;2017;0.06785344654960124;448;231;217;0.6582341209858027;0.7162457235242018
T935C3;T2531C3;2017;0.08123268536441852;0;0;0;0.6329883925949964;0.20796650092898636
T935C3;T1288C3;2017;0.08293533511818896;4250;2591;1659;0.6694645555440413;1.2399296763679648
T935C3;T952C3;2017;0.09124723407992374;43;13;30;0.6740350599388892;1.0912800731096521
T935C3;T56C3;2017;0.0917697544431928;4;0;4;0.6632965050361057;0.35791164339695636
T935C3;T1413C3;2017;0.09209986851607499;34;18;16;0.5749881341266031;1.3007501195754265
T935C3;T1669C3;2018;0.07293020091857072;2063;1502;561;0.7339304582148967;1.2452826332319138
T935C3;T101C3;2018;0.07989831016274451;2827;1995;832;0.7138520594417123;1.5000258874187324
T935C3;T322C3;2019;0.07755326698869358;4858;4067;791;0.7274751736616054;1.7663149130654692
T155C2;T47C2;2004;0.004078033184629293;1150;129;1021;0.6541881125664201;0.977618189494861
T155C2;T298C2;2004;0.004149855674814407;922;59;863;0.6528203958566547;1.0057126357913362
T155C2;T37C2;2004;0.004636888858257304;1117;66;1051;0.669420171369628;1.0227518194519674
T155C2;T1828C2;2004;0.004749774003267593;185;6;179;0.6450804548481474;0.40043090119145097
T155C2;T78C2;2004;0.004877019440107322;256;12;244;0.6262539581590535;0.6079713134067952
T155C2;T185C2;2004;0.004988387554868412;63;3;60;0.6300522219577593;0.40693155451520024
T155C2;T1278C2;2004;0.0050273365241549905;1545;75;1470;0.6882394578473181;0.7742248146370058
T155C2;T610C2;2004;0.0052092096091517215;438;37;401;0.679273791950704;0.35599402119139884
T155C2;T492C2;2004;0.005307650814106002;0;0;0;0.6648593934456617;0.35950541060169405
T155C2;T537C2;2004;0.005498756949932071;6970;373;6597;0.7675175486005381;0.7668875015880717
T155C2;T533C2;2005;0.003035101680532226;372;19;353;0.6442557958694257;0.48041347750437025
T155C2;T2012C2;2005;0.003086141265716047;1974;201;1773;0.6413943286451397;0.3750002206619571
T155C2;T172C2;2005;0.003332669649423692;325;20;305;0.6673708715303543;0.3623852645632003
T155C2;T1088C2;2005;0.004091100702183326;834;51;783;0.713585064068741;0.454094879632746
T155C2;T641C2;2005;0.004462982734832033;1766;122;1644;0.6835309761111841;0.45826340784312103
T155C2;T774C2;2005;0.004534531288935217;3942;382;3560;0.7576828219733327;0.3744353965749509
T155C2;T461C2;2005;0.005219993198947059;22;2;20;0.5969782245107236;0.2481983376108774
T155C2;T153C2;2005;0.005413905427986032;1;0;1;0.5703458268913204;0.2368979900696215
T155C2;T736C2;2005;0.005453386437691776;60;11;49;0.6003310672251585;0.27576825013405504
T155C2;T127C2;2005;0.005553071514481034;10;1;9;0.6145298424404764;0.3334071340698737
T155C2;T1508C2;2006;0.004451348232079266;183;17;166;0.6651248196515476;0.3001489270994864
T155C2;T1273C2;2006;0.004459724257500852;1464;102;1362;0.6936030542614169;0.5987571244574301
T155C2;T2331C2;2006;0.004901251808998031;19;0;19;0.6513282385163355;0.33354881713308443
T155C2;T135C2;2006;0.0076884720083422176;11040;1340;9700;0.7341656369528402;0.7034434548177088
T155C2;T667C2;2006;0.009018251420540024;93;12;81;0.5926808738927382;0.28718312592659007
T155C2;T1589C2;2006;0.009055335126918473;25;2;23;0.6051825629589848;0.28114482706918775
T155C2;T1286C2;2006;0.009319973329461884;905;80;825;0.6818449906381165;0.45996677906754996
T155C2;T1534C2;2006;0.009337405210218197;3803;417;3386;0.6729017260314933;0.28356383840559046
T155C2;T1911C2;2006;0.010060673317047186;23;3;20;0.5599515155424932;0.39917410330154196
T155C2;T1365C2;2006;0.01026323064790513;802;84;718;0.6169168758083505;0.23724921208206545
T155C2;T1482C2;2007;0.005519898617164509;164;23;141;0.6037931864517764;0.32856802293273263
T155C2;T354C2;2007;0.00724365849402131;363;27;336;0.65264922303646;0.3499021926628257
T155C2;T575C2;2007;0.008031440886486219;148;30;118;0.6968405712823343;0.20495048724609188
T155C2;T198C2;2007;0.008451723685289458;16;1;15;0.6595041281587453;0.2045822260982416
T155C2;T2208C2;2007;0.008563713629590852;17;6;11;0.6419495206346095;0.3177949598273253
T155C2;T1379C2;2007;0.009031093552027247;5;1;4;0.6183810147802482;0.25627633017138157
T155C2;T1340C2;2007;0.009517443976557405;10;0;10;0.6140460052463086;0.2006792869945199
T155C2;T1149C2;2007;0.011482229829918755;5;0;5;0.5845020278986496;0.3548270561861734
T155C2;T2138C2;2007;0.0145154357752737;19;2;17;0.6130289770189082;0.2600940858809148
T155C2;T1604C2;2007;0.01466400792395528;394;63;331;0.6391242550054479;0.30892192255877154
T155C2;T1058C2;2008;0.005321823989703489;104;9;95;0.6426786958767609;0.3986949672026886
T155C2;T259C2;2008;0.010149459173772857;0;0;0;0.571705173205334;0.39214240062630495
T155C2;T1180C2;2008;0.010852275168379277;0;0;0;0.5710242877272145;0.23573659311072975
T155C2;T1736C2;2008;0.014286280936439577;0;0;0;0.6222160498524567;0.24422049707819238
T155C2;T1274C2;2008;0.015223345244122832;2;1;1;0.5541003768325898;0.2333730134523867
T155C2;T410C2;2008;0.01803332001702329;21;1;20;0.6502113423441004;0.8710965293704379
T155C2;T339C2;2008;0.018151238773979284;14;2;12;0.5825655691480407;0.2531298258154028
T155C2;T1245C2;2008;0.019194107123285842;0;0;0;0.5380157721395212;0.25350373476234267
T155C2;T335C2;2008;0.02005735246945828;34;3;31;0.592941789466531;0.3288493336805602
T155C2;T270C9;2008;0.02011725537201836;2;1;1;0.5885389728201693;0.30448444651297907
T155C2;T746C2;2009;0.014937640764761229;6;2;4;0.5854708942293839;0.3370742159750075
T155C2;T508C2;2009;0.015044591012570718;18;5;13;0.6169342261885097;0.21546106625199526
T155C2;T1630C2;2009;0.015539602252904405;522;78;444;0.623066101457393;0.21425721603262898
T155C2;T434C2;2009;0.016258194123225156;5142;1106;4036;0.6503534083369124;0.20137907824764634
T155C2;T2357C2;2009;0.01762106858945578;298;62;236;0.5944943250377499;0.7047739016272987
T155C2;T1094C2;2009;0.018737418735991884;0;0;0;0.6138293018602838;0.3241143681203366
T155C2;T903C2;2009;0.02013697009707971;135;20;115;0.6403961168013588;0.236134205025399
T155C2;T2233C2;2009;0.02050159558957665;0;0;0;0.6363809896643771;0.4517668597635038
T155C2;T1955C2;2009;0.02094158479653485;0;0;0;0.5468188756702216;0.2223126465657838
T155C2;T394C2;2010;0.017254440489630762;0;0;0;0.586642815429518;0.2639388959245762
T155C2;T83C2;2010;0.019003108228734522;3;0;3;0.5856532285204232;0.2899919760712589
T155C2;T1093C2;2010;0.019012574720324138;2;0;2;0.5964544966670614;0.26452888824861476
T155C2;T2204C2;2011;0.013222181177709125;7;4;3;0.5988599217579864;0.20173202485429936
T155C2;T1373C2;2011;0.017115666838396826;0;0;0;0.639976939312264;0.22373762186259938
T155C2;T2077C2;2011;0.02388041853170153;3;0;3;0.6458816231878642;0.2280804516974537
T155C2;T1785C2;2011;0.02490672699900709;14;3;11;0.5929854050060575;0.26883726985043266
T155C2;T147C2;2012;0.022473977840420933;10170;3344;6826;0.7073213273367865;1.0675911039861432
T155C2;T1212C2;2012;0.03144475505473232;13029;4315;8714;0.7367096950818526;0.7590087162673518
T155C2;T525C2;2012;0.033255943999353055;20;6;14;0.570127059446392;0.4802104841090098
T155C2;T2172C2;2012;0.0394121064534686;959;292;667;0.6747136952602037;0.8333207343552198
T155C2;T1690C2;2012;0.041165283567612954;2625;833;1792;0.7798398789467159;0.8596934380165573
T155C2;T1490C2;2012;0.04190947382411092;1667;545;1122;0.6593477320107856;0.7736644047481167
T155C2;T1858C2;2012;0.04295984593781954;905;284;621;0.6818449906381165;0.903306800710149
T155C2;T780C2;2012;0.04339210989158648;2261;757;1504;0.7500167389819112;0.7234814299770428
T155C2;T1099C2;2012;0.04474525938068208;2418;859;1559;0.6571009767771391;0.8547135639302688
T155C2;T363C2;2012;0.04691254147293622;258;38;220;0.6387989751607659;0.6943469216113107
T155C2;T1509C2;2013;0.018776127333573145;16;2;14;0.6123055526032378;0.20292967055001568
T155C2;T2497C2;2013;0.028398186617931587;2;1;1;0.6262581299071408;0.23920638532385355
T155C2;T274C2;2013;0.031249097575797413;32;11;21;0.6036955105926446;0.3326028512100092
T155C2;T1797C2;2013;0.04141861763456922;548;185;363;0.6954480078309858;0.2547193926812072
T155C2;T1921C2;2013;0.041594790431188855;286;75;211;0.6328083729987585;0.7020958616194883
T155C2;T2085C2;2013;0.04355731027851162;4;2;2;0.6183574037613453;0.21581509917847694
T155C2;T1326C2;2013;0.04395223388757008;1;0;1;0.5849869270530754;0.262229376647349
T155C2;T1257C2;2013;0.04462339354915068;33;13;20;0.5818975885040654;0.37217243496501395
T155C2;T1866C2;2013;0.045028949622859304;45;15;30;0.6496294696913216;0.5588741867717988
T155C2;T182C2;2013;0.0464276587387622;219;55;164;0.6527923387869952;0.70152359878522
T155C2;T249C2;2014;0.038132648883540066;3;1;2;0.633492119049095;0.5403907853993324
T155C2;T2575C2;2015;0.028378731853835548;13;4;9;0.655472944575045;0.22119698213122252
T155C2;T384C2;2015;0.032858811781264485;85;35;50;0.588091632065745;0.9202965982423339
T155C2;T314C2;2015;0.03958664463673156;1306;493;813;0.6314965051239712;0.8214487861835676
T155C2;T66C2;2015;0.03961699799879104;47;23;24;0.6294199671083774;1.0427556589774476
T155C2;T2007C2;2016;0.036446762264212396;2;1;1;0.6039149896650522;0.25777990860725275
T155C2;T1693C2;2016;0.05771404469776509;1;0;1;0.558919086275417;0.26631353791866913
T155C2;T1413C2;2017;0.04758928122130601;38;19;19;0.6003102997390843;0.6745705315128264
T155C2;T1705C2;2019;0.043576980233615226;6;5;1;0.5772126172479104;0.4342804016700873
T155C2;T538C2;2019;0.08604922145453098;10;7;3;0.5653853129090177;1.227798367437532
T155C2;T307C2;2019;0.08977663252583756;2;1;1;0.5737262358825391;0.27150499073053463
T155C2;T1237C2;2019;0.09084574281169233;20;15;5;0.6628624379509465;0.4161107339193987
T455C3;T2818C17;2007;0.05096354554268334;5573;1099;4474;0.6037171582208336;0.2122665481419405
T455C3;T2366C17;2007;0.052091411173470714;10541;2431;8110;0.715001456136385;1.107422786040914
T455C3;T18C17;2007;0.05246170707694153;583;106;477;0.6333868409118065;0.5921224000065867
T455C3;T1825C17;2007;0.05807972501883918;10738;2451;8287;0.7052552288367708;1.1813761131568912
T455C3;T177C17;2007;0.0693651054057336;426;86;340;0.5762276384808275;0.2557919110082881
T455C3;T1510C17;2007;0.07401214337787998;3366;811;2555;0.6479546930093998;1.0637031425842025
T455C3;T1560C17;2007;0.07405071738656854;5605;868;4737;0.622066156943728;1.0275228662989713
T455C3;T1496C17;2007;0.07464745484158186;2938;628;2310;0.6298898534391013;0.8117603104085441
T455C3;T2360C17;2007;0.07842362352041188;6751;1090;5661;0.6556407765888428;0.29195143803067786
T455C3;T392C17;2007;0.07967411118582879;8524;2015;6509;0.6925001654310239;1.2309217550628948
T455C3;T1825C3;2008;0.035693980928778735;10415;2933;7482;0.6883596600605968;0.20438869180424618
T455C3;T836C3;2008;0.03820232914426769;9451;2643;6808;0.6830258064804007;0.27120020962804287
T455C3;T629C17;2008;0.04146703770349225;6089;1530;4559;0.7149648978951582;0.48820511721668525
T455C3;T2603C3;2008;0.06808730674622443;40;3;37;0.6022514638017753;0.21487132622943486
T455C3;T784C3;2009;0.033852872286655566;5731;2152;3579;0.7085873193587462;0.21836422549336879
T455C3;T387C3;2009;0.03388346371836404;1726;324;1402;0.6332402769994516;0.2625565965165924
T455C3;T767C3;2009;0.03660505321236995;5596;1235;4361;0.6760916158160173;0.7199094543644162
T455C3;T723C3;2009;0.03972912774609538;5175;1818;3357;0.6579095098325838;0.780650073788891
T455C3;T1628C3;2009;0.05537549966260735;4586;1148;3438;0.7485567862057566;1.069143175713709
T455C3;T1555C3;2009;0.057245304718310686;3577;848;2729;0.6889572213812432;0.5573706465563282
T455C3;T2419C3;2009;0.06112178527946077;3587;851;2736;0.6420160904076799;0.9319115588480567
T455C3;T1210C3;2009;0.06275477946508246;120;8;112;0.4964894598812969;0.6859446029301646
T455C3;T192C3;2009;0.06616516386328963;148;59;89;0.49078057201814834;0.929830316587941
T455C3;T2832C3;2009;0.06644906414166019;3190;823;2367;0.6489262229696177;0.23352624675409317
T455C3;T470C3;2010;0.01914710470939307;4708;966;3742;0.6895456432511522;0.22679675170124278
T455C3;T241C3;2011;0.04908756101968237;8808;3269;5539;0.6589235938716832;0.22805350368764915
T455C3;T1385C3;2011;0.04990494750031205;5519;2207;3312;0.6563576777549911;0.20874504360921448
T455C3;T629C1;2012;0.05856416653079943;4011;1869;2142;0.7339094533172643;0.2066186369081889
T455C3;T830C17;2012;0.09702209924934269;1086;263;823;0.7027663985595224;0.23306558854372245
T455C3;T2135C3;2013;0.06326771582632973;143;82;61;0.6199816046275373;0.4165137011270012
T455C3;T736C3;2013;0.07176059169035276;41;11;30;0.5468942279111758;0.21762673506809618
T455C3;T830C3;2013;0.08267597314555375;572;152;420;0.642191701548916;1.0526762368941698
T455C3;T1285C3;2013;0.08421993221438895;4;1;3;0.606210141702418;0.2988287799263855
T455C3;T277C3;2013;0.08714112124306794;1928;1143;785;0.6236619241872825;1.1603573032017196
T455C3;T2349C3;2013;0.0890572742293978;3;0;3;0.610700107841464;0.42252867576256886
T455C3;T186C3;2013;0.08947244741778193;84;39;45;0.6322563889317022;0.5407413666854607
T455C3;T2398C3;2013;0.08969171569882362;0;0;0;0.568779104625291;0.3286316004159484
T455C3;T2262C3;2013;0.09019714037634174;2;0;2;0.5515194157243961;0.6136291350651708
T455C3;T1512C3;2013;0.09135047420100328;2;0;2;0.5647029615957706;0.25463417408534794
T455C3;T1290C3;2014;0.0445640993146742;376;103;273;0.5579596627425456;0.2631124836403118
T455C3;T210C3;2014;0.06975988284316659;2661;1201;1460;0.6933641882433914;0.3167575092953867
T455C3;T864C3;2014;0.09788233505783617;0;0;0;0.5991633338301072;0.20659340242654664
T455C3;T1290C17;2015;0.06052644369192395;330;107;223;0.5422909048808338;0.2282994778521996
T455C3;T296C3;2016;0.08810809333109926;6360;3766;2594;0.6722732447381768;0.3001289434187334
T455C3;T195C3;2017;0.1403872703452702;7515;5514;2001;0.7358235716924999;0.7468589617227278
T455C3;T90C3;2017;0.1523940155246103;3158;2099;1059;0.6892243299108958;0.48873632540456796
T455C3;T1102C3;2018;0.1193978691508557;5;4;1;0.5255912773657242;0.4259158414482658
T1124C12;T2237C12;2007;0.041829439099821064;8981;1852;7129;0.7447429575005531;0.46493486659252004
T1124C12;T562C12;2007;0.042233479975746224;5019;1132;3887;0.6541536758389542;0.3764808521222907
T1124C12;T2039C12;2007;0.04353554731658349;13413;3082;10331;0.7945748143221707;0.5512042108566773
T1124C12;T275C12;2007;0.04401490905688854;8249;1549;6700;0.759435887118006;1.1754030431930593
T1124C12;T1191C12;2007;0.045301369027920035;13755;2946;10809;0.7406186278476616;0.6877147359187522
T1124C12;T898C12;2007;0.046435165410581125;6907;1522;5385;0.7064037785351955;0.7841359850239545
T1124C12;T407C12;2007;0.04755052564331985;11513;2513;9000;0.7534233951536515;1.119313684411321
T1124C12;T393C12;2007;0.0476486589884646;8303;1689;6614;0.7532412018669332;1.060581683228385
T1124C12;T695C12;2007;0.048793981817230936;10132;2241;7891;0.7841019326703911;0.6608140593654941
T1124C12;T369C12;2007;0.049137919655369844;11766;2688;9078;0.8081124142059213;0.6726324317807442
T1124C12;T192C12;2008;0.020311594625616602;6;2;4;0.5772323761632081;0.2765475761229852
T1124C12;T119C12;2008;0.02309071719924405;11;3;8;0.5700129614307722;0.2493633867557374
T1124C12;T1327C12;2008;0.02379617848539539;1;0;1;0.5727721425263004;0.21696447538520475
T1124C12;T91C3;2008;0.024919021849466927;5535;1121;4414;0.7147047761005865;0.2044730072542825
T1124C12;T393C3;2008;0.026001743884914164;10964;2827;8137;0.7383960275474543;0.9830262436290731
T1124C12;T1514C12;2008;0.0261029366924731;3420;634;2786;0.6524629021818293;0.2159914908126795
T1124C12;T1910C12;2008;0.028458444140133654;3246;655;2591;0.645805039329221;0.5831644992699512
T1124C12;T1075C12;2008;0.028928561374534367;1;0;1;0.4953579384600814;0.22979251270312895
T1124C12;T208C12;2008;0.02961815730259243;53;5;48;0.557528316185874;0.39879731922363093
T1124C12;T287C12;2008;0.030293235342833125;8;1;7;0.5126443572854072;1.225299114926638
T1124C12;T1803C12;2009;0.01013171943685287;5415;1700;3715;0.7073366396574414;0.2968235875413806
T1124C12;T989C12;2009;0.012972806379835666;11175;3567;7608;0.7052358527970672;0.22557274118596607
T1124C12;T1781C12;2009;0.013417411816110558;9425;3045;6380;0.7631162963586222;0.20870159404374414
T1124C12;T443C12;2009;0.015755499814348983;1;0;1;0.5265010566051437;0.25408314546502897
T1124C12;T1235C12;2009;0.01579713052521725;966;326;640;0.6265011077465098;0.2504453586637291
T1124C12;T2304C12;2009;0.016034973009267373;15;2;13;0.5315258260269902;0.4281477079283604
T1124C12;T162C12;2009;0.017917834337433214;334;118;216;0.5905186731173225;1.1218363950938974
T1124C12;T9C12;2010;0.013730917979358104;5;1;4;0.6027818631274531;0.2063830792788408
T1124C12;T500C12;2010;0.014834474256666619;138;39;99;0.6075948708816437;0.3165676261857606
T1124C12;T2756C12;2010;0.015758358090987468;3;0;3;0.5901904435048037;0.507904038782091
T1124C12;T275C3;2011;0.01876312087571419;9363;3366;5997;0.7424064269669863;0.79086235057736
T1124C12;T389C12;2011;0.021625184225073313;161;52;109;0.6035363849528517;0.24685532371332894
T1124C12;T47C12;2011;0.023036467337335553;32;9;23;0.5186237381903716;0.2860249144985452
T1124C12;T1301C12;2012;0.0208290966406649;4310;1249;3061;0.6422658192075166;0.31449389191834876
T1124C12;T1313C12;2012;0.021183822914536576;11200;5079;6121;0.6841540813902279;0.3025874702077504
T1124C12;T647C12;2012;0.02558377653594046;4;2;2;0.6223003737033287;0.3643536103678227
T1124C12;T1716C3;2012;0.027389609843659124;10986;4549;6437;0.6999537402493341;0.8250481317425951
T1124C12;T2153C12;2012;0.02760796723723513;701;220;481;0.6206397810170385;0.2305298643668635
T1124C12;T29C12;2012;0.030226413868960078;15;4;11;0.5349722239480692;0.20719184052428202
T1124C12;T2533C12;2012;0.03265740771594383;622;180;442;0.6145766783082713;0.3378128201844082
T1124C12;T91C6;2012;0.03332602352254188;3981;1345;2636;0.6867787690055944;0.2662954481453346
T1124C12;T2209C12;2012;0.0351436113737309;15;4;11;0.5437909697726327;0.250199906137564
T1124C12;T2177C12;2013;0.020402460211686346;12096;5624;6472;0.7872045398952139;0.27340210471190934
T1124C12;T1313C3;2013;0.02136937512157866;13409;6506;6903;0.7370735897901937;0.2940409519209323
T1124C12;T1064C3;2013;0.026270184607719127;7365;3105;4260;0.7193202443907225;0.37917743706608453
T1124C12;T2507C12;2013;0.030619665867304247;209;65;144;0.6215403027083748;0.24230786711800006
T1124C12;T292C12;2013;0.031896009049262375;208;126;82;0.6020020102330879;0.22369026699584424
T1124C12;T1635C12;2014;0.020859755175124506;9613;4925;4688;0.7322294499512887;0.3729635991082305
T1124C12;T1990C12;2014;0.021539967391615344;8879;4359;4520;0.7266862431327551;0.34700009294814743
T1124C12;T1380C12;2014;0.02299516971296023;4102;1798;2304;0.647633953656194;0.2609118230091568
T1124C12;T1803C3;2014;0.02632453278791702;8719;4502;4217;0.7143220266341692;0.9986968083644298
T1124C12;T416C12;2014;0.028326170673652618;22;9;13;0.6043904626991383;0.34376458778823404
T1124C12;T407C1;2014;0.030879430450948986;6385;3680;2705;0.7184986002461695;0.2750332516855288
T1124C12;T1119C12;2015;0.021350236467242878;253;106;147;0.5880032702186077;0.33378654231304744
T1124C12;T943C12;2015;0.021617681509662146;8902;4783;4119;0.7016166421422936;0.3327409915824597
T1124C12;T1301C3;2015;0.022505131459721772;7579;3666;3913;0.7141899859339425;0.20452093083051237
T1124C12;T31C12;2015;0.02720549782369841;197;123;74;0.6410713459895725;0.23547754570948604
T1124C12;T898C3;2015;0.029410554097321295;9208;5573;3635;0.7290391072216655;1.0766336970238963
T1124C12;T2293C12;2015;0.0315479092447144;8423;5332;3091;0.7142652151572598;0.2004063288378796
T1124C12;T364C12;2015;0.03452321812332082;23;6;17;0.5695164393345781;0.3274480018768065
T1124C12;T512C12;2016;0.029953201421672904;13;2;11;0.5601633853571371;0.33935971825409267
T1124C12;T352C12;2016;0.038262272259675045;830;164;666;0.6181436260102968;0.4230235951512865
T1124C12;T1303C12;2016;0.040938483701296935;211;129;82;0.5640989027357868;0.24398619234807553
T1124C12;T1095C12;2016;0.04228304381896286;2443;1372;1071;0.6513728267212175;0.2633171702788255
T1124C12;T407C3;2016;0.044938115771229414;10978;7397;3581;0.7601674177112839;0.2597436307539858
T1124C12;T2007C3;2017;0.02718486733187242;33;17;16;0.6330621706807966;0.25333026090552563
T1124C12;T186C12;2017;0.03044416676243622;180;52;128;0.5698446392666738;0.3052582113611412
T1124C12;T1413C12;2017;0.04105622825297872;472;312;160;0.5812100045189974;0.31777056702174605
T1124C12;T1191C3;2017;0.042309970121741314;15656;11055;4601;0.7088903425355091;0.7795691326743557
T1124C12;T2177C3;2017;0.04247503220436166;7414;5019;2395;0.749598587136992;0.48622467679475323
T1124C12;T649C12;2018;0.05130138216695723;833;504;329;0.6470740720079662;0.4952792665453857
T1124C12;T403C12;2019;0.06209350361586563;3904;2922;982;0.711339489078935;0.3533003288732317
T1494C4;T448C4;2003;0.018709579975437096;14165;1083;13082;0.7622347349255392;0.45155412123528843
T1494C4;T24C4;2003;0.035090124181134996;29;1;28;0.5897604417705857;0.838230826861641
T1494C4;T23C4;2003;0.04370110767515645;235;19;216;0.5947360980524624;0.3798073038968917
T1494C4;T153C10;2003;0.043945053100044484;155;8;147;0.6206182116861603;0.29086200740034446
T1494C4;T1207C4;2003;0.04596324804305829;809;76;733;0.627773880575563;0.3964053620037365
T1494C4;T484C4;2003;0.04652552282714606;30;1;29;0.5559597079291757;0.6773419465939432
T1494C4;T1445C4;2003;0.04725098266181205;9;0;9;0.527998709257659;0.35860001906860456
T1494C4;T1801C13;2003;0.049888849802502855;56;4;52;0.5762275733401085;0.2790917414113583
T1494C4;T312C4;2003;0.060475357913321925;11780;872;10908;0.8401975604075551;0.29211413667378494
T1494C4;T108C13;2003;0.06282726624496027;99;5;94;0.6189637920151109;1.2161303166337853
T1494C4;T1318C4;2004;0.01164764322912748;8113;735;7378;0.7530305708238888;0.2539965313982223
T1494C4;T366C22;2004;0.020005054173481862;364;27;337;0.6049136419579306;0.34570756444600087
T1494C4;T788C4;2004;0.021978595385252042;0;0;0;0.6500884002699828;0.21956174962111188
T1494C4;T994C4;2004;0.02623566782606479;56;0;56;0.6494478032815507;0.2178104472276209
T1494C4;T138C4;2004;0.02801466330760538;319;29;290;0.6414449304669352;0.35792079300189683
T1494C4;T2001C13;2004;0.02850650341268346;8;0;8;0.5593473964565685;0.24053231520208093
T1494C4;T240C4;2004;0.03351447151847564;4;1;3;0.6025544759622679;0.3193769449697569
T1494C4;T1670C11;2004;0.036726099061829665;1;0;1;0.5417957933890589;0.2168334723645866
T1494C4;T1386C14;2004;0.04063739435135916;3;0;3;0.5835568850902451;0.2370946290197054
T1494C4;T2665C13;2004;0.04083475157841354;32;0;32;0.5737466046651918;0.2142242872840866
T1494C4;T201C4;2005;0.019767366494323868;391;41;350;0.6884407105252581;0.3456466402533938
T1494C4;T1711C4;2005;0.02843575835661505;387;46;341;0.6083947140354105;0.22636086096193664
T1494C4;T833C4;2005;0.03308703168985305;9;0;9;0.646311014143171;0.3434710867566617
T1494C4;T211C14;2005;0.034361489185252614;148;1;147;0.6044589004409131;0.2657981026789718
T1494C4;T812C4;2005;0.03972011619696014;1;0;1;0.6036342908604853;0.21837439156742963
T1494C4;T137C4;2005;0.03991636040533231;4;1;3;0.6091228197729732;0.25432268728353896
T1494C4;T876C11;2005;0.0417655009787139;0;0;0;0.5548799381954334;0.20498433248954803
T1494C4;T314C4;2005;0.04331555941666887;783;66;717;0.730160939330945;0.3314577926862697
T1494C4;T723C4;2005;0.04858700933974425;40;8;32;0.6117188057157305;0.22374933670511812
T1494C4;T724C4;2005;0.05372433755348116;263;17;246;0.6279057006041031;0.686727358644757
T1494C4;T486C4;2006;0.007613643377894386;12872;2573;10299;0.8222896764435201;0.26076134986209437
T1494C4;T1512C4;2006;0.009185260130120554;727;126;601;0.7106968302375645;0.5009464657641485
T1494C4;T1445C22;2006;0.018976842357494528;44;9;35;0.630408877257569;0.22621024256415878
T1494C4;T112C4;2006;0.01984775579968323;8082;2056;6026;0.7632314924960526;0.26572672781684475
T1494C4;T257C4;2006;0.0429675862509491;2;2;0;0.5854472977958696;0.4117690307361424
T1494C4;T1318C22;2006;0.04584229439058729;4960;952;4008;0.7505686901983613;0.2597508001010525
T1494C4;T1696C11;2006;0.047080834403366745;2;1;1;0.664100860187409;0.20493460898588253
T1494C4;T1092C22;2006;0.05186386299344581;6504;1292;5212;0.7114913856346765;0.22719213855389367
T1494C4;T86C4;2006;0.05678500073303305;3;0;3;0.5691032693606941;0.20045053175401992
T1494C4;T2333C22;2006;0.06366042201928046;41;4;37;0.7283278464771855;0.2298896416214796
T1494C4;T181C4;2007;0.01584664531855773;5068;336;4732;0.8137134569332021;0.73519673248288
T1494C4;T1808C4;2007;0.017846441512525346;3057;709;2348;0.7034652445913154;0.2703374302876237
T1494C4;T599C4;2007;0.019560257170430195;3;0;3;0.6020541094745568;0.24554772141612685
T1494C4;T57C4;2007;0.0399386227494436;92;7;85;0.6064205818014656;0.7414563428644542
T1494C4;T205C4;2007;0.042038364492612224;11;1;10;0.5522216718936976;0.2604801072478348
T1494C4;T489C4;2007;0.053143526750985215;377;70;307;0.7222450890133816;0.2545225600730703
T1494C4;T840C4;2007;0.05377313605034206;1;0;1;0.5486317505284912;0.3234399434470637
T1494C4;T277C4;2007;0.056313318699006576;144;11;133;0.6017759263809336;0.35350391798870534
T1494C4;T1454C10;2007;0.061795706317926635;1789;466;1323;0.681381505324602;0.9949039755277106
T1494C4;T2736C4;2008;0.01256359392659434;5;2;3;0.6479644847189705;0.24359834210508408
T1494C4;T297C4;2008;0.01814876687629352;25;6;19;0.6378164301281002;0.2681738024861466
T1494C4;T885C4;2008;0.02089474247020906;48;1;47;0.5769043816923481;0.2705233280090177
T1494C4;T227C4;2008;0.023200794373046563;243;45;198;0.6483519208169415;1.3266805980206038
T1494C4;T338C4;2008;0.02533249917717939;227;21;206;0.6448369796648215;1.0135435748638113
T1494C4;T2496C4;2008;0.030919805767398723;49;7;42;0.5858089745110464;0.3581630378060592
T1494C4;T731C4;2009;0.016618177980611604;100;23;77;0.6057911343588284;0.6974049249417744
T1494C4;T1886C4;2009;0.018221127166386908;1108;204;904;0.7034077781865865;0.22094969709953183
T1494C4;T634C4;2009;0.0268313504441412;147;27;120;0.6829163619200811;0.28940075495666595
T1494C4;T1211C4;2009;0.02760413702200304;0;0;0;0.5916158043736659;0.5787055743403925
T1494C4;T302C4;2009;0.029503420088990984;28;3;25;0.617242891314241;0.628873953033175
T1494C4;T1494C10;2009;0.033406532828780366;15872;5612;10260;0.8048652171570204;1.0368236637144101
T1494C4;T35C4;2010;0.016333956321591736;194;61;133;0.5903758757960278;0.21969239140458657
T1494C4;T1680C4;2011;0.024030811174135303;8074;2081;5993;0.8290389148799684;0.35213988516244815
T1494C4;T1006C4;2011;0.031064047732953903;4591;713;3878;0.7735688841512791;1.279608819222065
T1494C4;T1356C4;2011;0.03747282458347578;4;0;4;0.5758142597619131;0.9963471192941691
T1494C4;T1729C4;2011;0.04264614216907825;1198;475;723;0.6978677038443479;0.2439493584918265
T1494C4;T529C4;2011;0.04544117314080354;160;12;148;0.6247440361681977;1.3044401199587017
T1494C4;T47C4;2012;0.03193155409188786;49;25;24;0.6171004514449709;1.2010747806367559
T1494C4;T2474C4;2012;0.03507396461448009;3;1;2;0.647309564495675;0.24388475431390783
T1494C4;T397C4;2012;0.04310555877590372;2217;301;1916;0.7607145947796643;1.179813514978821
T1494C4;T181C10;2012;0.04632643764819844;4942;1074;3868;0.8202139964398156;0.5139319778234961
T1494C4;T380C4;2013;0.041333126648948726;114;48;66;0.5869173847698537;0.5718031308937072
T1494C4;T846C4;2017;0.0484049266315042;6501;5232;1269;0.723401932132985;0.2644876088637172
T1494C4;T305C16;2018;0.04999440835936508;4404;3654;750;0.6579392418801719;0.31999296694772483
T1494C4;T305C4;2018;0.07688255751121209;499;403;96;0.5970071338853665;0.5163769441508398
T554C6;T845C6;2003;0.010759843126582291;118;14;104;0.612606975493437;0.5071880105379524
T554C6;T65C6;2003;0.012014889450492672;486;19;467;0.7434647472575306;1.1764566099014109
T554C6;T1161C6;2003;0.013512461983374968;3751;156;3595;0.6692666388979036;0.34866712168663955
T554C6;T63C6;2003;0.01360443890287466;132;2;130;0.5850605584062885;0.8335538240461157
T554C6;T2030C6;2003;0.01559308427146;2658;107;2551;0.6274743042382104;0.2791848588959117
T554C6;T520C6;2003;0.017082599634096418;243;2;241;0.6506634719660237;0.31664602257435315
T554C6;T2107C6;2003;0.01710837952403499;387;15;372;0.6247674483810635;0.24127369678713784
T554C6;T584C6;2003;0.017469563615282624;433;48;385;0.618747553822525;0.48081949276956665
T554C6;T1144C6;2003;0.02202458551095199;1603;83;1520;0.6315157926046008;0.3184093732575031
T554C6;T1148C6;2003;0.02466017147526789;138;2;136;0.583988939165986;0.3769374246890794
T554C6;T121C6;2004;0.008175892227523684;24;0;24;0.6282333018769746;0.33245397473273464
T554C6;T107C6;2004;0.008335789755104295;33;0;33;0.6108187172016857;0.46460079529234477
T554C6;T135C6;2004;0.009258862962490788;0;0;0;0.4881621326507732;0.2830169617403431
T554C6;T295C6;2004;0.009370333285197319;10;0;10;0.568862400627094;0.2217982000219214
T554C6;T107C15;2004;0.009919833161865399;33;0;33;0.6108187172016857;0.6741758162422474
T554C6;T1103C15;2004;0.010308418658521723;0;0;0;0.5234416711318686;0.22162567089783283
T554C6;T2215C6;2004;0.010528163202596419;355;18;337;0.7062312229688139;0.44532494449889054
T554C6;T77C6;2004;0.014153784548663673;6;0;6;0.5435423183437352;0.4136774403342297
T554C6;T1280C6;2004;0.014554398784280775;13;0;13;0.6157408599358348;0.2354430867503053
T554C6;T51C6;2004;0.01460283630203918;5;0;5;0.6586271323690545;0.30780867325088856
T554C6;T2641C6;2005;0.006482935467121087;76;4;72;0.5947471413213017;0.3786487846924325
T554C6;T362C15;2005;0.008203991276975353;44;1;43;0.5365296121243699;0.24741785250912254
T554C6;T1599C6;2005;0.008427156661626967;11;0;11;0.5936539759347144;0.48920276835030174
T554C6;T1808C6;2005;0.009425467444904467;0;0;0;0.5127342128959201;0.244375996375319
T554C6;T1318C6;2005;0.009563199028611025;515;13;502;0.6756984984702064;0.22004258368140842
T554C6;T1637C6;2005;0.010105223157275134;13;0;13;0.5170601237700049;0.3318543424851686
T554C6;T1552C6;2005;0.010289730853429324;4;0;4;0.5611231642050178;0.39308171497569794
T554C6;T678C6;2005;0.01100892080722038;4;0;4;0.6085473837939412;0.25054597659858757
T554C6;T1338C6;2005;0.011054172624872849;11;0;11;0.5982665957304796;0.2815825726423315
T554C6;T1860C6;2005;0.011345940521991671;12;0;12;0.5288812540843397;0.32536660683191543
T554C6;T1886C6;2006;0.016504426472088607;1130;101;1029;0.6545422235045738;0.24701084502879392
T554C6;T1424C15;2006;0.018254146186221787;6;0;6;0.5295192941654505;0.5620407358632884
T554C6;T305C15;2006;0.020868487750347775;23;1;22;0.5547466127236467;0.21839627538772813
T554C6;T929C15;2006;0.021151592002413677;0;0;0;0.6062412622073338;0.4041927046155043
T554C6;T1320C15;2006;0.024591061539646075;13;1;12;0.5377163209563007;0.21730493821827607
T554C6;T1203C15;2006;0.025371446546756937;24;2;22;0.6079606509580197;0.5876140170644983
T554C6;T57C6;2006;0.025875349825116856;6;0;6;0.5426898926745828;0.393384644716341
T554C6;T830C6;2006;0.027985489251159734;4;0;4;0.619031695460974;0.20242564759805493
T554C6;T141C6;2006;0.028367471925043075;11;2;9;0.6010673335147405;0.21166233643866242
T554C6;T1674C15;2006;0.028879827257707547;0;0;0;0.6265145038971608;0.2622926469575512
T554C6;T1408C15;2007;0.014733403463346506;0;0;0;0.5045553439785704;0.2284789674406859
T554C6;T2688C15;2007;0.019894557654216216;0;0;0;0.5575683100038729;0.2754929601999152
T554C6;T1840C6;2007;0.02483761829599329;0;0;0;0.49596414738685485;0.26532133150476617
T554C6;T241C15;2007;0.029421019530687764;1;0;1;0.58978462841151;0.20435861687474638
T554C6;T6C15;2007;0.03157303429720626;5;4;1;0.5418443529024638;0.2006513260645667
T554C6;T121C15;2007;0.03370058915466512;25;0;25;0.6182515192296498;0.4556326350204517
T554C6;T532C15;2007;0.0353340875681708;0;0;0;0.4783764063789381;0.25047388901261713
T554C6;T2C6;2007;0.03536923828168026;0;0;0;0.48384967265862006;0.3607842479048676
T554C6;T690C15;2007;0.03714556046552331;1;0;1;0.6012144027506316;0.24144433934111428
T554C6;T127C6;2007;0.0372098184212144;0;0;0;0.5716339025052701;0.274581021607262
T554C6;T326C6;2008;0.040184216828204056;0;0;0;0.6172507731527251;0.2524644264260993
T554C6;T38C3;2008;0.043146457785599335;13;2;11;0.6627327759135503;0.229845772701168
T554C6;T1037C6;2008;0.043560729074959226;4;0;4;0.6533380490298778;0.2044910433303086
T554C6;T485C6;2008;0.04383351124026502;3;0;3;0.6520128527104443;0.3099645483978511
T554C6;T94C6;2008;0.04420009048820295;5;0;5;0.46431847454404535;0.2538245605807902
T554C6;T2686C6;2008;0.04816751965849497;51;9;42;0.626573720197172;0.2236920955275466
T554C6;T1282C15;2008;0.05211804422730715;0;0;0;0.5777244161673651;0.38245470843560636
T554C6;T586C6;2008;0.054394540926341106;2;0;2;0.5904177645622449;0.2727769933811338
T554C6;T490C6;2008;0.05820155207048061;19;0;19;0.5646809253267324;0.6037256799016277
T554C6;T2867C15;2008;0.05966059558730996;1;0;1;0.63307009540875;0.22890680072896263
T554C6;T26C6;2009;0.03984102500613895;34;3;31;0.6090164042841365;0.40676727737569796
T554C6;T2358C6;2009;0.055776509810743224;1;0;1;0.5611060514072743;0.5000822311099613
T554C6;T1338C15;2009;0.055864960207192116;14;0;14;0.5991150461944286;0.35487164490708173
T554C6;T252C6;2009;0.06012913273824538;3;0;3;0.5202540356417404;0.27705078471649536
T554C6;T1795C6;2009;0.06019219073664328;50;7;43;0.6190743700308208;0.24710371422146474
T554C6;T215C6;2009;0.06518495376676303;19;0;19;0.648027963667155;0.3521465184756475
T554C6;T1525C6;2009;0.06805524146303288;10;4;6;0.5855911488401135;0.27826679766601
T554C6;T2164C6;2009;0.06978774372533392;28;8;20;0.5118668452068031;0.2059654400134828
T554C6;T2772C15;2009;0.07397590046291702;0;0;0;0.561037098500014;0.38095205563634177
T554C6;T2440C12;2009;0.07418619190785125;0;0;0;0.576948012502084;0.28160151550867807
T554C6;T2199C6;2010;0.06538485586808584;1;0;1;0.5469486427166467;0.2141163793895231
T554C6;T483C6;2010;0.06617484373266513;0;0;0;0.49487680740122236;0.24604128867897743
T554C6;T922C6;2010;0.06766405850488233;87;25;62;0.5506927885321148;0.33476988291036214
T554C6;T2791C6;2010;0.07049866266139526;13;2;11;0.5791872037769066;0.2561133142003967
T554C6;T1320C6;2010;0.0716738333493322;7;4;3;0.6169498647157989;0.21118111041819504
T554C6;T545C6;2010;0.07452831458586573;22;8;14;0.5755350124934683;1.3329656160856065
T554C6;T2616C6;2010;0.07879397198000848;48;18;30;0.6312621467069837;0.5242116737719524
T554C6;T502C6;2010;0.08340405230614112;3;0;3;0.6681696873566161;0.35835147690844754
T554C6;T2073C15;2010;0.08430143102775367;0;0;0;0.6037028238794813;0.24977938151317816
T554C6;T60C15;2010;0.08492172844449586;0;0;0;0.5579706549702963;0.2056554500246846
T554C6;T2143C6;2011;0.08681712668635522;0;0;0;0.5457328063895801;0.6516942198029155
T554C6;T735C6;2011;0.09903198029709526;1;0;1;0.5877869562534277;0.2064890315202212
T554C6;T1290C6;2011;0.10076976693817419;0;0;0;0.5841096461343033;0.21429339813927967
T554C6;T526C6;2011;0.10097612464508254;13;3;10;0.6741673878617471;0.27663789433191394
T554C6;T1072C6;2012;0.08199129546662487;21;1;20;0.6518581690398979;0.2623174802450699
T554C6;T169C6;2012;0.08940035190990825;5;0;5;0.5995131882134032;0.5851165067518489
T554C6;T2720C6;2012;0.10187102037904072;185;66;119;0.5509873494388823;0.2669822128033085
T554C6;T2006C6;2012;0.10911112194354333;34;10;24;0.5257740304338503;0.2939507830108464
T554C6;T375C6;2013;0.06389777846220412;13;0;13;0.6385022356871332;0.8462772308926213
T554C6;T1482C6;2013;0.08388362719045972;2;0;2;0.5299469295175248;0.4582806844816322
T554C6;T798C6;2014;0.0878478490850132;4;0;4;0.6095174144497215;0.2745793919972389
T554C6;T1009C6;2014;0.1190443386665585;0;0;0;0.5503487073474671;0.20977900904283014
T554C6;T2570C6;2014;0.12329583319734805;15;4;11;0.5512347230982025;0.6801635040475975
T554C6;T117C6;2015;0.1213623695162176;10;5;5;0.580802860183548;1.9851127947785738
T838C10;T1017C3;2003;0.17760530300198973;19;2;17;0.5815236054788481;0.29694265555194393
T838C10;T119C17;2003;0.18921362493406113;31;4;27;0.5605944701214107;0.2657490395697093
T838C10;T452C10;2004;0.007624094886378829;2774;347;2427;0.7244125036833255;0.8501795623490372
T838C10;T1031C10;2004;0.007940975269450035;10635;1237;9398;0.7382890764538123;0.7798892304867945
T838C10;T1956C10;2004;0.008045599540801307;7390;1035;6355;0.730002595889512;0.28611548745967924
T838C10;T1177C10;2004;0.008409939685122936;10175;1420;8755;0.7518528744651217;1.0432270575492955
T838C10;T1024C10;2004;0.009567858723641964;6568;886;5682;0.7711407958021638;0.8043794681842805
T838C10;T419C10;2004;0.010313562573864954;7736;1065;6671;0.7873756512413251;1.1937466285837413
T838C10;T373C10;2004;0.010511003092179783;0;0;0;0.5315544017074358;0.2968509272770432
T838C10;T486C10;2004;0.01059875796407872;892;95;797;0.647482419680963;0.6656731584487622
T838C10;T345C10;2004;0.0107046592733544;5356;760;4596;0.6997104640224618;0.770780305502887
T838C10;T1070C10;2004;0.010731702385174513;7197;987;6210;0.7662875194545538;0.6583574301145061
T838C10;T689C10;2005;0.006553069206105988;7822;1338;6484;0.7536087776716196;0.8637179747893512
T838C10;T318C10;2005;0.010404449698194873;3178;519;2659;0.6863777328632175;0.2864307916736009
T838C10;T2105C10;2005;0.010427185083180968;1245;182;1063;0.6231455217118766;0.4017942449803038
T838C10;T1192C10;2005;0.0110439816648491;6253;1105;5148;0.7922897032503502;0.9344783355528855
T838C10;T974C10;2005;0.01138768070700813;1;1;0;0.521676810262833;0.29841715917344014
T838C10;T1355C10;2005;0.011425200410798197;6412;1271;5141;0.6972119639204797;0.3582473721080329
T838C10;T4C10;2005;0.011502834073214285;0;0;0;0.5845725614232479;0.4637969234830162
T838C10;T335C10;2005;0.015331037144233006;2;0;2;0.6024264900709018;0.24161316986477976
T838C10;T653C10;2005;0.015361999617173328;1;0;1;0.5321308893597213;0.3047141181257352
T838C10;T1121C10;2005;0.015873825946146836;9817;1814;8003;0.7485924581085144;0.30548504930629866
T838C10;T135C10;2006;0.011115635447495165;10;3;7;0.5538111453735094;0.7050876183320093
T838C10;T1169C10;2006;0.013225891383671251;212;31;181;0.6773348254427092;0.34418231891742335
T838C10;T601C10;2006;0.01381830377048665;1;0;1;0.6031552438356811;0.21114937516901217
T838C10;T107C10;2006;0.014634257334304568;207;36;171;0.6450037244446724;0.21187917882135443
T838C10;T2557C10;2006;0.01603920219233801;28;5;23;0.5300848660141413;0.23433340884608778
T838C10;T2576C10;2006;0.016239283933976112;179;47;132;0.5992976076481146;0.3284949176311178
T838C10;T880C10;2006;0.016772975353583797;8;1;7;0.5733299818077786;0.3246715151692407
T838C10;T823C10;2006;0.018016616498578553;309;45;264;0.6006605077929468;0.2402546065127576
T838C10;T988C10;2006;0.01881531604475728;3168;621;2547;0.7054386340873131;0.36625476468544854
T838C10;T2575C10;2006;0.018919484872282455;24;6;18;0.5679749017555794;0.2924745932045693
T838C10;T2348C10;2007;0.015107019154666279;10374;2709;7665;0.6640454057682031;0.2654042145944424
T838C10;T2199C10;2007;0.016089692332389438;0;0;0;0.5631037632368214;0.22746519543294177
T838C10;T460C10;2007;0.017808467939895545;0;0;0;0.523508731423254;0.3135404721965256
T838C10;T134C10;2007;0.018295304483595287;0;0;0;0.6054338671027598;0.23160503181221875
T838C10;T1994C10;2007;0.018798349366786704;73;17;56;0.5506938335259941;0.21426000303302556
T838C10;T807C10;2007;0.020803737170849823;8546;2384;6162;0.7194028825903706;0.4627391429467361
T838C10;T2284C10;2007;0.023604838813362505;4;0;4;0.5604980879259058;0.24842353686520977
T838C10;T119C10;2007;0.024557922744461114;98;21;77;0.5481366629740159;0.20795472854124522
T838C10;T1741C10;2007;0.025109277889520443;1;0;1;0.5990637885128973;0.3937547077243917
T838C10;T98C10;2007;0.025730507943531822;0;0;0;0.6375288978980017;0.34385559015265627
T838C10;T454C10;2008;0.01863985327020934;0;0;0;0.5663463413863221;0.2740900825168835
T838C10;T647C10;2008;0.022242947498318233;1;0;1;0.5987891637483398;0.23868704928890866
T838C10;T198C10;2008;0.023629339076755573;33;2;31;0.5739170998739149;0.3265487823298212
T838C10;T929C10;2008;0.023768439970443422;7096;2151;4945;0.7333727208419409;0.7496467938971826
T838C10;T2314C10;2008;0.024235570681695018;0;0;0;0.5991012709516523;0.33564381519554465
T838C10;T244C10;2008;0.02833830953871841;1;0;1;0.5351885803139881;0.3688305976091991
T838C10;T1364C10;2008;0.02926977236777828;501;110;391;0.5645647263614975;0.8817461880229928
T838C10;T1123C10;2008;0.03253349843139064;1;0;1;0.5000983822910116;0.24754630241518094
T838C10;T924C10;2008;0.032556572790338856;1;0;1;0.5566014817255163;0.3758319744715985
T838C10;T616C10;2008;0.03290107552857935;2009;581;1428;0.6264332676325945;0.23990339923580234
T838C10;T1120C10;2009;0.022534507197420783;1922;765;1157;0.66514117419602;0.46321494767859683
T838C10;T697C10;2009;0.024609333527542354;1466;444;1022;0.6443965058647675;0.24159728440437814
T838C10;T471C10;2009;0.028271913659952297;4;0;4;0.6520395658026303;0.21782251890763304
T838C10;T2282C10;2009;0.03542146914125133;0;0;0;0.5138977635950195;0.2655643179119925
T838C10;T1750C10;2009;0.03605202619341308;4;0;4;0.5610132083722099;0.2518617519689037
T838C10;T452C7;2009;0.04084896321625797;2927;968;1959;0.6648805494453608;0.2097938054069454
T838C10;T1929C10;2009;0.041328558574625696;782;244;538;0.5594917363745479;0.37098782012744985
T838C10;T457C10;2009;0.041619634192671784;564;180;384;0.6695467133469015;0.371381937926277
T838C10;T1711C10;2009;0.0416310005858358;60;17;43;0.5678951789589517;0.7289390198395109
T838C10;T35C4;2009;0.041964397807035536;1182;397;785;0.6064469448435647;0.20513667962702853
T838C10;T1050C10;2010;0.033802274611312244;4343;1649;2694;0.6814736599485074;0.29049741831377973
T838C10;T1364C1;2010;0.03813215603438136;19;5;14;0.6207592080917339;0.22397062333061799
T838C10;T759C10;2010;0.04052551400004201;6;2;4;0.5188359058044967;0.4671387801544532
T838C10;T1133C10;2010;0.04827382317763895;14;0;14;0.5456574106793053;0.32667631689619053
T838C10;T780C10;2010;0.049979637337588256;6;2;4;0.5406111965219429;0.24443868025430956
T838C10;T2361C10;2010;0.050533600991314986;41;12;29;0.6028635882683004;0.5110052632251266
T838C10;T200C10;2010;0.0557828273592299;0;0;0;0.5299018294283309;0.2534742505375612
T838C10;T1160C10;2010;0.05805644847449942;97;17;80;0.517710412889014;0.20999591950708626
T838C10;T1283C10;2010;0.059515471278326904;3;0;3;0.5189115366441065;0.28955888266975716
T838C10;T22C10;2010;0.06066401712566871;0;0;0;0.6109764025550936;0.22641121410409307
T838C10;T2132C10;2011;0.05569233645980609;200;41;159;0.613768208463089;0.5245420890007977
T838C10;T1203C10;2011;0.0613982077425449;1972;693;1279;0.6166626921786613;0.2450668916369698
T838C10;T1238C10;2011;0.0708869514019923;11;2;9;0.5654187373609596;0.42850198557913133
T838C10;T38C10;2011;0.07278036669810994;2;1;1;0.6442914100880638;0.27692398266570906
T838C10;T322C10;2012;0.04786274554819192;60;14;46;0.5709841465183914;0.2268021723119007
T838C10;T2569C10;2012;0.06933000268047085;9652;4856;4796;0.7038728486793561;0.21717788020817014
T838C10;T565C10;2012;0.07027408625675968;4;0;4;0.6398627052490001;0.42381572481190855
T838C10;T736C10;2012;0.0739038182069296;0;0;0;0.5326249088770425;0.2902453784303964
T838C10;T1742C10;2012;0.07591690845515264;20;10;10;0.5882317003025054;0.335717575717712
T838C10;T903C10;2012;0.07661222665596834;47;17;30;0.5870048137391017;1.2915268275053657
T838C10;T1241C10;2012;0.08046627962026176;63;11;52;0.6341631981101769;0.6216946166921908
T838C10;T2171C10;2012;0.0843760130401725;19;8;11;0.5996215413526962;0.33489354791710857
T838C10;T761C10;2012;0.08632359151143609;935;427;508;0.6341061376099063;0.2504473704625232
T838C10;T619C10;2012;0.08767244533291574;0;0;0;0.52489572108468;0.24102950166248976
T838C10;T78C10;2013;0.07234008401074654;5;3;2;0.6085727170135318;1.0364442492585426
T838C10;T350C10;2013;0.07356460772934748;0;0;0;0.5724445719138458;0.31230567622500466
T838C10;T1423C10;2013;0.07591228841048014;0;0;0;0.5081655603332397;0.22524599989271105
T838C10;T846C10;2014;0.04992976007961247;489;270;219;0.6388252772224823;1.0847565409901783
T838C10;T48C10;2014;0.05950174642430128;0;0;0;0.5521378140627227;0.24596933743136054
T838C10;T302C10;2014;0.061264415672726225;0;0;0;0.5421278464442327;0.3370415805738934
T838C10;T2213C10;2014;0.0798422399154669;1131;706;425;0.6741999595353226;0.8590748988743422
T838C10;T2541C7;2014;0.08240467624306635;1205;575;630;0.5908827689365017;0.20798913172714809
T838C10;T916C10;2014;0.08371565867703423;129;58;71;0.5838163681842599;0.4156594650605251
T838C10;T1673C10;2014;0.08436480446309624;10;1;9;0.5742787632585705;0.32916788930934954
T838C10;T793C10;2014;0.08927461635783707;63;25;38;0.5690737602890715;0.26955830489068466
T838C10;T43C10;2014;0.09034321379150334;2528;1363;1165;0.7030775908457318;0.4200377064748618
T838C10;T410C10;2014;0.09723975929923068;9;3;6;0.6375122601796135;0.24644627091388213
T838C10;T1201C10;2015;0.05853519850297184;0;0;0;0.5978307402168515;0.20711033200255344
T838C10;T2154C10;2015;0.07435776248360826;2;1;1;0.5300487576910118;0.29579244457299086
T838C10;T316C10;2017;0.0662232067298103;1;1;0;0.6071778709025263;0.20648446637826146
T838C10;T860C10;2017;0.08171091554704923;113;64;49;0.650129810302005;0.21752344131627133
T838C10;T314C10;2017;0.0826888278254142;130;88;42;0.5976537514951074;1.0556830316624743
T838C10;T92C10;2018;0.0688918260493131;35;29;6;0.5198269893600866;0.21789409723189995
T838C10;T1340C10;2019;0.08791727923017822;91;86;5;0.556334833690346;0.9933854341789223
T838C10;T679C10;2019;0.09525438684137022;652;563;89;0.667197591555316;1.51896212306274
T386C3;T780C3;2006;0.03586672740239372;83;7;76;0.6742948864913518;0.7859236014078836
T386C3;T1741C3;2006;0.03822851217842538;3943;124;3819;0.7371782828190341;0.7156439773089746
T386C3;T710C3;2006;0.04103663761102916;714;1;713;0.6796305411908533;0.21551649212622054
T386C3;T1853C3;2006;0.044933793843197845;171;4;167;0.6936207187000221;0.591418660873015
T386C3;T187C3;2006;0.046611786040081205;63;3;60;0.7148364269117022;0.5742328463420264
T386C3;T1104C3;2006;0.05135945465486158;555;50;505;0.6917747874333396;0.8675620541506636
T386C3;T2154C3;2006;0.052533540884769137;498;9;489;0.7303925545805042;0.41813162025203876
T386C3;T317C3;2006;0.05277661231599473;71;3;68;0.6536485840441109;0.47247596192239905
T386C3;T671C3;2006;0.05454813604967057;1669;76;1593;0.7396544084340901;0.4206918328183821
T386C3;T11C3;2006;0.05933733521618523;37;0;37;0.6495188393826984;1.0560048063286713
T386C3;T2345C3;2007;0.02273302458338944;6015;258;5757;0.7679925550755187;0.7389149134720862
T386C3;T847C3;2007;0.02335835262179209;1405;32;1373;0.6774232000911058;0.40015790507225096
T386C3;T219C3;2007;0.025354598707682974;1689;70;1619;0.6754286755211413;0.46281104637600917
T386C3;T184C3;2007;0.031733017755300796;34;1;33;0.6426303997906322;0.22017386855264492
T386C3;T1578C3;2007;0.033552264812123145;55;2;53;0.65534880642108;0.6258167687099255
T386C3;T220C3;2007;0.038624774853081356;70;14;56;0.6463924261512186;0.9810168929284735
T386C3;T177C3;2007;0.04768783278872757;80;11;69;0.6083569359166573;0.7057771845539839
T386C3;T310C3;2007;0.04812765172523137;15;2;13;0.6666656907389844;0.5215008661555619
T386C3;T9C3;2007;0.050939554134105;6;1;5;0.6139271419761829;0.7397363600633842
T386C3;T373C3;2007;0.051269657248005585;21;1;20;0.6280522951765399;0.36772121738236646
T386C3;T443C3;2008;0.03081750539450334;39;1;38;0.6682103803904237;0.2658578688428478
T386C3;T1386C3;2008;0.0314434248094797;1502;112;1390;0.7028040636827053;0.23270958871664535
T386C3;T2306C3;2008;0.037224768546455955;1830;153;1677;0.736407178350554;0.4336985237849598
T386C3;T4C3;2008;0.04213500224678335;6;1;5;0.6126620780688191;0.4404589151559123
T386C3;T2873C3;2008;0.05192808258903692;1466;113;1353;0.7358584209646437;0.4060226695739325
T386C3;T1545C3;2008;0.053145520956000225;566;22;544;0.7574192823177068;0.27685294599345484
T386C3;T431C3;2008;0.05411229324375588;817;53;764;0.7206907090459699;0.24909152860727746
T386C3;T147C24;2008;0.055048674834780265;9;1;8;0.6438986979171549;0.25364213534591584
T386C3;T1405C3;2008;0.05805435927695135;741;11;730;0.658523497188013;0.21669187740623144
T386C3;T44C3;2008;0.06089297483477152;86;11;75;0.6724327579150806;0.22128412806469766
T386C3;T1279C3;2009;0.0262036958514138;3160;169;2991;0.7379873406809188;0.8820011253845984
T386C3;T1270C24;2009;0.03970774776506236;31;3;28;0.6460669396731272;0.23643338953146473
T386C3;T12C3;2009;0.04360532427611985;19;0;19;0.7122295362670352;0.785732207288748
T386C3;T1736C24;2009;0.04459540336980272;68;2;66;0.6654554940877131;0.21039824624789832
T386C3;T138C24;2009;0.05503271360497075;51;12;39;0.6638421962893182;0.2448611085448788
T386C3;T2284C24;2009;0.05794765377329525;47;4;43;0.6579629935991516;0.2183867670021368
T386C3;T240C3;2009;0.06070992149561316;8;2;6;0.6404541112010556;0.5018298026082358
T386C3;T14C3;2009;0.06595104265597662;0;0;0;0.6047237357789319;0.32698401687818035
T386C3;T1135C3;2009;0.06850697884139578;48;8;40;0.6720581423051897;0.2366867259817315
T386C3;T240C24;2009;0.07258136282697691;8;2;6;0.6518102876772214;0.22763670204460076
T386C3;T131C3;2010;0.05330838245503744;23;5;18;0.6535730738813847;0.2694252562292515
T386C3;T2141C3;2010;0.05332880578147092;1126;49;1077;0.6626630780066141;0.4500311674014673
T386C3;T2208C3;2010;0.06441842487426064;7462;952;6510;0.807645099262978;0.3083682927868925
T386C3;T2172C3;2010;0.0649908878376646;5605;628;4977;0.7769230311422816;0.222970371441639
T386C3;T780C24;2010;0.07376273872486827;80;26;54;0.6785229238827692;0.20116824634623431
T386C3;T2817C3;2010;0.07642521916919676;1861;314;1547;0.7332275821130307;0.5761905626803323
T386C3;T1110C3;2010;0.08916443151793096;2506;144;2362;0.6919551889400815;0.604361085359379
T386C3;T846C3;2010;0.08923144139390815;609;80;529;0.7324854632854825;0.3320416025258711
T386C3;T10C3;2010;0.09135663048037723;46;15;31;0.648786657295118;0.22871708925372738
T386C3;T89C3;2010;0.0965560524040594;63;14;49;0.656170577754412;0.7422881524372191
T386C3;T2421C3;2011;0.038450623825848296;10502;1539;8963;0.8468239508518471;0.26189541534390687
T386C3;T1398C3;2011;0.03892824166364495;6881;898;5983;0.8140140544145794;0.39356602386244993
T386C3;T1785C3;2011;0.08000798226539185;8152;1375;6777;0.8094161992143757;0.30088832295176116
T386C3;T2552C3;2011;0.0835862278217846;8821;1346;7475;0.8127373241614131;0.2968288116343412
T386C3;T501C3;2011;0.08712330278111757;117;10;107;0.6654935408971008;0.37016362772995814
T386C3;T41C3;2011;0.0928224279429416;3;0;3;0.7644789474871325;0.24601842400951132
T386C3;T1452C3;2011;0.09396469064749047;1439;117;1322;0.6922010461579547;0.21409523401796754
T386C3;T2378C3;2011;0.09534111970461667;0;0;0;0.6833318866357037;0.3909639620423726
T386C3;T1279C2;2011;0.10499423303504751;2979;428;2551;0.739166762299412;0.2526979985749738
T386C3;T2183C3;2011;0.10744838385602451;0;0;0;0.6424694397995585;0.25230355049650705
T386C3;T1237C3;2012;0.052204386686695026;3335;601;2734;0.7885902249362087;0.3429470266587735
T386C3;T1423C3;2012;0.0522691463582583;1351;184;1167;0.7549751516470062;0.21280955564313017
T386C3;T2338C3;2012;0.08250600142020637;11011;2175;8836;0.8343421423943318;0.2120797325787858
T386C3;T876C3;2012;0.08490523297688102;6;1;5;0.6413374206111455;0.30473469890573934
T386C3;T134C3;2012;0.08639609695553352;45;10;35;0.5963711742332201;0.37569304236339135
T386C3;T733C3;2012;0.08691781991410341;1909;305;1604;0.6884944416159491;1.1622979496962298
T386C3;T2793C3;2012;0.08965017502746375;2924;578;2346;0.7631353853413531;0.4452385661500793
T386C3;T1541C3;2012;0.0994374870279775;280;57;223;0.713472453859463;0.5879133983715903
T386C3;T643C3;2012;0.1054727604201291;1599;245;1354;0.7253838037853223;0.8342623066075051
T386C3;T83C3;2012;0.1072235595738934;2400;449;1951;0.7204879676561771;0.23628467295709973
T386C3;T386C22;2013;0.08090564420946167;16009;4883;11126;0.8587177779731436;1.2311931858612797
T386C3;T1872C3;2013;0.11406838892110027;413;112;301;0.7156430499059034;0.786647187022608
T386C3;T1398C22;2013;0.11823703255037243;4421;994;3427;0.7732933283280401;0.8553818486112367
T386C3;T2208C22;2013;0.1369994996744155;9229;2774;6455;0.8378491730209332;0.4367335877179524
T386C3;T1785C22;2013;0.1389745717330111;9893;3074;6819;0.8279512345806614;0.8015826463497022
T386C3;T1586C22;2013;0.14463413009700876;321;156;165;0.739668010962228;0.2362261431190726
T386C3;T1241C3;2013;0.1473853567729947;2687;734;1953;0.7318144696079127;0.5078303225833204
T386C3;T1092C22;2013;0.15021959563007758;506;156;350;0.7009434240959256;0.9344619859839599
T386C3;T2442C3;2014;0.08049022959840313;4427;1751;2676;0.753496328845005;1.0979941161579947
T386C3;T98C22;2014;0.08353840828088077;73;24;49;0.6173930628028421;0.21672612317475326
T386C3;T376C22;2014;0.10611803596235947;3577;1174;2403;0.7523431061197421;0.4967975320343326
T386C3;T1237C22;2014;0.1137118930312514;5975;1887;4088;0.8147069240834232;1.2467275697371252
T386C3;T21C3;2017;0.11766022006369536;6560;4068;2492;0.7843646680611205;2.5600005725838333
T1530C3;T158C1;2015;0.1500467538736573;1044;26;1018;0.7006960130720871;1.445732707228337
T1530C3;T1439C3;2015;0.1620091000949817;730;33;697;0.6868766353068736;1.2703722665047417
T1530C3;T1303C1;2015;0.16559826530298405;37;14;23;0.608515920774032;1.1880385310135861
T1530C3;T1370C3;2015;0.17416593539699865;201;7;194;0.6511869773136407;1.6486663629423641
T1530C3;T666C1;2015;0.18753423262673974;2995;1326;1669;0.6870508611835087;1.1965414085042954
T1530C3;T762C3;2016;0.06836170052213031;3248;1297;1951;0.6989339925321711;0.33271364365374906
T1530C3;T762C1;2016;0.13274813720318468;3414;1414;2000;0.6999579655174984;1.0527671275862915
T1530C3;T390C1;2016;0.1346936474205227;2591;1165;1426;0.6528000678787936;1.3926748728755276
T1530C3;T1153C1;2016;0.1642822265615187;394;161;233;0.5732265387971534;1.1795005282902329
T1530C3;T720C1;2016;0.16784342176433897;4296;2046;2250;0.6695877409745994;1.2630246669812513
T1530C3;T2660C1;2016;0.1754559488432894;372;95;277;0.6304876045283894;0.6020729205725496
T1530C3;T2929C3;2017;0.06765122185796024;144;66;78;0.5877571116352535;0.22954362568631806
T1530C3;T85C3;2017;0.09511094542313847;581;218;363;0.6120556581149968;0.21514632496355765
T1530C3;T340C3;2017;0.1479149242874207;81;27;54;0.6314272370350744;0.9314588945236577
T1530C3;T216C3;2017;0.15914269326117303;5893;3410;2483;0.7407448542958852;0.4833156314798507
T1530C3;T1168C3;2018;0.06505107211862504;5977;3655;2322;0.7332293982589266;0.7533811213053864
T1530C3;T1778C3;2018;0.08643192370245267;1361;724;637;0.7000312790769454;0.3195844222411806
T1530C3;T390C3;2019;0.0818682616572527;2122;1496;626;0.6303523316574174;0.7972930219532519
T1530C3;T2647C1;2019;0.0820714338476145;2519;1927;592;0.69822063994806;0.4660867945514575
T1530C3;T720C3;2019;0.1029295076691571;4703;3541;1162;0.7030816146800444;0.5813500926450739
T752C2;T155C2;2004;0.007385034909207833;1206;65;1141;0.7298219695784494;0.6574316504683934
T752C2;T185C2;2004;0.008760458001425997;64;4;60;0.6347726125297305;0.40693155451520024
T752C2;T47C2;2004;0.008782100140144689;1164;87;1077;0.7060787332687608;0.977618189494861
T752C2;T78C2;2004;0.008904832950309749;237;7;230;0.6540561126150811;0.6079713134067952
T752C2;T492C2;2004;0.009279161556074222;1;0;1;0.616906607348696;0.35950541060169405
T752C2;T306C2;2004;0.009344048241443303;8;1;7;0.5949176386545514;0.6093709315494069
T752C2;T1278C2;2004;0.009445935615108758;5861;224;5637;0.7532922835894458;0.7742248146370058
T752C2;T37C2;2004;0.009494011142144654;2522;72;2450;0.6650048818997876;1.0227518194519674
T752C2;T265C2;2004;0.010243504797326164;960;29;931;0.622517626751819;0.8130963369399056
T752C2;T657C2;2004;0.010421406769095753;3651;107;3544;0.6521990210644205;0.7931218520774449
T752C2;T533C2;2005;0.0070224285690632104;3606;111;3495;0.6800235280540263;0.48041347750437025
T752C2;T269C2;2005;0.007093707136694993;3984;143;3841;0.6904777743221833;0.40878055289071363
T752C2;T2012C2;2005;0.00752462179359803;284;15;269;0.6012423032962396;0.3750002206619571
T752C2;T153C2;2005;0.007725018526550498;0;0;0;0.5477112275078003;0.2368979900696215
T752C2;T127C2;2005;0.007810078057114422;11;2;9;0.5976292309305145;0.3334071340698737
T752C2;T736C2;2005;0.008063935023830848;1352;42;1310;0.6518784179052062;0.27576825013405504
T752C2;T774C2;2005;0.008220797789590062;1054;72;982;0.6641653830655484;0.3744353965749509
T752C2;T565C2;2005;0.008570755829999888;68;12;56;0.5861892242501507;0.4814223026801098
T752C2;T461C2;2005;0.008730904584134835;25;4;21;0.6176747689315898;0.2481983376108774
T752C2;T641C2;2005;0.008788941071339207;3356;127;3229;0.6797889190262758;0.45826340784312103
T752C2;T1273C2;2006;0.004566999658250359;3942;211;3731;0.6882664217886791;0.5987571244574301
T752C2;T2331C2;2006;0.005765362843478838;296;17;279;0.6605529444781824;0.33354881713308443
T752C2;T1508C2;2006;0.00601822363297011;1959;117;1842;0.6477587940440003;0.3001489270994864
T752C2;T237C2;2006;0.006235068544520939;758;30;728;0.6832477775617153;0.28285465243843033
T752C2;T2789C2;2006;0.0076884720083422176;86;10;76;0.6881849453383408;0.22631991362612647
T752C2;T667C2;2006;0.008726002372499875;1287;60;1227;0.642875946813787;0.28718312592659007
T752C2;T135C2;2006;0.008792623240481245;718;57;661;0.6573824269167494;0.7034434548177088
T752C2;T1365C2;2006;0.009178614203322;1287;73;1214;0.6239265236916534;0.23724921208206545
T752C2;T1286C2;2006;0.009210544040386015;4463;234;4229;0.7576114446652167;0.45996677906754996
T752C2;T776C2;2006;0.009304455439932746;70;5;65;0.6649381812970708;0.43539226460435143
T752C2;T354C2;2007;0.004782458275130019;7070;499;6571;0.777630851412001;0.3499021926628257
T752C2;T575C2;2007;0.005519898617164509;34;4;30;0.6611888904619397;0.20495048724609188
T752C2;T2208C2;2007;0.007008024712392369;286;25;261;0.6201354177961929;0.3177949598273253
T752C2;T1482C2;2007;0.00861860410144355;219;21;198;0.6212117798402572;0.32856802293273263
T752C2;T198C2;2007;0.00883449409797965;53;8;45;0.6594747812428334;0.2045822260982416
T752C2;T1149C2;2007;0.009481814855104798;18;1;17;0.5909080516857987;0.3548270561861734
T752C2;T1340C2;2007;0.009609369813854296;0;0;0;0.5992720346354738;0.2006792869945199
T752C2;T1379C2;2007;0.010020578317426088;0;0;0;0.580842475697669;0.25627633017138157
T752C2;T1604C2;2007;0.010154270796280285;30;1;29;0.5853975572759271;0.30892192255877154
T752C2;T611C2;2007;0.010447973103402064;599;37;562;0.5966772461111594;0.34740306084103534
T752C2;T1058C2;2008;0.005321823989703489;189;17;172;0.5790740580666106;0.3986949672026886
T752C2;T259C2;2008;0.009216788539190057;1;1;0;0.5757641602750273;0.39214240062630495
T752C2;T1180C2;2008;0.009648154294086497;1;0;1;0.5318965127202475;0.23573659311072975
T752C2;T1736C2;2008;0.010651513573198934;8;5;3;0.581259730859712;0.24422049707819238
T752C2;T1274C2;2008;0.012352480916300257;0;0;0;0.5618138929134002;0.2333730134523867
T752C2;T410C2;2008;0.014048274157269613;5;0;5;0.6259418939864205;0.8710965293704379
T752C2;T1245C2;2008;0.014646650357122537;90;8;82;0.5705663099220686;0.25350373476234267
T752C2;T270C9;2008;0.015122109277759477;46;6;40;0.5690395723588693;0.30448444651297907
T752C2;T335C2;2008;0.01568663287954708;110;9;101;0.6148605438670369;0.3288493336805602
T752C2;T339C2;2008;0.015719710435220913;12;0;12;0.5636277235770554;0.2531298258154028
T752C2;T746C2;2009;0.01013579290659794;171;37;134;0.6260167148284218;0.3370742159750075
T752C2;T508C2;2009;0.011187859415094703;4;1;3;0.5919108885255127;0.21546106625199526
T752C2;T1630C2;2009;0.011228015443055517;96;22;74;0.6056585352064789;0.21425721603262898
T752C2;T1094C2;2009;0.01488725789932932;9;2;7;0.5904946073943752;0.3241143681203366
T752C2;T2357C2;2009;0.01837510917364038;117;19;98;0.6067514854075058;0.7047739016272987
T752C2;T1955C2;2009;0.018662957883103792;19;0;19;0.5401389653276241;0.2223126465657838
T752C2;T434C2;2009;0.01869534012753471;212;44;168;0.6154615809767848;0.20137907824764634
T752C2;T903C2;2009;0.01956693717710678;57;9;48;0.623798955503291;0.236134205025399
T752C2;T2233C2;2009;0.02094158479653485;81;12;69;0.6543673898933389;0.4517668597635038
T752C2;T394C2;2010;0.01728501985889863;0;0;0;0.5805381246185113;0.2639388959245762
T752C2;T83C2;2010;0.018581239655658166;61;14;47;0.5774124512482741;0.2899919760712589
T752C2;T1093C2;2010;0.019068708478542806;1;0;1;0.5854923302848316;0.26452888824861476
T752C2;T145C2;2010;0.01943706499115705;114;30;84;0.6636554163004911;0.3093574670784337
T752C2;T1373C2;2011;0.01407379682283294;36;17;19;0.6309166818053619;0.22373762186259938
T752C2;T1785C2;2011;0.019539920321590687;214;52;162;0.5711519483347169;0.26883726985043266
T752C2;T2204C2;2011;0.021447905545506574;27;4;23;0.5660922468759311;0.20173202485429936
T752C2;T2077C2;2011;0.022604747109202128;113;28;85;0.6239879944525559;0.2280804516974537
T752C2;T1816C2;2011;0.02490672699900709;418;105;313;0.6201382697258917;0.4699880413056206
T752C2;T699C2;2012;0.028468555418686536;57;24;33;0.6070270109071237;0.39877465184907745
T752C2;T147C2;2012;0.04096283530449496;2224;682;1542;0.6666902611758991;1.0675911039861432
T752C2;T1858C2;2012;0.04295984593781954;5004;1275;3729;0.7670519624959947;0.903306800710149
T752C2;T673C2;2012;0.045430585223675046;481;59;422;0.6508405684191967;0.6418118112318979
T752C2;T1128C2;2012;0.04708361446310361;4314;1215;3099;0.7059557944371384;0.8147392483246144
T752C2;T1832C2;2012;0.05503476476652891;1568;394;1174;0.6323458632797399;0.6790235398337161
T752C2;T1690C2;2012;0.06003920357856307;7276;2103;5173;0.7253717662543361;0.8596934380165573
T752C2;T2172C2;2012;0.06382424039093926;3525;1007;2518;0.7096057932302926;0.8333207343552198
T752C2;T1490C2;2012;0.06449120462658453;2071;551;1520;0.659711610261773;0.7736644047481167
T752C2;T363C2;2012;0.06486254327950147;158;34;124;0.6056866356680626;0.6943469216113107
T752C2;T1509C2;2013;0.024941345078208443;6;0;6;0.6122780975622156;0.20292967055001568
T752C2;T1933C2;2013;0.03903878093501334;1063;275;788;0.6243727541701003;0.4944525436223232
T752C2;T2085C2;2013;0.04991374015565442;23;6;17;0.5849310058041522;0.21581509917847694
T752C2;T2497C2;2013;0.05131281792874054;63;13;50;0.6395727894957137;0.23920638532385355
T752C2;T274C2;2013;0.053964630596564755;126;50;76;0.5892114056854091;0.3326028512100092
T752C2;T277C2;2013;0.05689336590788763;6;1;5;0.5633908690065061;0.27440431753754596
T752C2;T1326C2;2013;0.057270513406714074;29;16;13;0.5740198853432114;0.262229376647349
T752C2;T1921C2;2013;0.060297681754372445;1383;407;976;0.6974677448769749;0.7020958616194883
T752C2;T1797C2;2013;0.06178801062802819;6558;1990;4568;0.7417507136999724;0.2547193926812072
T752C2;T538C2;2013;0.0634744697523788;10;1;9;0.5573199398836942;0.6900360238904479
T752C2;T249C2;2014;0.03538930822657105;0;0;0;0.6159324592353957;0.5403907853993324
T752C2;T2428C2;2015;0.030506324540900964;6049;2708;3341;0.7405580099925304;0.2937117144188056
T752C2;T2575C2;2015;0.0396065823237437;92;40;52;0.6656981939445726;0.22119698213122252
T752C2;T973C2;2015;0.04443632116789176;561;193;368;0.6087282982442859;1.0968871748302547
T752C2;T2302C2;2015;0.046615793934681626;2104;997;1107;0.6498586961804436;0.3451252445558023
T752C2;T2007C2;2016;0.06245084032456927;20;9;11;0.5859306645533995;0.25777990860725275
T752C2;T316C2;2016;0.06267609938203855;10;5;5;0.584608744787007;0.7900481511518981
T752C2;T712C2;2016;0.065725017907313;76;31;45;0.5850609494970442;0.21396266552770749
T752C2;T1693C2;2016;0.06636415213664149;29;16;13;0.5447987991396714;0.26631353791866913
T752C2;T340C2;2017;0.055568415063178;290;168;122;0.6053696394962291;0.21150021421881537
T752C2;T307C2;2017;0.05899960410217986;2;1;1;0.5910006790303062;0.4035703144509024
T752C2;T2340C2;2017;0.06051380695402586;3613;2161;1452;0.6774302161136219;0.9723988854942467
T752C2;T1313C2;2017;0.06477524033446247;304;163;141;0.6029105726639987;0.253695464735244
T752C2;T1452C2;2017;0.07192444691069677;1616;915;701;0.647914802311663;0.4844699449369394
T752C2;T309C2;2017;0.07323532470083394;36;31;5;0.678281582267437;0.7649809572024828
T752C2;T125C2;2017;0.07534147200193597;11;11;0;0.5759471681861132;0.27921771720785166
T752C2;T615C2;2017;0.08063134808256067;85;45;40;0.5776514904191556;0.34318186236656556
T752C2;T2844C2;2017;0.08176780346979984;1118;671;447;0.67937391922866;0.4436841332278116
T752C2;T1393C2;2017;0.08188807416578137;5;2;3;0.5894398166084258;0.23980410140195627
T752C2;T1580C2;2018;0.056829412192457074;1366;945;421;0.6627586718489464;0.6334740676641382
T752C2;T1705C2;2018;0.06298854213737826;6;6;0;0.6222828331657714;0.2541868417330389
T752C2;T1413C2;2018;0.06358507742578035;1087;748;339;0.6385802205115632;0.6302622712085238
T752C2;T2422C2;2018;0.06722595020880173;37;29;8;0.5796533786000264;0.826063104653226
T752C2;T1138C2;2019;0.042417478536893594;122;88;34;0.5721124602209242;0.6972748126145554
T752C2;T147C0;2019;0.050931126920623404;1568;1315;253;0.6638702762509692;0.2735484057755397
T752C2;T66C2;2019;0.06127779275024592;435;351;84;0.604357496119658;1.2187553522154826
T79C17;T1137C17;2005;0.03211112206523137;11140;1628;9512;0.8402805416144679;0.28951742466535213
T79C17;T1306C17;2005;0.06138460238703347;83;7;76;0.5971068238651939;0.6103113317169799
T79C17;T723C17;2005;0.10238163184623628;161;11;150;0.6038672617448826;1.4109037239039828
T79C17;T614C17;2005;0.11601920904914698;10540;1551;8989;0.8356524837989621;0.30700330731728004
T79C17;T1817C17;2005;0.15190358549686545;262;20;242;0.5920057460333801;1.1960571967529614
T79C17;T195C17;2005;0.15212268480062496;122;7;115;0.6345584493559269;1.2174157926822384
T79C17;T277C17;2005;0.15321551070468797;144;3;141;0.6298942230251267;0.6450139501547667
T79C17;T852C17;2005;0.15400323228505453;423;43;380;0.6418069270127801;0.8278308722381144
T79C17;T784C17;2005;0.15405213696548103;609;53;556;0.6067980472788399;1.2325342506054655
T79C17;T815C17;2005;0.15735344060586987;88;9;79;0.6580461724098289;0.9775471045466038
T79C17;T90C17;2006;0.018576480675199125;5197;1027;4170;0.75669363198633;0.916060932965518
T79C17;T562C17;2006;0.05876907090564587;3;0;3;0.6269722444844132;0.481782186452037
T79C17;T619C17;2006;0.07565135656053723;0;0;0;0.6160235141250626;0.32763523588853916
T79C17;T210C17;2006;0.09542488548400718;9;1;8;0.6550750819074306;0.9917085959564863
T79C17;T177C17;2006;0.1103331558349524;27;0;27;0.6406707907504153;0.2104692016837048
T79C17;T1141C17;2006;0.11337906459579505;9782;1896;7886;0.8168432888549175;0.39091935137097406
T79C17;T2360C17;2006;0.11481349975284161;969;123;846;0.6629422320181797;0.22317692157894398
T79C17;T1269C17;2006;0.11576749998892544;10;0;10;0.6094151432897926;0.4730728390447481
T79C17;T867C17;2006;0.12087831099040325;29;4;25;0.5849274918609548;0.2533780470142893
T79C17;T1385C17;2006;0.1251406488796334;89;9;80;0.63567870258771;1.0347016307731596
T79C17;T628C17;2007;0.01825363778140754;0;0;0;0.6668243576307332;0.2053967157750633
T79C17;T470C17;2007;0.04766901438018678;1465;297;1168;0.6542500175118662;0.32370228300432075
T79C17;T1017C17;2007;0.04844240277199985;0;0;0;0.6718614119054007;0.3963918565563466
T79C17;T1510C17;2007;0.05292531715180471;16;3;13;0.643314961365234;1.0637031425842025
T79C17;T1144C17;2007;0.07029903596899756;1;0;1;0.6844770374354727;0.411705592352972
T79C17;T141C17;2007;0.0720344009998849;0;0;0;0.5970808333127641;0.44599502699864313
T79C17;T1409C17;2007;0.07518613832285292;200;22;178;0.6227064463457124;0.6560013262521766
T79C17;T1438C17;2007;0.07733954254623931;107;14;93;0.6184441957477007;1.3411671603351365
T79C17;T146C17;2007;0.0775332328503956;4;0;4;0.6116436651968578;0.21077797164470152
T79C17;T2171C17;2007;0.08898748398448775;0;0;0;0.6698338350383068;0.2878182467920353
T79C17;T2118C17;2008;0.021663840039524374;288;69;219;0.6414228912758827;0.2569784285215484
T79C17;T1062C17;2008;0.05202057204640653;6018;1580;4438;0.7957420543870528;0.33256615268841483
T79C17;T916C17;2008;0.056727523874058994;0;0;0;0.6009877063817886;0.27539538110104506
T79C17;T527C4;2008;0.07067565732754733;11;1;10;0.5996333847486705;0.21513402268974885
T79C17;T825C17;2008;0.08023839817000256;4;2;2;0.6559575079581086;0.25545106959845604
T79C17;T1485C11;2008;0.08198485751379281;6779;1763;5016;0.7677995089738661;0.2299521347026441
T79C17;T2378C17;2008;0.08302788381695159;185;36;149;0.7108019627727554;0.2210617623358537
T79C17;T100C17;2008;0.08394621288511472;22;3;19;0.6262187855943138;0.3141481624553119
T79C17;T40C17;2008;0.08410215161352119;37;8;29;0.6567203455818897;0.24466742327261468
T79C17;T1447C17;2008;0.08541013488254989;2310;513;1797;0.7279081548024953;0.2364169750318996
T79C17;T1115C17;2009;0.015754768477042935;9;1;8;0.5970652186289857;0.25594461469004476
T79C17;T1068C17;2009;0.025567328161265057;2;0;2;0.6606103516369661;0.2687281215774439
T79C17;T1944C17;2009;0.047661203863008206;6;1;5;0.6280387097035818;0.21164073154576185
T79C17;T2439C17;2009;0.05312550101197411;0;0;0;0.6411226378347133;0.28540169910370405
T79C17;T910C17;2009;0.06554079115391154;594;194;400;0.7629595759045873;0.2524404965029203
T79C17;T367C17;2009;0.06579405956187978;2;1;1;0.6679325788626211;0.22684689010213208
T79C17;T1566C17;2009;0.06710019723702854;5457;1485;3972;0.7107980834597991;0.4481799776114066
T79C17;T1540C17;2009;0.06763936850412655;14;2;12;0.6778861161619413;0.29655095954555116
T79C17;T558C17;2009;0.06834179017671982;1;0;1;0.6578911391223096;0.24041932996810306
T79C17;T205C17;2009;0.0684756793994099;1;0;1;0.6350854897958507;0.38312459709272983
T79C17;T416C17;2010;0.0226466678668491;504;217;287;0.682607290798374;0.262062623000248
T79C17;T598C1;2010;0.03199550037265453;319;78;241;0.6654600681870938;0.20595998571679267
T79C17;T529C17;2010;0.04976877771063526;0;0;0;0.6875824872218766;0.21263376188671693
T79C17;T57C17;2010;0.05937975732372136;30;7;23;0.6712180347762345;0.30917744703062244
T79C17;T675C17;2010;0.06192696669916453;26;4;22;0.6703204182040552;0.2536385598404868
T79C17;T1950C17;2010;0.063081351515338;0;0;0;0.6349362521158433;0.22676873590146457
T79C17;T1692C17;2010;0.06854140351677784;12;1;11;0.6580024744996644;0.20622713873471143
T79C17;T1369C17;2010;0.07022075382062098;0;0;0;0.5718210184380206;0.35160587123994297
T79C17;T1493C17;2010;0.07273521995168519;2281;716;1565;0.7310507819050623;0.32425506931300874
T79C17;T1142C17;2010;0.07715195868674307;27;6;21;0.656572982974429;0.28101075316809476
T79C17;T1179C17;2011;0.018253766719819042;1293;390;903;0.6699441949236147;0.2176985387289376
T79C17;T1859C17;2011;0.02233305697119159;121;37;84;0.6175816735693069;0.3038117316133706
T79C17;T629C17;2011;0.02400445885930924;30;8;22;0.640788307552687;0.771611941456435
T79C17;T9C17;2011;0.03180997673803265;10;5;5;0.6636680216782102;0.28900030405537097
T79C17;T1603C17;2011;0.05581243606361319;4;1;3;0.6731863883774964;0.2605843854350683
T79C17;T2029C17;2011;0.05638882147920454;477;130;347;0.6400337624138464;0.323809287594566
T79C17;T35C17;2011;0.06067541018774891;1;0;1;0.6158737890214967;0.27860081869205233
T79C17;T208C17;2011;0.0623218563343968;5;2;3;0.613625700424589;0.4173761666361707
T79C17;T1931C17;2011;0.06403822879656906;3;1;2;0.6984294985678183;0.2957375002096752
T79C17;T1080C17;2011;0.06724623320265732;2;1;1;0.6788391053497974;0.24706704137246108
T79C17;T20C17;2012;0.02521665919361793;93;22;71;0.6196115834838505;0.7277948483491281
T79C17;T2017C17;2012;0.03232681128849657;3461;1690;1771;0.7877223992128641;0.240620242142933
T79C17;T98C17;2012;0.03930108879760641;40;12;28;0.6331788227418402;0.26332807205
T79C17;T70C17;2012;0.041865079543267014;6;3;3;0.5974621210818651;0.3631918200643087
T79C17;T1218C17;2012;0.06632205386481127;107;33;74;0.620872287630984;0.3754545799319381
T79C17;T2219C17;2012;0.06756656391343108;1;0;1;0.6666411074105939;0.34090749319002345
T79C17;T1123C17;2012;0.06772107114005588;49;18;31;0.6568210361257028;0.22191179599806934
T79C17;T278C17;2012;0.07074424001055413;0;0;0;0.6276887669662539;0.27204986741545556
T79C17;T48C17;2012;0.07133259448935769;5;5;0;0.6311167864681737;0.21816459061733268
T79C17;T783C17;2013;0.0372163579684881;5;1;4;0.6756826131040072;0.2863027133649556
T79C17;T670C17;2013;0.055812902684617915;56;24;32;0.6559104054089113;0.3638267782519595
T79C17;T2953C17;2013;0.05810619990860222;293;168;125;0.6463137579551348;0.2064993631428506
T79C17;T1328C17;2013;0.061480342501469165;167;68;99;0.6090694631010616;0.2220422109655226
T79C17;T1290C17;2013;0.06828631017015341;13;4;9;0.6220377828866568;0.22316199159514818
T79C17;T135C17;2013;0.08840786227223996;7;4;3;0.6979474185564675;0.32316260500813004
T79C17;T0C17;2014;0.03923098119399304;2;0;2;0.5978251183337866;0.25145787982142614
T79C17;T1930C17;2014;0.057878892670740534;470;237;233;0.6276765231994085;0.24276525555173942
T79C17;T79C4;2014;0.06046811713572242;11854;6752;5102;0.8736305733075098;0.5650396669125691
T79C17;T325C17;2015;0.04702054020046231;37;14;23;0.6088020345447307;0.20862846377320318
T79C17;T169C17;2015;0.06473033324123945;0;0;0;0.6404413382051108;0.2394612114886609
T79C17;T1139C6;2015;0.065242256725069;496;238;258;0.6475239547010432;0.21108711528308063
T79C17;T2045C17;2015;0.08327520174640779;4024;2428;1596;0.7166653005183943;0.20419120006229466
T79C17;T2181C17;2015;0.09204502499728373;5810;3502;2308;0.7448033821300265;0.2055382498753078
T79C17;T1805C17;2016;0.059919155676910196;8921;5980;2941;0.8467446775772003;0.2422023730128929
T79C17;T64C17;2016;0.061108497075327284;1;1;0;0.6205814616798246;0.3145342184874938
T79C17;T2491C17;2017;0.07179433975921035;7057;5258;1799;0.8140645671262079;0.26917053888110176
T79C17;T636C3;2017;0.09622458032339354;187;102;85;0.6803694523275627;0.31573584633362756
T79C17;T2783C17;2017;0.0975328453046942;1486;955;531;0.6300524181158558;0.3261298218841563
T79C17;T892C17;2018;0.04884484436014369;9506;7354;2152;0.8369778031241146;0.2985635987917477
T79C17;T79C3;2018;0.061729069645579226;13634;10562;3072;0.8625159574265594;0.3715971437909985
T79C17;T748C17;2018;0.06707907303945781;99;71;28;0.6657694603809498;0.26517174619196926
T79C17;T1224C17;2018;0.10329702345321645;162;121;41;0.6967206112407569;0.4569097496202828
T543C6;T503C6;2003;0.013872924394584873;675;27;648;0.6085567237709304;0.4591322681030981
T543C6;T367C6;2003;0.019903473443672492;28;1;27;0.547835761949751;0.4730322674823722
T543C6;T192C6;2003;0.020775359583739217;213;15;198;0.6015758259481553;1.347650575638254
T543C6;T46C6;2003;0.022596131293996513;109;6;103;0.6488300413005178;0.4572688131955337
T543C6;T191C6;2003;0.022752692575747524;3816;136;3680;0.7054045999474403;0.7670437802200366
T543C6;T208C6;2003;0.024335493672103303;7;0;7;0.518083736666205;0.2648345401405034
T543C6;T961C6;2003;0.028255988104000318;7924;301;7623;0.7565712433732756;0.6759240592540146
T543C6;T70C6;2003;0.028963852014904923;292;7;285;0.6172708040752483;0.9698370069444201
T543C6;T191C1;2003;0.029327436098508852;3405;124;3281;0.6928155253521361;0.27217040242921003
T543C6;T389C6;2003;0.03055604779140686;9509;362;9147;0.7450540659601841;0.9068222000257236
T543C6;T2549C6;2004;0.010273936221050994;7452;269;7183;0.8119793320642787;0.43714185809372363
T543C6;T1954C6;2004;0.010672481483336105;16099;838;15261;0.8114425069726076;0.5126010626616355
T543C6;T1646C6;2004;0.015327184637403457;10772;648;10124;0.7737732787013899;0.7141579073699085
T543C6;T888C6;2004;0.015813064527768317;3331;290;3041;0.7464306869924742;0.688411427770217
T543C6;T1900C6;2004;0.017904394828934134;9043;578;8465;0.7501853565439947;0.5608686372328542
T543C6;T416C6;2004;0.018090536161168735;531;10;521;0.6652050096856412;0.6100514863931467
T543C6;T607C6;2004;0.019279266588873578;4010;219;3791;0.7147999651847077;0.34069316155736395
T543C6;T1199C6;2004;0.020045862634820333;827;21;806;0.635716129754325;0.34581245280815
T543C6;T275C6;2004;0.02049392513914383;673;36;637;0.6217404571786217;0.25761027442026696
T543C6;T393C6;2004;0.021349610025559795;722;51;671;0.6298806995827835;0.2573752592083632
T543C6;T2485C6;2005;0.004826592761240089;57;6;51;0.577576844640377;0.3555087678912217
T543C6;T2529C6;2005;0.010496140011019284;2874;368;2506;0.711096611446733;0.603969288585018
T543C6;T546C12;2005;0.011370377330820247;154;17;137;0.5777900616512706;0.36507505085002884
T543C6;T1855C6;2005;0.01207190214530196;3;1;2;0.589614795779833;0.30052863277650804
T543C6;T34C6;2005;0.012232760641121332;252;30;222;0.5888722429944429;0.3837669541706555
T543C6;T2271C6;2005;0.013550373843131291;895;99;796;0.6162781933606616;0.3154362582935887
T543C6;T446C6;2005;0.016038062284027044;12;4;8;0.6261791059557027;0.24307907725514197
T543C6;T162C6;2005;0.017557088049361402;2;0;2;0.5287138223694403;0.20024731185021794
T543C6;T696C6;2005;0.01832959139578727;1395;213;1182;0.6974698306348487;0.23146321780370735
T543C6;T2833C6;2005;0.019690144585042813;1361;189;1172;0.6179463007022777;0.2328218540512502
T543C6;T22C6;2006;0.008070261449773852;147;18;129;0.6477409782591005;0.23601219675716364
T543C6;T2441C6;2006;0.010942013814972507;885;115;770;0.6487525232039889;0.3535725640127903
T543C6;T2280C6;2006;0.013783006660327501;7624;1015;6609;0.760555339937527;0.27277775861536296
T543C6;T490C6;2006;0.020016133788083312;19;4;15;0.6126188573746761;0.267074828554891
T543C6;T1943C6;2006;0.02049885863214973;243;56;187;0.5760582722556142;0.36171248193885874
T543C6;T286C6;2006;0.023502000490545183;421;30;391;0.6593423538484945;0.30906568162748665
T543C6;T872C6;2006;0.023846095166991543;429;29;400;0.6288351050862506;0.20322456112678686
T543C6;T340C20;2006;0.024545200948947743;26;3;23;0.5727679218212322;0.2451362376121139
T543C6;T406C6;2006;0.027882306593433714;37;5;32;0.6089923920542093;0.2557287672214827
T543C6;T547C6;2006;0.028542283502208887;1698;186;1512;0.6620955633984318;0.23778324874815074
T543C6;T208C15;2007;0.006464419804975252;3;0;3;0.5424525651590001;0.23929319498562165
T543C6;T140C6;2007;0.01850214522665361;164;10;154;0.6257298067451689;0.7030701916807744
T543C6;T566C6;2007;0.021409903932018137;507;66;441;0.6590443966548006;0.33886909642367996
T543C6;T1852C1;2007;0.02372809344696547;3461;555;2906;0.709793648587976;0.3368426502133903
T543C6;T775C15;2007;0.024212349928434573;1;1;0;0.616171240446966;0.20507516549950808
T543C6;T54C6;2007;0.02672037881712752;32;5;27;0.6203607935171737;0.21722407832841717
T543C6;T1958C6;2007;0.027724561760285704;202;5;197;0.6338770440340532;1.0855069716491004
T543C6;T1808C6;2007;0.028743807497289442;1;0;1;0.6342858144937736;0.2650549064999894
T543C6;T200C6;2007;0.030542436126685724;241;5;236;0.6040008692981592;1.5458722700821454
T543C6;T61C6;2007;0.034757402673104565;71;17;54;0.5905459820869046;1.4268116829871902
T543C6;T695C6;2008;0.009832330172745207;301;64;237;0.6359588805502638;0.28599172527898775
T543C6;T1191C6;2008;0.017503571562350828;545;139;406;0.6515900397101957;0.4292512419224849
T543C6;T2179C6;2008;0.02106130117401217;115;23;92;0.6197060581372952;0.6258322314759769
T543C6;T369C6;2008;0.025426534533808498;313;81;232;0.6325515676137556;0.3576462955717665
T543C6;T865C6;2008;0.027362307039766387;218;51;167;0.5553053555196268;0.8483783692187007
T543C6;T2245C6;2008;0.027602495329031695;3641;610;3031;0.7182387591109455;0.46603076788271514
T543C6;T581C6;2008;0.029367522698213078;144;12;132;0.5640961082141185;0.6453563854075733
T543C6;T500C6;2008;0.03079378407784672;10;3;7;0.5680230458040769;0.38577087787507547
T543C6;T1528C6;2008;0.0316872221223925;582;106;476;0.6322115235061585;0.917555236168904
T543C6;T1588C6;2008;0.03210386018953226;88;33;55;0.5828808399441832;0.28532507256097017
T543C6;T2440C12;2009;0.028601062486321105;5;1;4;0.5478563273109263;0.28160151550867807
T543C6;T1840C6;2009;0.035901784564519534;0;0;0;0.5600482161885318;0.35761993593371644
T543C6;T1303C6;2009;0.03661599853379327;9;6;3;0.6157751110970193;0.24078154756276227
T543C6;T563C21;2009;0.03925960866406719;139;27;112;0.5876551917380473;0.5289486243010151
T543C6;T1525C6;2009;0.041118904908831744;5;1;4;0.5956696290600372;0.27826679766601
T543C6;T1781C6;2009;0.04219603892903678;221;58;163;0.6632241889300377;0.38472794218096246
T543C6;T515C6;2009;0.04304866265326868;23;1;22;0.6194496844812356;0.20694089577249647
T543C6;T1231C6;2009;0.04370149602769757;15;4;11;0.6048940048751614;0.2986696761713277
T543C6;T10C6;2009;0.04474247047190061;37;10;27;0.605258792280405;0.3495170926983258
T543C6;T906C6;2009;0.04778325755601376;2467;764;1703;0.6500279079328304;0.22533412568419728
T543C6;T2516C6;2010;0.0716929831894566;161;28;133;0.6513421520891506;0.22433472578507843
T543C6;T152C6;2010;0.07387495061896887;439;185;254;0.5913396237095669;0.20238335015018674
T543C6;T1616C6;2010;0.07862620358267469;1762;484;1278;0.7058179384540337;0.5581790273649433
T543C6;T483C6;2010;0.07978331498599922;62;28;34;0.5993181910574026;0.24604128867897743
T543C6;T502C6;2010;0.07990878003670387;24;7;17;0.6217511972520623;0.35835147690844754
T543C6;T1430C6;2010;0.08643504817537839;152;38;114;0.5858961363598969;0.270217798005823
T543C6;T541C6;2010;0.08901364002569623;84;11;73;0.5444518363301494;0.38577481168812033
T543C6;T584C6;2010;0.09098922780305885;0;0;0;0.549910713230904;1.6647291447209198
T543C6;T2440C6;2010;0.09196957158951946;5;0;5;0.5615578547440778;0.26253714977909387
T543C6;T740C6;2011;0.07878503683887583;5;1;4;0.5159991570057282;0.39410086608271605
T543C6;T348C6;2011;0.08720288385392172;62;8;54;0.5799656829236113;0.20675561410560073
T543C6;T822C6;2011;0.08779145507480868;30;4;26;0.5863862127606569;0.21611911431491682
T543C6;T1037C6;2011;0.09104941641238973;1;1;0;0.5776136723976604;0.2779133940176177
T543C6;T2153C6;2011;0.09297110651769702;5;1;4;0.5650362823485917;0.35469091812161496
T543C6;T930C6;2011;0.09357867472664316;7;2;5;0.5719087043947264;0.3790593930885291
T543C6;T1782C6;2011;0.09834810276263983;17;3;14;0.543591185671206;0.22380642876810883
T543C6;T2720C6;2011;0.10190161942848186;149;51;98;0.5891689152483517;0.20924883603899677
T543C6;T1025C6;2011;0.10284089775122829;881;330;551;0.5933222504577529;0.349162978424699
T543C6;T1151C6;2011;0.10717054469804088;7;4;3;0.5665370216709265;0.2200028573341133
T543C6;T2664C6;2012;0.09110068190294696;7051;2916;4135;0.7290072032601655;0.2109877031131003
T543C6;T973C6;2012;0.1029942140692115;2032;634;1398;0.656520122533389;0.4935603692983195
T543C6;T908C6;2012;0.10869471230757766;99;49;50;0.6181149403288091;0.2018178092191593
T543C6;T1536C6;2013;0.07616949750608548;5;0;5;0.5686890703812374;0.44240721425209506
T543C6;T84C6;2013;0.1011430059647056;80;35;45;0.6169299021974404;0.20226509198026554
T543C6;T661C6;2013;0.10633442882385058;0;0;0;0.5602698978451558;0.47937282034356427
T543C6;T1797C6;2014;0.07968428201670985;498;223;275;0.6339558265903911;0.20390825529762593
T543C6;T269C6;2014;0.0938197901072787;1196;590;606;0.6521565486075406;0.7474549213278587
T543C6;T1286C6;2015;0.11033599288644791;1944;1101;843;0.7069626125760412;0.9443666642083962
T51C11;T324C4;2003;0.1534554997533656;2;0;2;0.6249638985607212;0.8681015484181132
T51C11;T809C4;2003;0.15850997680122725;7;0;7;0.655323192178346;0.3675109833160721
T51C11;T829C4;2003;0.16056514189652127;5;0;5;0.6890227691064505;0.6055665263939312
T51C11;T432C4;2003;0.16128388994063125;0;0;0;0.6479820010980264;0.6650036455883408
T51C11;T39C4;2003;0.16188593068677704;934;22;912;0.6544298677478659;0.32382714848232486
T51C11;T2413C4;2003;0.16294590580535329;5;1;4;0.661605936887362;0.693381621710297
T51C11;T2068C4;2003;0.16435789317620886;4;1;3;0.6177558004560583;0.41355471319778425
T51C11;T560C4;2003;0.16472483033998409;3;0;3;0.6320574340600383;1.0003249496170687
T51C11;T1498C4;2003;0.16512147143976164;18;0;18;0.7239611143710128;0.3004841051570135
T51C11;T338C4;2003;0.16515013373935883;2;0;2;0.6635098314176868;0.7015412109164003
T51C11;T1315C11;2004;0.048936952510284404;1488;65;1423;0.7342236978141901;0.29422164410151325
T51C11;T744C11;2004;0.05306818809013181;3619;169;3450;0.7359278022358742;0.33640015328662365
T51C11;T6C11;2004;0.05918604874490141;117;19;98;0.6929391194992804;0.4685505968298854
T51C11;T859C11;2004;0.060700043046006735;10718;417;10301;0.8593066078721578;0.25595728484054203
T51C11;T1511C11;2004;0.07010467561985179;8382;364;8018;0.8026006230210272;0.33963709518398283
T51C11;T254C11;2004;0.08047721601591284;894;15;879;0.6663597381266029;0.44179294735251745
T51C11;T77C11;2004;0.08780038877634067;8771;431;8340;0.802529177596822;0.8200234269071704
T51C11;T772C11;2004;0.10916277938256402;715;27;688;0.6707669258993694;0.24877238095839185
T51C11;T113C11;2004;0.10980800029784898;4697;123;4574;0.7529632264096697;0.22248985058354395
T51C11;T606C11;2004;0.11500055287983946;718;32;686;0.6698785163256764;0.2780760208129206
T51C11;T237C11;2005;0.03498337139915586;73;7;66;0.6988621761229293;0.4706200150245305
T51C11;T278C15;2005;0.04161866113365875;11;1;10;0.6306089914030211;0.2908963686713022
T51C11;T228C11;2005;0.05234112723460871;1025;52;973;0.6673984004286275;0.7040607616516686
T51C11;T1234C11;2005;0.0696158608562063;65;6;59;0.647826158948339;0.4128372372631208
T51C11;T692C11;2005;0.09137097760482682;16;1;15;0.6203072824419757;0.31471377766599723
T51C11;T122C11;2005;0.09210937824433552;329;30;299;0.6703622235746493;1.1918601078985986
T51C11;T2318C6;2005;0.09711620499975437;8;0;8;0.623053774929517;0.32288423846384817
T51C11;T1369C11;2005;0.10028897709068674;5;0;5;0.6288371306155536;0.4931019904886559
T51C11;T549C11;2005;0.10347793585684495;23;3;20;0.6591722644045774;0.23132182454824562
T51C11;T1146C11;2005;0.10586808249435153;922;72;850;0.6685153121511752;0.563692748843109
T51C11;T1463C11;2006;0.05643769940256593;10820;961;9859;0.8624132188132738;0.3327561041738238
T51C11;T214C15;2006;0.058050771985580174;49;6;43;0.6743978757984821;0.5299363659091578
T51C11;T1696C11;2006;0.07876124892907266;16;0;16;0.6383853765282688;0.20493460898588253
T51C11;T987C11;2006;0.11360515933311421;7;0;7;0.6627067709814898;0.5669033185514999
T51C11;T1240C11;2006;0.11449448803310958;265;18;247;0.6842301261356065;0.3090995139873434
T51C11;T1739C11;2006;0.11530121413571448;8;0;8;0.6254515931068868;0.2312494274664868
T51C11;T1463C15;2006;0.11706243134562355;2804;263;2541;0.7787864627436345;0.324354003636725
T51C11;T1383C11;2006;0.12075889695084407;18;4;14;0.7006897346231928;0.3495483913148014
T51C11;T1074C11;2006;0.13802620037201696;309;11;298;0.6442130408628483;0.3802872698743723
T51C11;T65C6;2006;0.1387445462078245;55;5;50;0.6249023627886705;1.935318370272875
T51C11;T409C11;2007;0.04216567700552565;4;2;2;0.7632265916247676;0.2097352979731718
T51C11;T255C3;2007;0.06117209230382281;99;1;98;0.6601497230675797;0.5160843623036809
T51C11;T74C11;2007;0.09654726125951574;68;10;58;0.6422668677591412;1.4462589583179768
T51C11;T117C6;2008;0.049199132702133386;89;20;69;0.6255278213444555;1.5820334184982165
T51C11;T26C5;2010;0.040467555539920874;68;7;61;0.6635065788508292;1.9609866730964902
T51C11;T266C11;2013;0.1258189267822214;9778;4505;5273;0.8156243924990467;1.731642594167043
T51C11;T519C11;2013;0.12731768357317774;254;175;79;0.6796934213756882;1.6417911341431994
T51C11;T536C11;2013;0.13182818627918913;2497;924;1573;0.6816403363528691;1.636651694657145
T51C11;T1923C11;2014;0.07682575625055121;3282;1465;1817;0.7270527833267187;1.3768044659654608
T51C11;T359C11;2017;0.10210447899261976;3770;2468;1302;0.6974160032484177;2.0004868401302733
T98C3;T817C14;2005;0.02102430562783353;149;12;137;0.6638723661931837;1.1738866998195623
T98C3;T2854C14;2005;0.029081159229290776;22;1;21;0.6833653035281502;1.0102340980063607
T98C3;T2221C13;2005;0.030619135238723505;502;53;449;0.6642096613263193;0.30392986498768565
T98C3;T2318C14;2005;0.03428997641423259;430;41;389;0.6560464975611182;0.48865358717489216
T98C3;T1813C14;2005;0.0346959044133901;185;22;163;0.6731269823468313;0.787109470265672
T98C3;T2552C14;2005;0.03478381580668144;58;7;51;0.6838822105612733;0.47150945447040665
T98C3;T2439C14;2005;0.03701978487422175;77;14;63;0.696565773408312;0.4281664007674739
T98C3;T366C14;2005;0.0397231300892954;7;0;7;0.615875164193594;0.8184424747308435
T98C3;T2040C14;2005;0.03978435472977071;304;7;297;0.7229170333017598;0.5903390208068661
T98C3;T994C14;2005;0.03979665738528504;194;27;167;0.6801050246761677;0.8182170731294117
T98C3;T999C14;2006;0.061249989686537276;3583;283;3300;0.8028255945800704;0.33558388595308464
T98C3;T2436C14;2006;0.06438406121352769;365;77;288;0.6670726552408464;0.22972446602744206
T98C3;T2404C4;2006;0.0666811100977216;49;17;32;0.6514016646270198;0.2756143210301691
T98C3;T2351C14;2006;0.07478003284186241;1;0;1;0.6348334816135875;0.30092989713310636
T98C3;T817C4;2006;0.07515865713037195;163;32;131;0.6684742086583412;0.3429099411183179
T98C3;T1383C11;2006;0.07808122929365235;0;0;0;0.6672962503858924;0.3495483913148014
T98C3;T972C13;2006;0.07920371296138495;7;1;6;0.6126691590165763;1.2496569264688098
T98C3;T114C14;2006;0.08650875568073613;3;0;3;0.6502320017979142;0.2092009129675298
T98C3;T115C13;2006;0.08704674315497607;422;90;332;0.6497796221566947;1.3181163194390764
T98C3;T1929C14;2006;0.08956524756512829;50;14;36;0.6819621712420506;0.4319517598622903
T98C3;T149C13;2007;0.11398651047850328;82;24;58;0.6639875448928534;0.3290254492317579
T98C3;T2470C4;2007;0.11996285702790055;1;0;1;0.6779235141995339;0.23539208171423096
T98C3;T121C14;2007;0.12864966226459562;162;9;153;0.6660093813963699;0.30492632236440376
T98C3;T2462C14;2007;0.13064882545928969;40;7;33;0.6896623497523702;0.2866372822481982
T98C3;T11C14;2007;0.13128708640364684;37;4;33;0.6366164590659924;0.22946009025274536
T98C3;T489C14;2007;0.13229103811365683;2;0;2;0.7118636085020025;0.3048850773894628
T98C3;T1060C14;2007;0.1340693758908671;61;5;56;0.6314637779195462;0.35215776493214934
T98C3;T854C14;2008;0.11097299421309226;804;248;556;0.6820905508591109;0.5523264364245496
T98C3;T592C13;2008;0.12981050046908016;7;3;4;0.6376286210977637;0.26333833229499665
T98C3;T98C13;2008;0.135727081023286;10270;1237;9033;0.8605245831477667;0.4093298394045659
T98C3;T2318C6;2008;0.1382029637216987;457;194;263;0.6433841777562928;0.817601772082948
T98C3;T981C13;2008;0.13896244859327744;152;55;97;0.6654871946345955;0.42297055785151777
T98C3;T2318C13;2008;0.14363192198356511;457;194;263;0.6433841777562928;0.4330767318189566
T98C3;T1649C13;2008;0.14586555663083867;330;127;203;0.6796253224961171;0.8392734839489077
T98C3;T1977C3;2009;0.17641076756389062;248;23;225;0.6919722358810785;0.7526400676265206
T98C3;T100C3;2010;0.12296331424303408;819;59;760;0.6855926557188852;1.933769052612011
T98C3;T2408C3;2010;0.18816667663318642;3926;764;3162;0.8100481230055139;0.23775908252371142
T98C3;T643C3;2010;0.19211032942675899;534;18;516;0.7240650987536654;0.25074431578632445
T98C3;T1167C3;2011;0.13169561864933477;291;25;266;0.6940398957702241;1.0075927019335635
T98C3;T2141C3;2011;0.13423846711544418;5538;1182;4356;0.8008042303313532;0.6246930173287149
T98C3;T1279C3;2011;0.13902999085520573;232;16;216;0.6803456724856884;1.3109112614419607
T98C3;T747C3;2011;0.14376742197420356;424;228;196;0.6606254817929276;0.6329304352088806
T98C3;T847C3;2011;0.14523039946481042;2882;480;2402;0.7762582094165273;1.249958236285497
T98C3;T366C3;2011;0.14920971507934688;5;0;5;0.6125771058299432;0.9603569978023913
T98C3;T172C3;2011;0.1627670355798474;246;15;231;0.6510830605465769;1.9086200901069774
T98C3;T334C3;2011;0.17577268735600016;39;3;36;0.6229465388462799;1.210850195577671
T98C3;T2817C3;2011;0.17776897960659788;27;5;22;0.7028905184988203;0.5476548632477145
T98C3;T1264C3;2012;0.11725911985469217;515;191;324;0.6447129468595203;1.179604236610617
T98C3;T728C3;2012;0.13320911745828778;70;14;56;0.6728121091410881;0.672784753028544
T98C3;T1493C3;2012;0.13409729915889423;9;3;6;0.7209644567534828;0.9212850693271778
T98C3;T999C3;2012;0.13860214802401605;9547;2911;6636;0.8592944158052749;0.6530560470652209
T98C3;T40C3;2012;0.14064831192115212;1379;382;997;0.7336711677846949;0.2933270047101072
T98C3;T2322C3;2012;0.14542339110141023;8060;2235;5825;0.8395242743914972;1.022026072623592
T98C3;T356C3;2012;0.1608541391143875;205;51;154;0.6977630020286502;0.8477259316203034
T98C3;T1742C3;2012;0.17756118828778145;437;35;402;0.7104452127203515;1.2186931547767959
T98C3;T793C3;2012;0.17783164743529545;65;5;60;0.6655308320685163;1.1634338105689688
T98C3;T2442C3;2012;0.18280921284867757;486;48;438;0.6927090712487329;0.8989384527761388
T98C3;T2805C3;2013;0.1163064352256884;1285;248;1037;0.75343203102836;0.24316509560746347
T98C3;T952C3;2013;0.1483889051052818;120;30;90;0.7127526074133279;0.2762188541133275
T98C3;T876C3;2013;0.1506791091621389;25;5;20;0.660243991510456;0.3822689396692819
T98C3;T331C3;2013;0.15580497390388015;219;140;79;0.6318239646192019;1.5004914018349809
T98C3;T1405C3;2014;0.10980220690148956;5886;2312;3574;0.8159597025844841;1.254973419984839
T2505C10;T1598C10;2003;0.008265049737925745;1034;59;975;0.6518086256702165;0.3314110676178844
T2505C10;T1586C10;2003;0.027953003285677402;329;19;310;0.6070621245073095;0.25594864440124404
T2505C10;T1080C10;2003;0.02869116436786645;6131;612;5519;0.7739629006338526;0.2295039477396856
T2505C10;T2240C10;2003;0.03375668004465693;9973;1117;8856;0.7763766081091545;0.7547264104858107
T2505C10;T1181C10;2003;0.03483736408819338;1305;180;1125;0.6793339125673936;0.33228951326161427
T2505C10;T312C10;2003;0.035755629964588254;4934;533;4401;0.7618381434202559;0.4020380576619162
T2505C10;T305C10;2003;0.03792546696356314;3877;321;3556;0.7248912224927421;0.8249472661775512
T2505C10;T382C10;2003;0.04046758950726248;1050;44;1006;0.6324962133680072;0.7410988865812745
T2505C10;T1024C10;2003;0.040941904869590706;508;39;469;0.5841122764544575;0.5475953908057967
T2505C10;T112C10;2003;0.04293980448722834;11078;1260;9818;0.7899640363720417;1.6843520921467077
T2505C10;T1729C10;2004;0.008258666994637176;6448;914;5534;0.735800453384482;0.338674697769322
T2505C10;T1494C10;2004;0.009775016779022372;6802;1086;5716;0.7934146599761747;0.45353717297125146
T2505C10;T27C13;2004;0.010592062419645387;4;0;4;0.5540019391844668;0.3145919254581814
T2505C10;T492C10;2004;0.012634792816694107;33;3;30;0.540955505476896;0.3423022014659756
T2505C10;T1388C17;2004;0.01420570524495346;61;5;56;0.5492154470175196;0.23119729943865702
T2505C10;T1956C10;2004;0.015169338645842023;434;47;387;0.5902123968370567;0.28611548745967924
T2505C10;T838C10;2004;0.016965224308213456;1433;141;1292;0.6520931774338534;0.8253274257087116
T2505C10;T203C22;2004;0.01709719528945086;4159;660;3499;0.7221082897674033;0.29126012820068903
T2505C10;T373C10;2004;0.017673487529462628;0;0;0;0.6093216916992086;0.2968509272770432
T2505C10;T1625C10;2004;0.020203772006743392;460;43;417;0.6149086518274068;0.3336585024920297
T2505C10;T929C10;2005;0.016212187708152692;233;32;201;0.6139720525704193;0.36604158657499203
T2505C10;T1120C10;2005;0.024665654639159484;79;12;67;0.6468859745033622;0.3354113439223798
T2505C10;T1929C10;2005;0.039329792062233415;1976;442;1534;0.674152403161371;0.28129235520829227
T2505C10;T1364C10;2005;0.045823815212594265;76;12;64;0.5836080116062974;0.4463896561595074
T2505C10;T759C10;2005;0.050800613383544135;131;32;99;0.6006309079756209;0.21906862239450378
T2505C10;T135C10;2005;0.051203168144539735;5;3;2;0.520423520211905;0.5733786272220428
T2505C10;T825C22;2005;0.054186041055495515;6056;1509;4547;0.7967524991169735;0.36326917581892176
T2505C10;T29C10;2005;0.0556013680200409;4;4;0;0.569192932037279;0.3968745365212702
T2505C10;T1718C10;2005;0.05763455961337505;813;94;719;0.6276671227068799;0.20044704109407835
T2505C10;T254C10;2005;0.05873990256072292;0;0;0;0.6323170600769114;0.24883737778548798
T2505C10;T18C7;2006;0.019645351431204605;2354;387;1967;0.6923465724665981;0.32692037652005523
T2505C10;T43C10;2006;0.04023120453759066;114;21;93;0.6314493948453553;0.2771158376303276
T2505C10;T133C10;2006;0.06902136048152208;9;4;5;0.5875544333039557;0.611770721692035
T2505C10;T2452C7;2006;0.06971134048346994;128;23;105;0.5407186311050687;0.23543208013203692
T2505C10;T96C7;2006;0.07314241387797726;44;15;29;0.5657654941484297;1.2390108681690843
T2505C10;T1464C10;2006;0.07808372687239018;1;0;1;0.5454665780143376;0.3998850878458549
T2505C10;T1711C10;2006;0.09523786016728408;252;59;193;0.651273585888229;0.23934005339464942
T2505C10;T924C10;2007;0.03235642854560539;52;8;44;0.6734701065518574;0.28606184468510365
T2505C10;T1512C10;2007;0.06372577150896375;618;197;421;0.6229775814517542;0.3075152520503708
T2505C10;T619C10;2007;0.06987505209098088;510;199;311;0.6313144557239044;0.25517523445089635
T2505C10;T2132C10;2007;0.08311287928910227;262;87;175;0.6747437637767193;0.20294250325764562
T2505C10;T1307C7;2007;0.09051370061266784;16;2;14;0.5736127379152614;0.25818787245574215
T2505C10;T1205C10;2007;0.09273352985208438;5764;2171;3593;0.7812002242372151;0.3205130113853819
T2505C10;T203C3;2007;0.09420388430235282;4027;1486;2541;0.729967935204122;0.20131801653622913
T2505C10;T922C10;2007;0.09566488451675059;3239;1015;2224;0.6862564275841545;0.2812339307067559
T2505C10;T2077C22;2007;0.09950093826193185;249;85;164;0.5282273703104127;0.22187423954787386
T2505C10;T846C10;2007;0.10527590048418523;3280;1003;2277;0.6734231574826182;0.2773931612159316
T2505C10;T630C10;2008;0.03218965429575027;246;97;149;0.5941874970365104;0.303052213376335
T2505C10;T1661C10;2008;0.03939604409733366;476;129;347;0.6114021160714176;0.8485487046712161
T2505C10;T665C7;2008;0.046325600458189675;628;163;465;0.6316428357208091;1.1949597463643153
T2505C10;T2105C10;2008;0.05688201773296386;182;72;110;0.6523129296670085;0.7492609290682127
T2505C10;T119C10;2008;0.05812504895944992;111;31;80;0.5898627507058362;0.32516559296559566
T2505C10;T692C10;2008;0.0802178627478729;207;108;99;0.5872094012399138;0.4417121942788585
T2505C10;T75C7;2008;0.08626715257896433;558;173;385;0.6074566138636807;1.2962206900180027
T2505C10;T1941C7;2008;0.08989164980856534;619;157;462;0.6044660273169528;1.1268405392772016
T2505C10;T460C10;2009;0.03356572511825351;3;1;2;0.5953824979106284;0.5015210487652785
T2505C10;T44C10;2009;0.0482117710926846;0;0;0;0.538944251900606;0.2440386827126991
T2505C10;T200C10;2009;0.07793144168432686;10;7;3;0.5790152001717999;0.22790911906392702
T2505C10;T647C10;2010;0.037448248666716255;1;0;1;0.5789112219845309;0.3442143383859743
T2505C10;T48C10;2010;0.05490970516105975;1;0;1;0.5089275877918693;0.22907445666784576
T2505C10;T1669C10;2010;0.07728370828729636;237;93;144;0.6572259597555951;1.1763103733647928
T2505C10;T1427C10;2010;0.09790623001843879;4711;3181;1530;0.7537671450473098;0.41959859042810504
T2505C10;T2314C10;2012;0.05647063817656872;12;7;5;0.6763233906833206;0.25233049761176485
T2505C10;T916C10;2012;0.05669005530058413;936;611;325;0.7059588664006984;0.36260487947382386
T2505C10;T2284C10;2012;0.06916323161410143;18;7;11;0.5691024097976054;0.6536388486173476
T2505C10;T2396C10;2012;0.09814333990468638;725;430;295;0.6660527082676712;0.23511974362143445
T2505C10;T1541C10;2012;0.10679309028361716;680;344;336;0.600697576335174;1.2867554447208214
T2505C10;T1734C10;2012;0.1082125323907599;422;330;92;0.6069535777092948;0.8488019637043743
T2505C10;T2911C10;2012;0.12184175434928957;7907;5463;2444;0.7805685241987816;0.5155952780923907
T2505C10;T2541C10;2012;0.12288727794252785;1;0;1;0.5603626838767954;0.7260485146891668
T2505C10;T864C10;2013;0.05398017404670963;139;79;60;0.587600866493076;0.34641905428019143
T2505C10;T1283C10;2013;0.06602706206793219;74;32;42;0.6047167461533147;0.3080437152561007
T2505C10;T406C10;2013;0.07584222438052324;1772;1109;663;0.6843180773086516;0.3964611350996059
T2505C10;T2541C7;2014;0.04852850628939831;18;7;11;0.6164628172599607;0.20798913172714809
T2505C10;T65C10;2014;0.0902799869181794;199;175;24;0.6262236153803606;0.6278895343403067
T2505C10;T697C10;2014;0.09456726944356686;137;65;72;0.5985768141474663;0.5144670265249979
T2505C10;T793C10;2014;0.09931409093951471;184;111;73;0.5919663173496055;0.26955830489068466
T2505C10;T2213C10;2014;0.1015071547178299;8771;6593;2178;0.7962997453775142;0.8590748988743422
T2505C10;T545C10;2014;0.1038141482471776;1038;538;500;0.6422634263555802;0.545566278753524
T2505C10;T214C10;2014;0.10947030413753533;16;13;3;0.540241362739084;0.26036714670093325
T2505C10;T974C10;2015;0.03725627089187178;832;502;330;0.6640471565213006;0.5677123820230698
T2505C10;T1742C10;2015;0.08002972660728003;23;17;6;0.6039233960400057;0.39722982850852606
T2505C10;T2154C10;2016;0.05762030658868256;501;269;232;0.5082301250802511;0.40147284154217394
T2505C10;T860C10;2017;0.05591891265695326;86;40;46;0.6645499611819655;0.21752344131627133
T2505C10;T380C10;2017;0.06419147770568001;89;50;39;0.4724516918919447;0.25373542208850575
T2505C10;T1017C10;2017;0.0686127803942096;246;172;74;0.5390764829479814;0.2544338581079196
T2505C10;T1872C10;2018;0.06247412710977107;907;686;221;0.5742165527975842;0.2622886619015623
T2505C10;T1340C10;2019;0.07192662878468381;36;34;2;0.5599280718325925;0.9933854341789223
T736C2;T1535C2;2005;0.007269575420365992;1234;71;1163;0.611904786157752;0.9198247002813665
T736C2;T180C2;2005;0.00832145718027244;549;17;532;0.6177742751881296;0.9131375427653782
T736C2;T84C2;2005;0.008346770505122336;631;19;612;0.6683134424629987;0.8325695206981705
T736C2;T537C2;2005;0.008732368780288935;117;6;111;0.5540300348946041;0.8978760827104583
T736C2;T284C2;2005;0.009618860938918061;54;2;52;0.5721979007614286;0.8189657329470296
T736C2;T657C2;2005;0.009750032201793046;403;10;393;0.5724337864761626;0.9674615705399587
T736C2;T257C2;2005;0.009878044947639442;13;0;13;0.6046573874633253;0.6007422441178414
T736C2;T855C2;2005;0.009901007901770731;170;4;166;0.5369279565958565;0.4739998638219068
T736C2;T11C2;2005;0.010480694341152397;57;2;55;0.6510479355302287;0.7945337808835036
T736C2;T735C2;2005;0.010646839326881596;11;1;10;0.5721063880888682;0.6160848539461933
T736C2;T1315C2;2006;0.012421652638805902;1129;110;1019;0.6348859769935884;0.20900488707747328
T736C2;T1508C2;2006;0.013606681319601854;58;3;55;0.5098058898977001;0.3001489270994864
T736C2;T667C2;2006;0.013611070961064176;11258;743;10515;0.6368983431568562;0.28718312592659007
T736C2;T1286C2;2006;0.013940342240499226;173;6;167;0.6169445688657935;0.45996677906754996
T736C2;T50C2;2006;0.01422264933684314;1;0;1;0.4851009171022461;0.2967329045132127
T736C2;T1273C2;2006;0.014676147467579503;186;5;181;0.5725306783164247;0.5987571244574301
T736C2;T2331C2;2006;0.014930122611924834;57;1;56;0.5202646298749297;0.33354881713308443
T736C2;T215C2;2006;0.014940148527450514;4;0;4;0.5832084025040764;0.4944140053726426
T736C2;T135C2;2006;0.015241477587231267;10;0;10;0.5501357253237009;0.7034434548177088
T736C2;T1911C2;2006;0.01526952476433574;1;0;1;0.5566601348725572;0.39917410330154196
T736C2;T1482C2;2007;0.027622772383961602;4576;522;4054;0.6427214032738311;0.32856802293273263
T736C2;T198C2;2007;0.028382758949815345;5;0;5;0.7137474834827778;0.2045822260982416
T736C2;T355C2;2007;0.028863658089794297;91;11;80;0.5604534763946842;0.8318287044952277
T736C2;T38C2;2007;0.03065541038784192;4;0;4;0.6319463622385699;0.6269146238933361
T736C2;T354C2;2007;0.03115415925509768;705;29;676;0.7011114764877742;0.3499021926628257
T736C2;T2208C2;2007;0.03555214292310027;15;0;15;0.5168202330396727;0.3177949598273253
T736C2;T575C2;2007;0.03674540984114527;15;3;12;0.5662139818825687;0.20495048724609188
T736C2;T1340C2;2007;0.03766650970125185;2;0;2;0.5722323946048988;0.2006792869945199
T736C2;T1149C2;2007;0.03886829005791914;16;3;13;0.5985443873220702;0.3548270561861734
T736C2;T2138C2;2007;0.03979457081173843;12;4;8;0.4853499593594339;0.2600940858809148
T736C2;T1212C2;2008;0.021209158288324814;216;37;179;0.5706570499088526;0.7511005093251579
T736C2;T2143C2;2008;0.024634284303699294;15;2;13;0.49843055478850823;0.47473709400392733
T736C2;T1490C2;2008;0.024973631471159163;369;34;335;0.5801257271049596;0.7522975872980646
T736C2;T134C2;2008;0.027393273372033344;471;62;409;0.5585691031459126;0.5959121786884809
T736C2;T147C2;2008;0.02871867444222531;250;50;200;0.6197320096872521;0.8947295899496618
T736C2;T1099C2;2008;0.02903515555830216;224;27;197;0.48506292334010276;0.604154802617979
T736C2;T1690C2;2008;0.02910160240932269;592;58;534;0.6471118701096548;0.6463797939462891
T736C2;T263C2;2008;0.029174428367216954;4;1;3;0.5622970696317509;0.63310619670764
T736C2;T1858C2;2008;0.031378199592841494;426;24;402;0.6247616277232951;0.657907234885872
T736C2;T958C2;2008;0.033344806168974506;10;1;9;0.4949262640591173;0.5242277911895451
T736C2;T525C2;2009;0.0354096546993371;1;0;1;0.5544235840781754;0.3826005470324936
T736C2;T2682C2;2009;0.04475726614682063;99;28;71;0.5233917957565358;0.2003944549833618
T736C2;T710C2;2009;0.048630320533376015;72;9;63;0.6329380439330656;0.23571555427851135
T736C2;T780C2;2009;0.051280446788454004;439;93;346;0.6052530221309496;0.46512577575867065
T736C2;T2199C2;2009;0.05146995219663686;761;80;681;0.5539301546662679;0.22161874858428543
T736C2;T1921C2;2009;0.053878810045441816;95;12;83;0.6086649439957443;0.21999788345818566
T736C2;T1696C2;2009;0.05668909262306032;12;4;8;0.44845759297764015;0.21036097517283944
T736C2;T115C2;2009;0.05688049743774293;5;1;4;0.6102258983243178;0.22168647810326494
T736C2;T1736C2;2009;0.05689209676710294;84;11;73;0.5546173550095377;0.22286040757403927
T736C2;T661C2;2009;0.058113325308083;2276;261;2015;0.6963188624131427;0.23736360015396146
T736C2;T746C2;2010;0.050380548510929435;378;81;297;0.5770069290458881;0.37848003547351516
T736C2;T588C2;2010;0.07130456045359179;14208;2654;11554;0.6538763454560576;0.25252585757017165
T736C2;T842C2;2010;0.07167240124503804;27;2;25;0.6039578944664219;0.31976737053152476
T736C2;T645C2;2010;0.07613662662016996;72;23;49;0.5426023087089218;0.3622461732843416
T736C2;T434C2;2010;0.07922664044699468;210;51;159;0.5417463165393761;0.5400896590609536
T736C2;T27C3;2010;0.0825507309866228;830;206;624;0.627934747943188;0.22066866341187605
T736C2;T2364C2;2010;0.08565551042456188;115;31;84;0.5176009432739417;0.24926889820210488
T736C2;T1601C2;2010;0.08918535091360946;174;23;151;0.5218114722484177;0.20339927183313344
T736C2;T699C2;2011;0.07501319274015761;356;78;278;0.5317425214511311;0.22358556670897942
T736C2;T941C2;2011;0.08248535724140182;96;28;68;0.5930432839804061;0.2835825160840314
T736C2;T2011C2;2011;0.08687237454274399;62;19;43;0.554361720556426;0.2440983902038364
T736C2;T330C2;2011;0.09405317567678739;26;5;21;0.5630282657962654;0.42909024804611456
T736C2;T673C2;2012;0.06830518835067656;389;31;358;0.5713972285514727;0.6418118112318979
T736C2;T274C2;2013;0.06042909117089845;51;12;39;0.492660187799278;0.3326028512100092
T736C2;T1509C2;2013;0.0652179611189373;1;0;1;0.5544295721994206;0.20292967055001568
T736C2;T1933C2;2013;0.0852211929665807;1809;400;1409;0.6044155303006257;0.4944525436223232
T736C2;T2085C2;2013;0.09841140181372288;3;2;1;0.45560471815056425;0.21581509917847694
T736C2;T447C9;2014;0.04281668800102045;41;22;19;0.5650997278104716;0.2899679530102177
T736C2;T182C2;2015;0.04670138862605333;60;20;40;0.6230543793143701;1.1666234848873533
T736C2;T1797C2;2015;0.08277897892422303;2419;798;1621;0.6343930096789561;0.5322796244309916
T736C2;T973C2;2015;0.08892608830941562;796;261;535;0.5029584818530677;1.0968871748302547
T736C2;T485C2;2015;0.11372185045611072;390;88;302;0.6219713009426877;0.6250531264724091
T736C2;T2428C2;2015;0.12915364609893687;1391;468;923;0.6111811414130418;0.2937117144188056
T736C2;T1693C2;2016;0.052522407889852296;7;3;4;0.5252109989270874;0.26631353791866913
T736C2;T2007C2;2016;0.09736311836853595;2;1;1;0.48006190693345163;0.25777990860725275
T736C2;T2204C2;2016;0.09839663724823688;58;33;25;0.523922636089195;0.26994402170429577
T736C2;T316C2;2016;0.10785690110189705;17;8;9;0.5882860024182698;0.7900481511518981
T736C2;T307C2;2017;0.05338940317519092;1;1;0;0.5593143188328291;0.4035703144509024
T736C2;T340C2;2017;0.08188807416578137;544;259;285;0.5374377422194985;0.21150021421881537
T736C2;T2340C2;2017;0.10545913060479806;523;254;269;0.5922406695050093;0.9723988854942467
T736C2;T125C2;2017;0.11074265963641583;9;5;4;0.564509617956009;0.27921771720785166
T736C2;T309C2;2017;0.11288115310980373;29;23;6;0.572177764253861;0.7649809572024828
T736C2;T1313C2;2017;0.11311387151519547;247;122;125;0.5554779395322527;0.253695464735244
T736C2;T1580C2;2018;0.07487870918192796;2336;1653;683;0.6777231965410523;0.6334740676641382
T736C2;T1452C2;2018;0.08530825733875247;169;90;79;0.5812246838918167;0.5274159840686719
T736C2;T314C2;2018;0.09487183365537732;160;88;72;0.5599561955964554;1.2042023441777923
T736C2;T1138C2;2019;0.07356788387420377;66;43;23;0.46022601372686667;0.6972748126145554
T736C2;T712C2;2019;0.1121218489971505;5238;4157;1081;0.6628301401821437;0.3644502385058199
T1514C9;T125C9;2008;0.03610064855149242;576;39;537;0.6604243422481988;0.3940772458837294
T1514C9;T1261C9;2008;0.041302788488133846;1;0;1;0.5511238688649469;0.4395568866223226
T1514C9;T1389C9;2008;0.04453148003301777;19;4;15;0.6136831217289023;0.5295077684698051
T1514C9;T1465C9;2008;0.045812806597830824;8;0;8;0.5601507086518152;0.7382562765594349
T1514C9;T2363C9;2008;0.04824722285639216;6;2;4;0.5375773837241614;0.5803346465991622
T1514C9;T83C9;2008;0.04844573676824804;4;0;4;0.6220246741113132;0.5296390254198704
T1514C9;T154C9;2008;0.04909671609604849;1;1;0;0.6120180707229206;0.5910967368672949
T1514C9;T1205C9;2008;0.0502283507005169;2;0;2;0.6384034611454146;0.4407683285814407
T1514C9;T2174C9;2008;0.05093946598824883;10;2;8;0.6608629875221956;0.6651386882384311
T1514C9;T2227C9;2008;0.05202575064863413;5;0;5;0.6303878967087303;0.2299534600492048
T1514C9;T1246C9;2009;0.054902322494680966;0;0;0;0.509505805149174;0.43092567950167093
T1514C9;T1022C9;2009;0.06036365200255578;0;0;0;0.5960332009830982;0.5205363060692575
T1514C9;T81C9;2009;0.06389688987739306;23;3;20;0.5402581041182998;0.2770039570018348
T1514C9;T1886C9;2009;0.06690732296567747;1;0;1;0.6263857212643279;0.5063460269382187
T1514C9;T37C9;2009;0.06949337045642667;12;2;10;0.5592658933944643;0.759556472400422
T1514C9;T338C9;2009;0.07080962292189885;1;0;1;0.6096862921774902;0.7082943605082033
T1514C9;T721C9;2009;0.07919670160803627;23;3;20;0.5272182909047867;0.6568324169278289
T1514C9;T1631C9;2009;0.08200586567226398;1;0;1;0.5809509893924932;0.44839996079199007
T1514C9;T239C9;2009;0.08815893383748952;7;2;5;0.6269219483218346;0.34805244685937053
T1514C9;T203C9;2009;0.09101345803127248;3;0;3;0.5929312280433247;0.6467727632603972
T1514C9;T816C9;2010;0.025708646028683613;7;3;4;0.6161336934288661;0.34609932535627524
T1514C9;T511C9;2010;0.03261924990569276;0;0;0;0.5425641146635628;0.2187382829760517
T1514C9;T2627C9;2010;0.0402253495737428;1;0;1;0.49683763522456875;0.3143115055408628
T1514C9;T1489C9;2010;0.04080770479079088;1236;219;1017;0.5661843672125518;0.3018056465308196
T1514C9;T1611C9;2010;0.041581056632520985;36;7;29;0.5737844010505868;0.5119384925217881
T1514C9;T1557C9;2010;0.045159899979931195;45;9;36;0.4804984923527631;0.32707958710719914
T1514C9;T1589C9;2010;0.045264961135972115;33;7;26;0.5153603129718342;0.5133924728855581
T1514C9;T443C9;2010;0.04548649954055184;21;6;15;0.5606241354785783;0.49253633525910206
T1514C9;T691C9;2010;0.045992940615021904;0;0;0;0.5765073794456161;0.41231130726725745
T1514C9;T1610C9;2010;0.04675478111649345;40;7;33;0.6624888325821012;0.3060669983626796
T1514C9;T1367C9;2011;0.025711848255531855;31;10;21;0.4957275824994918;0.3507684270929623
T1514C9;T1953C9;2011;0.02618718579624213;2;1;1;0.5206964492080289;0.22035634049698577
T1514C9;T736C9;2011;0.02628633226029664;3;0;3;0.45441667627541127;0.2225530772906371
T1514C9;T1219C9;2011;0.026287046875618114;0;0;0;0.42486575060401655;0.21356774526795866
T1514C9;T1369C9;2011;0.02790132673677126;1;1;0;0.45332258034674155;0.24794873737140447
T1514C9;T991C9;2011;0.028421168949882558;8;0;8;0.6279022783854273;0.3598289293106697
T1514C9;T350C9;2011;0.029819672399900354;94;18;76;0.592344296300434;0.2267879059006866
T1514C9;T2113C9;2011;0.030381177220346056;0;0;0;0.4855645042725611;0.20341729976730988
T1514C9;T0C9;2011;0.03077374187590376;2;0;2;0.6017196686163415;0.23987173996118286
T1514C9;T2568C9;2011;0.0313567090978073;3;1;2;0.44831432989543085;0.22273826996973609
T1514C9;T234C9;2012;0.01597614731279473;2;0;2;0.601630973072063;0.2920479034463226
T1514C9;T1372C9;2012;0.016233956109685477;0;0;0;0.5775623856952086;0.21655354509346622
T1514C9;T314C9;2012;0.016426349083345948;5;2;3;0.5874713252414022;0.2592214365037152
T1514C9;T208C9;2012;0.021911207107569997;4;2;2;0.5795019697801412;0.3044566414104383
T1514C9;T1505C9;2012;0.023291008310318384;3;0;3;0.5963727586984924;0.247284994475016
T1514C9;T355C9;2012;0.023460486709757644;1;0;1;0.5783733194204426;0.3629235739644627
T1514C9;T1783C9;2012;0.02413131009774805;0;0;0;0.5725470468317391;0.22906393562004906
T1514C9;T1534C9;2012;0.024996191911344834;18;3;15;0.5566625651110474;0.3359577626664949
T1514C9;T252C9;2012;0.027486065370394885;0;0;0;0.5306513820829076;0.5253717238905524
T1514C9;T1715C9;2012;0.029399258856694477;2;1;1;0.5740852651988863;0.3476104635197042
T1514C9;T728C9;2013;0.019736209712074237;5;2;3;0.520072205322675;0.43381865397456826
T1514C9;T1318C9;2013;0.021971135451105628;8;3;5;0.6278340958358497;0.3461499547805801
T1514C9;T955C9;2013;0.024278580074981515;12;3;9;0.4963898343960661;0.27056487330932294
T1514C9;T279C9;2013;0.02582430456273599;4;2;2;0.6047001204740348;0.3270289381972449
T1514C9;T1252C9;2013;0.027271824863509098;1;1;0;0.5279685236805665;0.47501194695700866
T1514C9;T214C9;2013;0.029946016774852757;4;2;2;0.5573464529463733;0.2562719060247467
T1514C9;T375C9;2013;0.03237752903434299;1;0;1;0.5581562781165657;0.21682414568128025
T1514C9;T157C9;2013;0.0378331566320369;0;0;0;0.5456262590114164;0.21577298005751772
T1514C9;T359C9;2013;0.038579891605571626;94;32;62;0.5627549987975893;0.21698941752998313
T1514C9;T376C9;2013;0.04173525743948581;19;6;13;0.6413117284944022;0.3013376700796378
T1514C9;T128C9;2014;0.103522125066152;4;3;1;0.5600807908180088;0.6676379928569717
T1514C9;T953C9;2014;0.10653996073688776;1;0;1;0.48737896592886076;0.31371562653962964
T1514C9;T1600C9;2014;0.11252729770022563;4;1;3;0.5251046997119495;0.2355898752623482
T1514C9;T505C9;2019;0.13126379067962157;5;5;0;0.620217388700018;0.2137710032036875
T1514C9;T772C9;2019;0.1478871465825241;5;4;1;0.5287807272224784;0.36814609059087233
T1514C9;T2168C9;2019;0.16397450427076843;120;90;30;0.5107345127877134;0.20082456109104604
T1514C9;T2426C9;2019;0.17033214426822008;183;156;27;0.5888230013445889;0.2323554170729932
T1514C9;T793C9;2019;0.1809339842250225;1;1;0;0.533416845645324;0.3816276041424477
T733C3;T406C3;2008;0.02476136032362586;294;18;276;0.6210042081433924;0.8312551034075685
T733C3;T847C3;2008;0.030729811452745004;8160;161;7999;0.7180223739726381;0.6215687566496932
T733C3;T295C3;2008;0.031822714118052486;487;14;473;0.7172044525925421;0.4796435551313596
T733C3;T1270C3;2008;0.03415828822837652;367;18;349;0.6407733562740554;0.3268531263484575
T733C3;T2322C3;2008;0.03575347759515746;2363;39;2324;0.7140485445102747;0.2915011387537631
T733C3;T1279C3;2008;0.03589155223742668;10910;358;10552;0.7184664781059347;0.6201461024607872
T733C3;T671C3;2008;0.04036498611842387;686;22;664;0.6214064240269872;0.6577270912379191
T733C3;T1264C3;2008;0.04076017052962255;4701;188;4513;0.8236855612107581;0.6467989205410568
T733C3;T697C3;2008;0.0425887922467465;1802;82;1720;0.7294836955933582;0.9064539831019353
T733C3;T2154C3;2008;0.04332716082245103;703;14;689;0.6433614243949909;0.4717665659702989
T733C3;T1405C3;2009;0.021737135736671576;3979;103;3876;0.7630317514095235;0.3846614269449552
T733C3;T839C24;2009;0.024079958879787977;154;21;133;0.5885592602192052;0.25350302313470235
T733C3;T11C3;2009;0.025740865249807898;619;72;547;0.7407764298631085;1.2870251992057782
T733C3;T2793C3;2009;0.02603585853647039;2000;148;1852;0.6886485542922263;0.25729872444610513
T733C3;T574C3;2009;0.02706842687151223;359;25;334;0.6109992780982064;0.9986868951567982
T733C3;T326C24;2009;0.027501533514251997;13;1;12;0.5981976900819022;0.2022355472546729
T733C3;T155C24;2009;0.027854423982925258;687;76;611;0.6246790966793745;0.2285677375581773
T733C3;T1190C3;2009;0.03058807865268609;1283;180;1103;0.6307648761191396;0.24958627994452554
T733C3;T441C24;2009;0.03337350645934545;235;33;202;0.6155222114092244;0.21145487276640382
T733C3;T344C24;2009;0.03486657586514719;806;126;680;0.6622619433227273;0.20598160608268695
T733C3;T452C3;2010;0.014664241896968133;741;104;637;0.6685858422764193;0.20315410684546453
T733C3;T284C3;2010;0.02748141034618845;6251;488;5763;0.7662652091870343;0.3207527108598913
T733C3;T55C24;2010;0.029996201666963485;2183;374;1809;0.6480875860547792;0.350698830676118
T733C3;T131C24;2010;0.03181334274657832;159;24;135;0.5928354074864479;0.20189993150711288
T733C3;T147C24;2010;0.03278225827192949;297;34;263;0.5949348784243894;0.23522477399204092
T733C3;T499C3;2010;0.034170377293549326;4;0;4;0.5489818000550244;0.7230713256912654
T733C3;T1161C3;2010;0.03626887236556553;228;15;213;0.602476483899932;0.20300083261136254
T733C3;T1997C3;2010;0.04209676944323537;0;0;0;0.6244784196795987;0.241438447919964
T733C3;T2442C3;2010;0.04988974237538246;8956;784;8172;0.712796368407151;0.464965832339833
T733C3;T1952C3;2010;0.05017950272501159;1031;120;911;0.6866197449147562;0.3936589333550708
T733C3;T1338C3;2011;0.018311487262530846;372;25;347;0.6615115183812263;0.37536027549745665
T733C3;T1921C3;2011;0.03267199460438497;9676;952;8724;0.8310385030010636;0.33508300165754046
T733C3;T643C3;2011;0.03697237564916456;10134;996;9138;0.7460386425403275;0.4596327767207969
T733C3;T1128C3;2011;0.037998466698958566;117;13;104;0.6171675864822874;0.24401101566577613
T733C3;T871C3;2011;0.03972701189959471;9375;913;8462;0.8127300500792518;0.2547495506553685
T733C3;T186C3;2011;0.04067912983183142;246;12;234;0.6131014949512674;0.38736849117032685
T733C3;T2600C3;2011;0.04152062055531325;44;2;42;0.5921940247984587;0.22728486241939186
T733C3;T2044C3;2011;0.04308657603853794;16354;1585;14769;0.7676977450075877;0.2690481519666141
T733C3;T1541C3;2011;0.0447464730632241;102;13;89;0.5909245999190433;0.3624104757457116
T733C3;T2408C3;2011;0.048207060751734865;371;40;331;0.6192286173213649;0.7066185810515683
T733C3;T134C3;2012;0.029242399085990023;644;46;598;0.6666985864392037;0.37569304236339135
T733C3;T857C3;2012;0.030739431884213686;487;149;338;0.6220656267294522;0.8558050316375698
T733C3;T4C3;2012;0.03156116487801186;59;6;53;0.58718986087873;0.5715286921856254
T733C3;T1452C3;2012;0.03157179885718142;9492;1219;8273;0.7700978581008009;0.26078253601978696
T733C3;T545C3;2012;0.044469210674944026;1356;402;954;0.6559910132274416;1.28991699277399
T733C3;T442C3;2012;0.05758776256592535;13428;2388;11040;0.8069414320785361;1.4633826479816625
T733C3;T1578C3;2012;0.0689656373272235;214;57;157;0.6213128547021591;0.5399966119738532
T733C3;T147C3;2012;0.07011346957670284;146;30;116;0.6162433352145358;0.8147485657848675
T733C3;T187C3;2012;0.07204079624829307;106;32;74;0.6181889935063813;0.9460006236810805
T733C3;T1585C3;2012;0.07361556184425877;680;210;470;0.6409824901316362;1.2669006773199876
T733C3;T652C3;2013;0.03119894786883548;209;55;154;0.6535633467279063;0.28271557321018065
T733C3;T860C2;2013;0.0525128750036703;4006;1253;2753;0.728415545912583;1.3239849461571624
T733C3;T27C3;2013;0.0533649445861345;1557;428;1129;0.6454821263154628;0.3119047235940185
T733C3;T2306C3;2013;0.05645066813819921;1167;404;763;0.6822781642989071;0.8262410893301266
T733C3;T138C24;2013;0.06078574220343691;500;154;346;0.6574310829263086;0.42831547398345504
T733C3;T984C2;2013;0.07280582272305436;3736;920;2816;0.7198799274053167;1.0649766035496822
T733C3;T1279C2;2013;0.07531591931954162;9165;2237;6928;0.7605682660533558;0.3576093948163973
T733C3;T56C3;2014;0.05476062701742501;0;0;0;0.6166402187414066;0.33729289693929654
T733C3;T298C3;2014;0.05896091830730621;617;257;360;0.660493880042527;0.24883438389703413
T733C3;T776C3;2014;0.07259403038233758;176;52;124;0.6301629948882311;0.37403884007618327
T733C3;T1489C3;2014;0.07576130454251007;435;102;333;0.6171375336464404;0.2721776089133409
T733C3;T2805C3;2015;0.08308480087976622;16094;5777;10317;0.8051964092903805;0.41687022172991123
T733C3;T1797C3;2015;0.08994373052740268;6342;2102;4240;0.7292350542191816;0.5856535661453068
T733C3;T44C3;2015;0.09078444003513042;369;158;211;0.6361525094093392;0.6092654625104793
T733C3;T1858C3;2016;0.06753459617323965;1159;535;624;0.6439720683530432;0.2817209524146236
T733C3;T1723C3;2016;0.1016735000186364;1625;563;1062;0.7640995550046962;0.45739576974504054
T733C3;T952C3;2017;0.06104994434993438;1146;607;539;0.7289674734835232;1.0912800731096521
T733C3;T37C3;2018;0.09398587244755774;799;525;274;0.6935652604623723;1.06908482640913
T733C3;T1114C3;2018;0.11526428449980664;10931;7152;3779;0.8246644441505017;0.9149946005546541
T78C0;T436C2;2019;0.12594957599847123;829;623;206;0.6710880193722458;0.7935973714365949
T78C0;T1649C2;2019;0.1415538643966413;293;214;79;0.6494846333042962;0.32352184583778126
T78C0;T37C0;2019;0.14411819592189534;1550;1204;346;0.7086489989288621;0.29996880769554474
T78C0;T125C2;2019;0.1493541559828574;66;56;10;0.5948277857550806;0.43552776309349744
T78C0;T169C2;2019;0.15191772472293108;2993;2563;430;0.7183157080398782;0.9317290631211914
T78C0;T1514C2;2019;0.1562217751899746;49;37;12;0.621755160309484;0.3124245491873646
T78C0;T402C2;2019;0.15672626414235857;943;751;192;0.6469291662379026;0.956532392840555
T78C0;T641C2;2019;0.1567466241171771;2518;2065;453;0.6838643551424516;1.1182722481990042
T78C0;T1138C2;2019;0.16049407560262252;1901;1494;407;0.6744299615254155;0.6972748126145554
T78C0;T2683C2;2019;0.16602595287535715;2;1;1;0.6111887088394449;0.36123321836879085
T471C17;T784C17;2004;0.013636372741590574;5113;445;4668;0.7314107891236447;1.0773306336210509
T471C17;T852C17;2004;0.014982838841892665;3223;285;2938;0.6686530465492679;0.6112437231878024
T471C17;T1438C17;2004;0.016571109800054273;4035;283;3752;0.6842047141702625;0.9515619179680619
T471C17;T454C17;2004;0.020206245856092875;1064;62;1002;0.6410195248142967;0.2547624941361195
T471C17;T1881C17;2004;0.02074731568501087;6632;512;6120;0.7494775604032637;0.7183542278467104
T471C17;T392C17;2004;0.020826404419025724;8720;586;8134;0.8133022585819675;1.190956261083831
T471C17;T1825C17;2004;0.021558682088227643;4604;408;4196;0.7053197185305787;1.102033468943385
T471C17;T723C17;2004;0.022067270042276266;3729;255;3474;0.7058709165218051;1.2718478521375853
T471C17;T1817C17;2004;0.0237405736220776;4902;434;4468;0.7167860706286713;1.1544222678470424
T471C17;T2640C17;2004;0.02390960263894637;6342;466;5876;0.7420153257695247;0.5184126670187291
T471C17;T1175C17;2005;0.007854750105248165;8448;865;7583;0.7966412561023909;0.2062642544697138
T471C17;T692C17;2005;0.00807864872597075;2748;331;2417;0.8476896708739894;0.40166181560831854
T471C17;T2632C17;2005;0.008139691655892345;1585;218;1367;0.6387759187492527;0.326037107168676
T471C17;T25C17;2005;0.01083241810508584;37;1;36;0.6096248617209792;0.3180679727329144
T471C17;T1269C17;2005;0.011940832842364024;8097;859;7238;0.7772850896261507;0.3163763907068889
T471C17;T1299C17;2005;0.012581793286640663;2604;294;2310;0.7961304172232196;0.35589927325371307
T471C17;T277C17;2005;0.013025735040103625;2538;276;2262;0.6440380324414595;0.6450139501547667
T471C17;T1485C17;2005;0.013639166295247085;404;61;343;0.5971496564632928;0.35692690657477383
T471C17;T1409C17;2005;0.013740745971268398;803;37;766;0.6942420299513143;0.2431480287930964
T471C17;T2144C17;2005;0.01482643769040981;1413;227;1186;0.6306517390575033;0.44919171912680994
T471C17;T177C17;2006;0.016285870386170243;460;60;400;0.6278725633455491;0.2104692016837048
T471C17;T77C17;2006;0.024537528599290814;344;63;281;0.6207352298420621;0.5929885125040645
T471C17;T2360C17;2006;0.02836500454039559;3423;500;2923;0.6586480069880374;0.22317692157894398
T471C17;T1144C17;2006;0.03130730137427762;4;0;4;0.6879603487412704;0.24678500562131309
T471C17;T12C17;2006;0.03173283556678941;60;6;54;0.6094848677893246;0.2546667464957609
T471C17;T549C17;2006;0.03222771740072339;54;16;38;0.7106257247155252;0.3137748885849462
T471C17;T2056C17;2006;0.03235154080870717;141;38;103;0.6131349699908049;0.21155722148390185
T471C17;T92C17;2006;0.03238861867544973;11;0;11;0.5874888092796724;0.30587919064580793
T471C17;T122C17;2006;0.034680023828566275;30;9;21;0.706235880562163;0.32409695863317745
T471C17;T1751C17;2006;0.03528022130694586;8;2;6;0.6149685113280021;0.4219261240625791
T471C17;T731C17;2007;0.03830246013169036;116;36;80;0.6744340752490969;0.40058775677007646
T471C17;T141C17;2007;0.04785392259551324;22;3;19;0.6421087815509142;0.44599502699864313
T471C17;T146C17;2007;0.05368860184760971;26;5;21;0.5773823267496137;0.21077797164470152
T471C17;T1388C17;2007;0.05670367970918033;94;11;83;0.6007207559519281;0.3767747043711509
T471C17;T470C17;2007;0.058891667429129435;265;40;225;0.5923241751841952;0.32370228300432075
T471C17;T459C17;2007;0.059082324295064326;106;22;84;0.6522379631569948;0.4870765501912884
T471C17;T80C17;2007;0.06339996580682694;4082;630;3452;0.7396453011914126;0.2022049085528663
T471C17;T49C17;2007;0.06696040514306367;5;4;1;0.6364306204102966;0.3202465515085056
T471C17;T1017C17;2007;0.06733834142658468;223;40;183;0.6868663469277041;0.3963918565563466
T471C17;T2171C17;2007;0.06957290725928489;56;15;41;0.6873332985309264;0.2878182467920353
T471C17;T94C17;2008;0.029895405301797684;278;77;201;0.7016745292865308;0.22455433691759089
T471C17;T1062C17;2008;0.05155410785682235;122;25;97;0.6107944884130394;0.33256615268841483
T471C17;T916C17;2008;0.06795929841869841;132;51;81;0.6889477682344798;0.27539538110104506
T471C17;T2118C17;2008;0.06944591149573387;3897;1107;2790;0.6651222363950089;0.2569784285215484
T471C17;T205C17;2008;0.07145121689365486;138;49;89;0.7242635705352809;0.2118338583516126
T471C17;T532C17;2008;0.07392787916120513;5;1;4;0.6214410282915385;0.24066045656265114
T471C17;T1485C11;2008;0.07457291054348603;385;129;256;0.5971719604749578;0.2299521347026441
T471C17;T1447C17;2008;0.07458737488492084;270;60;210;0.6200909725606382;0.2364169750318996
T471C17;T793C17;2008;0.07581994888739052;104;28;76;0.6782061626468061;0.23479769144223367
T471C17;T825C17;2008;0.0758562213961621;36;14;22;0.6325059432441271;0.25545106959845604
T471C17;T910C17;2009;0.06678705660647777;5;1;4;0.609935555933369;0.2524404965029203
T471C17;T1068C17;2009;0.06717119852573128;397;144;253;0.6496030909838586;0.2687281215774439
T471C17;T1944C17;2009;0.0672410036898976;7074;2051;5023;0.7944125929595;0.21164073154576185
T471C17;T1540C17;2009;0.07271104095431369;71;26;45;0.7287713623455007;0.29655095954555116
T471C17;T2439C17;2009;0.07273744603864829;291;89;202;0.6725203624000435;0.28540169910370405
T471C17;T367C17;2009;0.07837420011745722;124;35;89;0.6626344286281816;0.22684689010213208
T471C17;T1566C17;2009;0.07906288098660008;635;233;402;0.5787022917435147;0.4481799776114066
T471C17;T558C17;2009;0.0872309326114985;3;2;1;0.6268975457392691;0.24041932996810306
T471C17;T1142C17;2009;0.09004035126217846;3003;741;2262;0.6514509069724044;0.23075335660323248
T471C17;T529C17;2010;0.037401607636113665;46;20;26;0.7066582734769128;0.21263376188671693
T471C17;T1293C17;2010;0.05252087659513993;6;6;0;0.6757963818091285;0.2188556363480992
T471C17;T675C17;2010;0.05780431510311934;90;22;68;0.6735740280265711;0.2536385598404868
T471C17;T75C17;2010;0.07968799507685209;3;1;2;0.6322268622303937;0.2446598151290688
T471C17;T1369C17;2010;0.08581297550533562;37;11;26;0.6236498151971379;0.35160587123994297
T471C17;T1321C17;2010;0.0861517732155267;10;3;7;0.6781774920063588;0.2309518374607456
T471C17;T35C17;2010;0.08848605999571624;43;15;28;0.6599832487714962;0.31848959084421813
T471C17;T598C1;2010;0.09149539681771213;865;313;552;0.6275322803721161;0.20595998571679267
T471C17;T1950C17;2010;0.0929979023611166;20;6;14;0.6499636205358268;0.22676873590146457
T471C17;T1493C17;2010;0.09567462939897964;302;114;188;0.6498592600771174;0.32425506931300874
T471C17;T1300C17;2011;0.04543036580252058;109;61;48;0.7054385726883146;0.2523648389498888
T471C17;T1859C17;2011;0.0500019918576633;3170;1242;1928;0.6614886428637897;0.3038117316133706
T471C17;T1179C17;2011;0.06401039945529341;110;49;61;0.5935984469070951;0.2176985387289376
T471C17;T1931C17;2011;0.07524808995914745;41;10;31;0.6906792844775365;0.2957375002096752
T471C17;T1080C17;2011;0.07946799547383865;15;8;7;0.6755303506492594;0.24706704137246108
T471C17;T737C1;2011;0.08529010850469543;28;9;19;0.6693260443551663;0.2397721027871786
T471C17;T629C17;2011;0.08681440312479949;2392;1233;1159;0.652834979111523;0.771611941456435
T471C17;T2219C17;2012;0.06347611238868134;0;0;0;0.6481955440282277;0.34090749319002345
T471C17;T2017C17;2012;0.07874666840864841;1;0;1;0.6422247861026242;0.240620242142933
T471C17;T57C17;2012;0.08404592558994461;103;38;65;0.6136437304575829;0.552631311149157
T471C17;T48C17;2012;0.08939535317769987;36;23;13;0.6791364790099286;0.21816459061733268
T471C17;T98C17;2012;0.09334543221871949;394;157;237;0.6561109629464763;0.26332807205
T471C17;T1218C17;2012;0.09719385665473712;87;37;50;0.5779922891536637;0.3754545799319381
T471C17;T20C17;2012;0.09952932827997785;78;33;45;0.592975115631825;0.7277948483491281
T471C17;T1603C17;2012;0.10103635992052729;5625;2739;2886;0.7236267065613526;0.2703879388430198
T471C17;T278C17;2012;0.10514291654574293;3;0;3;0.6194964969177115;0.27204986741545556
T471C17;T471C11;2012;0.10531419221549776;12134;6170;5964;0.8413618050485936;0.21684159561739275
T471C17;T328C17;2013;0.0808516261465293;40;19;21;0.7008429052098859;0.2290778687875833
T471C17;T135C17;2013;0.1105776495290487;45;21;24;0.675941121601914;0.32316260500813004
T471C17;T2C6;2013;0.11374892951962423;5;4;1;0.6584210031620784;0.572582989429059
T471C17;T1734C17;2013;0.11505866262293651;496;256;240;0.7368512298887158;0.26129014421681296
T471C17;T0C17;2014;0.10565379537429154;1;1;0;0.5389092615617642;0.25145787982142614
T471C17;T670C17;2014;0.11287416087242352;723;442;281;0.635545136920207;0.6720731100175308
T471C17;T536C17;2015;0.09069793769676626;10;2;8;0.5742413130389834;0.23434858534896247
T471C17;T2181C17;2015;0.09141021786596304;624;433;191;0.6091346534507196;0.2055382498753078
T471C17;T1328C17;2015;0.09445943243536337;3204;2133;1071;0.6447795687722423;0.4330975711086784
T471C17;T254C17;2015;0.10041803706085162;11;7;4;0.5919874916255885;0.7414667184315643
T471C17;T1692C17;2015;0.10272529364313754;90;51;39;0.6751767415589907;0.30939138795147814
T471C17;T5C17;2015;0.1066393054374255;1;1;0;0.562101975567123;0.3512193016604195
T471C17;T208C17;2015;0.1097106468250778;13;5;8;0.6247471831695817;0.5220145570692627
T471C17;T625C17;2015;0.11216649219522967;2;0;2;0.6709891529621066;0.7077696381838359
T471C17;T325C17;2015;0.11543697802407826;46;28;18;0.5916003741458579;0.20862846377320318
T471C17;T2029C17;2015;0.11626519801518631;4503;2986;1517;0.6966511246126805;0.5395534514830098
T471C17;T357C17;2016;0.08784542013569374;71;52;19;0.7571150426782757;0.20500047730521798
T471C17;T64C17;2016;0.09458340328232562;0;0;0;0.5720345036496555;0.3145342184874938
T471C17;T500C17;2016;0.09916220367337614;105;62;43;0.6330367825132757;0.29067140490153126
T471C17;T1224C17;2017;0.09048865556663721;3822;2823;999;0.6651145022497517;0.2930169183689557
T471C17;T2C17;2017;0.09379636645625478;12;10;2;0.6545326699346523;0.32386797326977973
T471C17;T2710C17;2017;0.09381401195649386;6301;5027;1274;0.7593751064454501;0.3383309351820669
T471C17;T333C17;2017;0.09507070748439972;23;18;5;0.6794590710443222;0.21018310321218217
T471C17;T1965C17;2017;0.09922723923745203;0;0;0;0.6230397396134414;0.35912734602163565
T471C17;T2711C17;2017;0.10593661242246089;75;53;22;0.7078155193584408;0.5542866715137578
T471C17;T1944C6;2017;0.10688343595086935;6905;5222;1683;0.7696509244246585;0.3182678059607917
T471C17;T927C17;2017;0.10790014609870668;162;99;63;0.5932646986030636;0.22155449533071203
T471C17;T1283C6;2017;0.10980929578654941;3091;2288;803;0.6362438201315792;1.1607626856596938
T471C17;T748C17;2018;0.1011113732305512;110;92;18;0.6488735767539862;0.26517174619196926
T471C17;T2104C17;2018;0.10312108091127392;25;21;4;0.6843493691429732;0.24235458753525224
T471C17;T1744C17;2018;0.10481401767945897;53;42;11;0.5988243826714919;0.334754372020157
T471C17;T113C17;2018;0.10804940931828488;15;13;2;0.57658181079248;0.2819332086477812
T471C17;T670C6;2018;0.11374155074760928;1341;1121;220;0.6652955820484084;0.4473249268968612
T843C2;T131C2;2003;0.0020072732734686127;7666;204;7462;0.686176287301504;0.8587260947101775
T843C2;T89C2;2003;0.0032165831502621867;6715;171;6544;0.7066555410971247;0.4685874864615649
T843C2;T84C2;2003;0.003667933867277373;1173;24;1149;0.6850831107387095;0.42114345725813757
T843C2;T657C2;2003;0.0036709721762520076;6333;180;6153;0.65797296972318;0.4980001137255727
T843C2;T177C2;2003;0.003932720736710915;18;3;15;0.55584166685985;0.6546209732893118
T843C2;T1170C2;2003;0.004165806064785893;2660;118;2542;0.6265121148113516;0.4353035814073133
T843C2;T595C2;2003;0.004325346725650547;130;1;129;0.5810720436813627;0.6112053768967602
T843C2;T1278C2;2003;0.004458633933711376;10920;307;10613;0.7319692424238063;0.3450596341205295
T843C2;T331C2;2003;0.004596850887884973;20;2;18;0.5945305805809064;0.5534428615859884
T843C2;T899C2;2003;0.004720376713325147;529;34;495;0.6732458293497837;0.3414763178949747
T843C2;T1083C2;2004;0.004382234138609498;1706;58;1648;0.6021903717988499;0.4435186240384003
T843C2;T30C2;2004;0.004866730404503028;237;4;233;0.5489908265856518;0.28932877735251183
T843C2;T281C2;2004;0.00527589228860037;8;1;7;0.5434895608246572;0.2501520403888639
T843C2;T871C2;2004;0.006063400272734665;757;33;724;0.6741240780767608;0.2927291903988579
T843C2;T551C2;2004;0.006157208544719572;4393;160;4233;0.6396023816519096;0.4211232335106483
T843C2;T1784C2;2004;0.006313933344471612;2184;94;2090;0.587512379336377;0.24663886169260216
T843C2;T1114C2;2004;0.006518513998141184;392;10;382;0.6025287750521942;0.3590520672613674
T843C2;T155C2;2004;0.0066299542395779065;514;23;491;0.6489065797009291;0.6574316504683934
T843C2;T442C2;2004;0.006920711535135071;252;8;244;0.6485495976690425;0.3388085043327562
T843C2;T492C2;2004;0.007203747216041334;2;0;2;0.5847396342769848;0.35950541060169405
T843C2;T2012C2;2005;0.007165457449318291;706;41;665;0.5465958272299343;0.3750002206619571
T843C2;T269C2;2005;0.009299729611676577;1159;67;1092;0.6064561609080428;0.40878055289071363
T843C2;T153C2;2005;0.009527081163959172;0;0;0;0.5472612879185488;0.2368979900696215
T843C2;T533C2;2005;0.009598290700308376;6150;296;5854;0.6929730737492812;0.48041347750437025
T843C2;T912C2;2005;0.009657528211298061;1587;75;1512;0.5892882073085359;0.21758101964787568
T843C2;T565C2;2005;0.01027497048714543;2;0;2;0.5796273976141659;0.4814223026801098
T843C2;T788C2;2005;0.010553776077467658;2259;153;2106;0.6132148241373212;0.20460411958792143
T843C2;T736C2;2005;0.010731869220892643;83;1;82;0.5366491878818797;0.27576825013405504
T843C2;T127C2;2005;0.01078568578833683;50;2;48;0.5181087235104571;0.3334071340698737
T843C2;T1088C2;2005;0.01082499990109731;471;13;458;0.6848943514165281;0.454094879632746
T843C2;T1273C2;2006;0.006235068544520939;7040;502;6538;0.6567749091383894;0.5987571244574301
T843C2;T2331C2;2006;0.006965176591254396;473;48;425;0.6334768517649223;0.33354881713308443
T843C2;T2789C2;2006;0.008310904156111576;193;16;177;0.6617238086170745;0.22631991362612647
T843C2;T667C2;2006;0.010797243834983705;99;1;98;0.5244642137103895;0.28718312592659007
T843C2;T237C2;2006;0.011016886304068718;3014;221;2793;0.74572655858797;0.28285465243843033
T843C2;T1508C2;2006;0.011292888995323214;2177;188;1989;0.6322617153680035;0.3001489270994864
T843C2;T1286C2;2006;0.01160869961220623;774;55;719;0.608618642553027;0.45996677906754996
T843C2;T1365C2;2006;0.011875333137205235;988;71;917;0.5658391984698323;0.23724921208206545
T843C2;T135C2;2006;0.01234462589041374;785;46;739;0.6455554131191317;0.7034434548177088
T843C2;T1589C2;2006;0.013618967816933836;4;0;4;0.5152048509495636;0.28114482706918775
T843C2;T2208C2;2007;0.008933521833711433;1069;138;931;0.6264091986607645;0.3177949598273253
T843C2;T198C2;2007;0.010394741006599428;5;1;4;0.6627988398726128;0.2045822260982416
T843C2;T575C2;2007;0.010518788897484255;190;31;159;0.620223408531893;0.20495048724609188
T843C2;T1482C2;2007;0.01164873776654296;11;1;10;0.5368242735450857;0.32856802293273263
T843C2;T354C2;2007;0.012253230789863512;3554;314;3240;0.7247343397857886;0.3499021926628257
T843C2;T1149C2;2007;0.014567252877108139;195;22;173;0.6344705589389736;0.3548270561861734
T843C2;T1379C2;2007;0.01576019668409112;2;0;2;0.549916704167524;0.25627633017138157
T843C2;T2138C2;2007;0.01624406694393421;112;10;102;0.5563071895064435;0.2600940858809148
T843C2;T611C2;2007;0.016527352624236546;336;27;309;0.5308634325681446;0.34740306084103534
T843C2;T1340C2;2007;0.016955800385115127;2;0;2;0.5301265817129507;0.2006792869945199
T843C2;T1180C2;2008;0.010184894632758845;7;1;6;0.5434210987127849;0.23573659311072975
T843C2;T1058C2;2008;0.014980925757855257;470;73;397;0.6286606860919843;0.3986949672026886
T843C2;T259C2;2008;0.01567768607312847;1;1;0;0.5435300059829509;0.39214240062630495
T843C2;T1736C2;2008;0.01845346721557739;0;0;0;0.5505437684274141;0.24422049707819238
T843C2;T270C9;2008;0.019045218308760714;123;21;102;0.5634418845365786;0.30448444651297907
T843C2;T1245C2;2008;0.02024941841776351;758;135;623;0.6028601961400978;0.25350373476234267
T843C2;T1787C2;2008;0.02108666037454532;164;18;146;0.5903399563050475;0.24794646784735735
T843C2;T1955C2;2008;0.021213254525889846;50;3;47;0.5302767725124669;0.2011400667244411
T843C2;T1531C2;2008;0.021744095738177482;182;16;166;0.6198484987229733;0.2244196606931567
T843C2;T422C10;2008;0.02359715919304728;3786;707;3079;0.6515908034549354;0.4264862883806886
T843C2;T746C2;2009;0.01813324991127696;53;13;40;0.5092560310121353;0.3370742159750075
T843C2;T1630C2;2009;0.02462799295369411;43;6;37;0.5181959245774194;0.21425721603262898
T843C2;T1094C2;2009;0.026678145995837177;158;37;121;0.6036036077133586;0.3241143681203366
T843C2;T508C2;2009;0.03020702699795086;44;4;40;0.5632867127816826;0.21546106625199526
T843C2;T434C2;2009;0.030757413971133518;73;17;56;0.49905166795176303;0.20137907824764634
T843C2;T2140C5;2009;0.03222340625019937;173;31;142;0.5547866316190531;0.2770618498209935
T843C2;T410C2;2009;0.033778549408096104;4;0;4;0.6305877465796215;1.020938897427747
T843C2;T2233C2;2009;0.03552506812927603;406;81;325;0.6039536133994666;0.4517668597635038
T843C2;T2357C2;2009;0.0362860267592956;65;18;47;0.5312611396120569;0.7047739016272987
T843C2;T394C2;2010;0.032586278247272116;0;0;0;0.5191685058588985;0.2639388959245762
T843C2;T83C2;2010;0.0335884360012344;50;14;36;0.5798914564677188;0.2899919760712589
T843C2;T1093C2;2010;0.04068585167857486;2;1;1;0.5512725342938645;0.26452888824861476
T843C2;T145C2;2010;0.04143735209402355;25;4;21;0.6562202188934553;0.3093574670784337
T843C2;T1373C2;2011;0.0347426559280859;80;44;36;0.6011578390362684;0.22373762186259938
T843C2;T1785C2;2011;0.03885378345609891;143;53;90;0.5698135091825822;0.26883726985043266
T843C2;T2204C2;2011;0.04049318231754717;13;2;11;0.5378602156804317;0.20173202485429936
T843C2;T1816C2;2011;0.04275471540299847;3035;905;2130;0.6166428892678746;0.4699880413056206
T843C2;T1933C2;2012;0.031328131479257615;214;60;154;0.5793033612789904;0.2647007261528751
T843C2;T2085C2;2012;0.03268485033850299;1066;462;604;0.5635540982564724;0.21441376998946804
T843C2;T1921C2;2012;0.033076223742357413;220;59;161;0.6518241006079295;0.5134386938962223
T843C2;T1235C2;2013;0.024207564623227262;110;62;48;0.5782065664470522;0.2029843020512667
T843C2;T1832C2;2013;0.03920932560104362;3832;1786;2046;0.6201654658161428;0.8470848653665562
T843C2;T249C2;2013;0.04476568734598785;11;3;8;0.6228472414588866;0.41401894168768355
T843C2;T363C2;2013;0.04524311911300094;12;1;11;0.5174690871618446;0.6348579799723272
T843C2;T1700C2;2014;0.03021705201891378;15;9;6;0.5622201124517978;0.21261629630251913
T843C2;T1313C2;2014;0.032608876447727586;227;89;138;0.5913005932373152;0.23291318140974826
T843C2;T2422C2;2014;0.04174878789455627;237;115;122;0.5864132698324935;0.6081213728814734
T843C2;T673C2;2014;0.04229121836545535;61;19;42;0.5337247050587652;0.7824159962168374
T843C2;T485C2;2014;0.04310836715729993;10;3;7;0.5377196984434367;0.448775906633759
T843C2;T1810C3;2014;0.04685420774129723;248;102;146;0.5950732643082934;0.23362125172470943
T843C2;T533C1;2014;0.04950460263990286;3701;1788;1913;0.7068594466832476;0.4156781321550078
T843C2;T538C2;2015;0.03940461923105709;201;111;90;0.6346700166489481;1.108272571884088
T843C2;T274C2;2015;0.04336054710522219;1790;954;836;0.5896019193188244;0.667705412538207
T843C2;T1590C2;2015;0.05046623354129909;20;16;4;0.5506727454762674;0.21050027563168583
T843C2;T307C2;2015;0.054819230447876066;1;1;0;0.5947377348257221;0.249093800995967
T843C2;T1430C2;2015;0.059421067380520776;682;477;205;0.6121731197222148;0.7044686733503813
T843C2;T1858C2;2015;0.061449204271302516;605;323;282;0.6157500930728206;1.2558161714181701
T843C2;T1413C2;2015;0.06328270240516887;659;393;266;0.6377189021991653;0.3461858937107496
T843C2;T1072C2;2016;0.04077273766802625;24;12;12;0.5820316856673855;0.20024297152647005
T843C2;T1690C2;2017;0.03327440491693667;2618;1793;825;0.6637280844604956;1.1289644053753007
T843C2;T1128C2;2017;0.04544996526528722;2391;1605;786;0.6842873108994681;1.033007103569102
T843C2;T699C2;2017;0.047054234427230335;24;21;3;0.5561453783390382;0.6305015567552005
T843C2;T1810C2;2017;0.05120276513957511;919;576;343;0.6088968411003439;0.8548509237458317
T843C2;T2428C2;2017;0.05772036133278258;1618;1190;428;0.6368314836582363;0.5827581729187985
T843C2;T340C2;2017;0.05899960410217986;35;19;16;0.5585679210517969;0.21150021421881537
T843C2;T314C2;2017;0.06489274138113499;1179;806;373;0.6067639635444798;1.2152710300864122
T843C2;T1959C2;2017;0.07483181523932947;500;328;172;0.6742740883377327;0.8493868841167369
T843C2;T1797C2;2017;0.0753776411272935;937;634;303;0.6138287504865051;0.737023393021028
T843C2;T316C2;2017;0.07597355453878374;12;11;1;0.6136377846788182;0.7593926483095983
T843C2;T1705C2;2018;0.025731959135021132;2;2;0;0.580967586411887;0.2541868417330389
T843C2;T973C2;2018;0.05029098932553899;765;605;160;0.5942830249290656;1.2947912289855323
T843C2;T2302C2;2018;0.05374280161913525;1191;962;229;0.6112615746866019;0.8472067552626101
T843C2;T2172C2;2018;0.059730281596724444;504;389;115;0.5699534096745251;0.878596700294749
T843C2;T1490C2;2019;0.027094166626991822;131;115;16;0.5586724766367764;1.1763850405435357
T843C2;T2340C2;2019;0.05341827288255507;583;499;84;0.6159056679937303;1.104750466529597
T1921C3;T2044C3;2011;0.018780890445953435;9355;902;8453;0.8325057930604433;0.2690481519666141
T1921C3;T1338C3;2011;0.03591960608207767;199;33;166;0.6813333625904158;0.37536027549745665
T1921C3;T2154C3;2011;0.0426086460923345;173;7;166;0.665425068346666;0.8703121790276367
T1921C3;T2600C3;2011;0.052105263964395965;10;0;10;0.6320472878679221;0.22728486241939186
T1921C3;T1350C3;2011;0.052356692080120504;3;1;2;0.680593476922725;0.3680536362738795
T1921C3;T284C3;2011;0.05286128073745122;13509;2668;10841;0.8178896298657132;0.7557295271743759
T1921C3;T1997C3;2011;0.056024816531814126;0;0;0;0.6745442146636595;0.3362045704403173
T1921C3;T733C3;2011;0.05771929529818576;9676;952;8724;0.8310385030010636;1.0722179619089538
T1921C3;T471C3;2011;0.05974230778737755;4;1;3;0.6029299517152111;0.262286202642804
T1921C3;T1517C3;2011;0.060843958396092135;175;32;143;0.6457338657821187;1.020868517189912
T1921C3;T1135C3;2012;0.026720718081669093;25;4;21;0.684656061750089;0.2864931383824537
T1921C3;T1736C3;2012;0.03440097676469944;193;22;171;0.674730231447578;0.23610018965082874
T1921C3;T440C3;2012;0.035265720790875976;5;2;3;0.5865030376346005;0.21071898628824015
T1921C3;T2141C3;2012;0.03956649239549581;3792;428;3364;0.7534149557125921;0.8192880027930051
T1921C3;T2306C3;2012;0.049627109951204895;514;112;402;0.6555226142179402;0.9180306903562789
T1921C3;T113C3;2012;0.05571133954143259;7;1;6;0.5897541055569671;0.3046355229258801
T1921C3;T185C3;2012;0.05640311878694837;318;86;232;0.6933285354720116;0.3145261991197137
T1921C3;T956C3;2012;0.06226789967162172;216;55;161;0.6674952649080561;0.22537474532332702
T1921C3;T1210C3;2012;0.06388451165059461;6;2;4;0.6351620102144838;0.5959885629571425
T1921C3;T77C3;2012;0.06733285494994701;3;0;3;0.5641999110238868;0.2944703156513931
T1921C3;T1477C3;2013;0.04835233527524496;195;94;101;0.6453869599084724;0.8631011506772787
T1921C3;T269C3;2013;0.07049268836482847;516;102;414;0.6713893973669274;0.4406011343065562
T1921C3;T2805C3;2013;0.07452944514982285;10412;2339;8073;0.8199132126343067;0.24316509560746347
T1921C3;T783C3;2013;0.07458677936597102;990;387;603;0.6832612801003153;0.6459608020998824
T1921C3;T231C3;2013;0.07609778726130856;596;204;392;0.7041929403356766;0.30005790206606286
T1921C3;T155C3;2013;0.07998790159385549;165;40;125;0.6540570455467416;0.21555540087030683
T1921C3;T554C3;2013;0.08195932394711236;2;1;1;0.641437640202291;0.49397652815585047
T1921C3;T1285C3;2013;0.08201934309872727;2;0;2;0.6246834661276399;0.2988287799263855
T1921C3;T1797C3;2014;0.029253435671076522;5897;1604;4293;0.7639226022550643;0.36927393673893055
T1921C3;T198C3;2014;0.09366246650051313;4894;2078;2816;0.7757704778864809;0.726047850726171
T1921C3;T710C3;2014;0.09825719424954726;16747;5873;10874;0.8680566237267665;1.341652195770409
T1921C3;T785C6;2015;0.042783050875926154;100;17;83;0.6043694852924997;0.2466719686520429
T1921C3;T1639C3;2015;0.0778386039643133;3788;1663;2125;0.7318202480228356;0.4553651389112107
T1921C3;T1802C3;2015;0.09744372537392931;1;1;0;0.6207538427768071;0.20551405674466353
T1921C3;T2152C3;2015;0.09854384398032068;1146;463;683;0.7142119177760838;0.4944802344256344
T1921C3;T634C3;2016;0.07276777974124315;352;149;203;0.7004418524800422;0.32557908818760156
T1921C3;T1858C3;2016;0.09635938800708133;1494;794;700;0.6866092710880018;0.2817209524146236
T1921C3;T1114C3;2017;0.07417519233652403;8441;4521;3920;0.8349374836844318;0.7941750775962099
T1921C3;T1690C3;2017;0.09236913434126037;7798;4167;3631;0.7994090799088442;0.2373331497349991
T1921C3;T2552C3;2017;0.15316702049388276;1805;1113;692;0.6917878637276946;0.4649174759061973
T1921C3;T84C3;2017;0.15370735776563627;2100;1019;1081;0.7269139288580635;1.1140476024618966
T1921C3;T1452C3;2017;0.16315646950758778;7713;4007;3706;0.7965715030554493;1.1280957578432453
T1514C1;T649C1;2013;0.06535817525949428;30;1;29;0.611512135582921;0.40852145149444935
T1514C1;T512C3;2013;0.06648803409426662;38;8;30;0.5822052158312911;0.49612767024829496
T1514C1;T158C1;2013;0.09018191177284907;58;1;57;0.5185468153773423;0.42679538887072804
T1514C1;T1642C1;2013;0.09164157794944805;1;0;1;0.582903600438629;0.8913328082429748
T1514C1;T531C1;2013;0.09210288670294042;4;2;2;0.5618678482612913;0.8451729258544864
T1514C1;T286C3;2013;0.09727257951988943;16;5;11;0.5082725948749807;0.4041667658845591
T1514C1;T264C3;2013;0.09994647328834061;29;0;29;0.5161204508450181;0.2792193309425284
T1514C1;T705C1;2013;0.1029627426467753;9;2;7;0.48072220775759655;0.6493809150360085
T1514C1;T739C1;2013;0.10297631531471152;57;9;48;0.570788603352815;0.6040579086366363
T1514C1;T1732C1;2013;0.10314807266478399;194;19;175;0.5864858133478492;0.6477380921352544
T1514C1;T1939C1;2014;0.031104319598208252;21;5;16;0.5258564216540704;0.4878870857870425
T1514C1;T403C1;2014;0.04809357786792667;18;1;17;0.5196179413756157;0.5292080591189017
T1514C1;T628C1;2014;0.06277410384484727;10;1;9;0.5574288311959142;0.40204387699133426
T1514C1;T2378C1;2014;0.06297581042127276;24;11;13;0.5879213741462547;0.4556890841541147
T1514C1;T1119C1;2014;0.07573847227801478;0;0;0;0.5410838454186846;0.22948441788294652
T1514C1;T1480C1;2014;0.07602264646317025;1;0;1;0.5058369683197705;0.4777862814041825
T1514C1;T355C1;2014;0.08240386708736991;0;0;0;0.45888339741973017;0.9303819661593302
T1514C1;T100C1;2014;0.08439748957550985;6;2;4;0.49646863284907333;0.29375557921707
T1514C1;T862C1;2014;0.08446370200968312;6;1;5;0.5445282241089424;1.2026976786920063
T1514C1;T1939C3;2014;0.08528039898277373;10;4;6;0.5119334983676405;0.7523085966529762
T1514C1;T597C1;2015;0.08262248910177128;3;1;2;0.5524802991792837;0.4346239067559421
T1514C1;T352C1;2015;0.08279064262576408;14;0;14;0.5902285189923496;0.4855652082145371
T1514C1;T186C1;2015;0.09649283908394146;29;2;27;0.5484913651984805;0.8018346895412882
T1514C1;T1221C1;2015;0.10345615926344587;63;2;61;0.5917125633733276;0.3154543101710886
T1514C1;T101C1;2015;0.11423737591445027;2;1;1;0.6340715146580568;0.8063125778572907
T1514C1;T362C1;2015;0.12005529666394477;16;3;13;0.5739142843006773;0.3693915604666096
T1514C1;T1285C1;2015;0.12674303539565268;8;0;8;0.5625457095205919;0.4741228515951347
T1514C1;T1376C1;2016;0.11801422336903533;11;2;9;0.5681172015961398;0.7645971017354349
T1514C1;T365C1;2016;0.11973328171760045;0;0;0;0.5360722837792857;0.355411141365691
T1514C1;T1899C1;2016;0.12633954586626694;23;4;19;0.5499347113402452;0.865098155892993
T1514C1;T1301C1;2016;0.12671471162394843;183;43;140;0.6728539748293112;0.2526771241308819
T1514C1;T1092C1;2016;0.1290929240228169;3;2;1;0.5177281312880637;0.5876187014161132
T1514C1;T2007C1;2017;0.1587399116196211;4042;2446;1596;0.6640717856641885;0.36645478629742156
T1514C1;T2260C1;2018;0.18765085431566153;29;11;18;0.5407247624856866;0.2659833701654895
T55C24;T406C3;2005;0.025046704287336463;3158;399;2759;0.6966843836082902;0.586590901506397
T55C24;T903C3;2005;0.02787659657542163;12150;1780;10370;0.7125315454259407;0.9850913231994954
T55C24;T187C3;2005;0.03460691180996456;28;2;26;0.5093650001388605;0.4047377150436864
T55C24;T1742C3;2005;0.037511346325709516;6449;838;5611;0.7142386287046942;0.42899822199355914
T55C24;T29C3;2005;0.03886993071290934;67;9;58;0.6078095880556511;0.5208106959146662
T55C24;T2041C3;2005;0.03991476870742372;7507;944;6563;0.680836142109005;0.7411737892080186
T55C24;T1104C3;2005;0.04035741971291973;5025;909;4116;0.6422206789276294;0.5862792621538755
T55C24;T1017C3;2005;0.04302615116134212;2928;379;2549;0.6758492408782542;0.5538974994717354
T55C24;T697C3;2005;0.04326527563897842;1401;65;1336;0.7230482872277901;0.5502220204944037
T55C24;T1264C3;2005;0.04407440779608174;1751;76;1675;0.6978802528583348;0.24892261344332434
T55C24;T2154C3;2006;0.013098663282940848;3370;278;3092;0.6057137742485685;0.41813162025203876
T55C24;T747C3;2006;0.014289164373266328;3367;353;3014;0.6993010913935179;0.22906719970972564
T55C24;T1477C3;2006;0.0174649087372043;2113;386;1727;0.707826640401389;0.2994469117727771
T55C24;T448C3;2006;0.017958905956731552;125;33;92;0.6218026351512665;0.6278385593508032
T55C24;T1297C3;2006;0.01827381397313288;454;79;375;0.5824453431522145;0.4433594588458729
T55C24;T671C3;2006;0.018854423392391406;526;60;466;0.6005603974665492;0.4206918328183821
T55C24;T710C3;2006;0.023877390336427884;1065;20;1045;0.6901021291631246;0.21551649212622054
T55C24;T487C24;2006;0.024854414307202144;1241;91;1150;0.7005602364798926;0.22504033700900125
T55C24;T1482C6;2006;0.02907519802236036;2248;213;2035;0.6039293802878845;0.24362390716866994
T55C24;T317C3;2006;0.03162209635119184;90;12;78;0.6121728039532555;0.47247596192239905
T55C24;T147C24;2007;0.018648718914426765;2225;243;1982;0.6959020913171347;0.24823361968630245
T55C24;T1279C3;2007;0.020047129916953454;2755;188;2567;0.645777575799379;0.3457525522734967
T55C24;T1270C3;2007;0.020144745279601195;474;109;365;0.5649775823482138;0.24502402848253949
T55C24;T860C3;2007;0.02459110387730934;1986;230;1756;0.6728119297246449;0.5517089549882618
T55C24;T774C24;2007;0.02514741701924139;3706;399;3307;0.6760563855949212;0.2019383994521264
T55C24;T78C3;2007;0.02527027944408311;489;70;419;0.6963690746954101;0.5713685953021226
T55C24;T1161C3;2007;0.026150577469016056;42;7;35;0.5217904332639963;0.2610209528354617
T55C24;T365C3;2007;0.03269102425940307;996;108;888;0.5864438164364993;0.3007061115349868
T55C24;T1235C3;2007;0.035176234401387174;614;144;470;0.5841113779153909;0.270408220773763
T55C24;T835C3;2007;0.03525631527701467;5;1;4;0.5518461574673054;0.3288871381797789
T55C24;T2306C3;2009;0.03610276285718128;4694;1545;3149;0.7462368766886165;0.6076399773156866
T55C24;T138C24;2009;0.03851636013243043;3200;776;2424;0.6464283298401046;0.2448611085448788
T55C24;T2284C24;2009;0.04062789376271758;5451;1049;4402;0.7440682926385445;0.2183867670021368
T55C24;T2345C3;2009;0.04124280180411466;672;122;550;0.6459555564121422;0.7078003570837758
T55C24;T1736C24;2009;0.04410051631529788;2644;438;2206;0.6581771607368959;0.21039824624789832
T55C24;T1270C24;2009;0.04550066263700536;4553;813;3740;0.7178017783371728;0.23643338953146473
T55C24;T4C3;2009;0.04616288393770507;39;6;33;0.6017956837286628;0.397112295684066
T55C24;T810C3;2009;0.0461671907741068;2110;525;1585;0.6295785285715434;0.4132332405599541
T55C24;T1609C24;2009;0.046348201944788614;4749;843;3906;0.7897988957505894;0.24771038266180656
T55C24;T184C3;2009;0.04673923910441413;46;9;37;0.5692017435780725;0.31388803637664925
T55C24;T9C24;2010;0.02631991452844573;42;13;29;0.654856162463109;0.28184096107839585
T55C24;T344C24;2010;0.03456272410799488;5049;1267;3782;0.6142192837009259;0.23303047519631095
T55C24;T839C24;2010;0.046839875921547036;1092;214;878;0.5461992390685684;0.3080781445317518
T55C24;T326C24;2010;0.05123314124722911;30;10;20;0.6808909948665746;0.23154671730871415
T55C24;T441C24;2010;0.052633383744055684;1848;395;1453;0.5866821469211294;0.22980002830729743
T55C24;T131C24;2010;0.05589245932160569;32;4;28;0.49167398011653785;0.20189993150711288
T55C24;T733C3;2010;0.06350136567858455;2183;374;1809;0.6480875860547792;0.8296854968993977
T55C24;T1405C3;2010;0.06849071092992443;771;110;661;0.5674543781693449;0.8315589241584224
T55C24;T471C3;2010;0.06923091580769702;9;2;7;0.6318672411145243;0.21442295190000818
T55C24;T1997C3;2010;0.0749711857052271;1;0;1;0.5496054979537838;0.241438447919964
T55C24;T4C24;2011;0.02349163785492947;427;96;331;0.5985793493525383;0.24416086630959105
T55C24;T155C24;2011;0.02376127298062347;495;103;392;0.5940093434459464;0.2182949121302206
T55C24;T513C24;2011;0.024691959792469964;4262;1155;3107;0.6721739031359302;0.2626071904884548
T55C24;T1338C3;2011;0.026055360550875872;105;18;87;0.5384793418546949;0.37536027549745665
T55C24;T1921C3;2011;0.026206555139159482;1023;184;839;0.7092060066751773;0.33508300165754046
T55C24;T2044C3;2011;0.026801636974483567;1314;247;1067;0.640204943597922;0.2690481519666141
T55C24;T2600C3;2011;0.029605522723339717;7;4;3;0.5735050312652488;0.22728486241939186
T55C24;T1541C3;2011;0.03206054078967391;287;66;221;0.5621676094234287;0.3624104757457116
T55C24;T186C3;2011;0.03648555808128229;60;20;40;0.5780017943469059;0.38736849117032685
T55C24;T643C3;2011;0.036756588085596675;808;169;639;0.5997143892120343;0.4596327767207969
T55C24;T1110C3;2012;0.02952911526054014;3075;810;2265;0.7018118729928294;1.13199406636234
T55C24;T134C3;2012;0.0635972601898187;22;0;22;0.5599630311677481;0.37569304236339135
T55C24;T984C2;2012;0.07096221034906347;1111;298;813;0.6026147964563063;0.9866678974344114
T55C24;T442C2;2012;0.09098206808629039;3668;1221;2447;0.7727682850554836;1.2392156502239344
T55C24;T1452C3;2012;0.09744939029161781;2013;478;1535;0.6730634507592409;0.26078253601978696
T55C24;T1237C3;2012;0.10352698491105938;463;125;338;0.590250362544742;0.3429470266587735
T55C24;T131C3;2012;0.11780109552465123;18;4;14;0.5382736334458169;0.8058523275019609
T55C24;T1578C24;2013;0.018917688592763104;4783;2074;2709;0.6695676470167885;0.3663875011767598
T55C24;T1520C24;2013;0.021308209354334973;3224;1187;2037;0.6726686760294085;0.3722391631482238
T55C24;T27C24;2013;0.02880350519368724;752;278;474;0.5871914920377777;0.40143040084026443
T55C24;T100C24;2013;0.03313927189256305;269;157;112;0.6368414018855766;0.40724988793767725
T55C24;T12C24;2013;0.03380288218051963;0;0;0;0.5480688888273845;0.23931838013315404
T55C24;T355C24;2013;0.03884637471346675;3977;1529;2448;0.8019494030506006;0.31958763794483724
T55C24;T1332C24;2013;0.043883307929029614;1925;632;1293;0.5718176957999002;0.2858076711126112
T55C24;T98C24;2013;0.04496562523616998;21;8;13;0.6133508297272506;0.20669146494771604
T55C24;T2845C24;2013;0.04989680062916779;3737;1423;2314;0.7358302464738139;0.2587291552435381
T55C24;T1482C24;2013;0.050548998765624464;3716;1507;2209;0.622150432927861;0.2389751823482872
T55C24;T37C24;2014;0.025650178048746364;73;34;39;0.5896036671047181;0.27213230705033026
T55C24;T442C24;2014;0.033140135996096;2583;1422;1161;0.7303300932508721;0.23689786248967795
T55C24;T443C24;2014;0.04034777005709822;1866;768;1098;0.6724646695260792;0.26547292078372253
T55C24;T1317C24;2014;0.04365298693677233;2293;1007;1286;0.7281050971038727;0.2021981454627402
T55C24;T57C24;2015;0.022252225546002036;178;94;84;0.5405221006348699;0.22715936696433348
T55C24;T941C24;2015;0.03399810450986451;1993;1256;737;0.6406346530878353;0.30442931918632804
T55C24;T0C24;2015;0.03793307199597895;24;6;18;0.6134472308172181;0.29243650705180946
T55C24;T2154C24;2016;0.028300122555856122;1409;884;525;0.6320976318249987;0.24716541602554015
T55C24;T66C24;2016;0.030454499815712355;1828;1294;534;0.6708339885469834;0.34155223677515256
T55C24;T284C24;2016;0.03134630492002055;245;155;90;0.6285449142725318;0.22227288364914233
T55C24;T1190C24;2016;0.03259669334479143;595;350;245;0.571395262195768;0.22194836764570403
T55C24;T645C24;2016;0.03262783222910026;410;245;165;0.5350695047940177;0.22816069666441696
T55C24;T303C24;2017;0.02797984353411853;29;17;12;0.5597584711037364;0.2860563082647335
T55C24;T78C24;2017;0.03146114903369357;318;182;136;0.6279159819023302;0.2588415451834514
T55C24;T995C24;2017;0.032840095600160546;4410;2920;1490;0.6530417008815719;0.3294105319602182
T55C24;T337C24;2017;0.03607903677427515;1158;796;362;0.5706918404302863;0.21414635662441364
T55C24;T1088C24;2017;0.03680518866127469;2448;1579;869;0.59867380252777;0.22609331576714076
T55C24;T350C24;2017;0.03714456031623925;109;62;47;0.4638991154185761;0.2177705700878009
T55C24;T277C24;2017;0.037298736228660756;2280;1617;663;0.570310943832789;0.2226109553517587
T55C24;T402C24;2017;0.03854860298900986;1347;853;494;0.5786531094961902;0.21390653863167486
T55C24;T748C24;2017;0.03952770528956506;550;377;173;0.5745612029546163;0.36100636962677585
T55C24;T1476C24;2018;0.024891854962012072;1035;731;304;0.5576628464741654;0.24945776476181494
T55C24;T780C24;2018;0.02538096449083671;2648;2012;636;0.6167755203513232;0.27687681048114676
T1365C2;T257C2;2006;0.009731880785415425;220;33;187;0.639563227379945;0.5971412449413277
T1365C2;T284C2;2006;0.010391627707584283;6321;566;5755;0.749958398649495;0.8680847598584416
T1365C2;T811C2;2006;0.01115726041572107;124;9;115;0.5505758522194089;0.6464996865798142
T1365C2;T839C2;2006;0.012494946109832039;2105;196;1909;0.6614847522720851;0.6904715614588471
T1365C2;T641C2;2006;0.0126605876670014;8059;711;7348;0.7169324070187609;0.47245615677141917
T1365C2;T551C2;2006;0.013109035001552027;936;109;827;0.5861408700567383;0.6157411453513184
T1365C2;T771C2;2006;0.013753572596339358;2499;293;2206;0.6505099233581038;0.23538832855894373
T1365C2;T135C2;2006;0.014005957470111019;261;25;236;0.5841859265936773;0.7034434548177088
T1365C2;T2012C2;2006;0.014102852877993177;609;65;544;0.5690244076900557;0.45325952308179396
T1365C2;T151C2;2006;0.014563546344590339;2;1;1;0.5346528969896966;0.5070757215716005
T1365C2;T354C2;2007;0.005558797348427014;156;19;137;0.653656883326831;0.3499021926628257
T1365C2;T355C2;2007;0.008720118797519216;2028;242;1786;0.684142270372533;0.8318287044952277
T1365C2;T575C2;2007;0.00883449409797965;42;3;39;0.6422763585570448;0.20495048724609188
T1365C2;T2208C2;2007;0.009673479552148034;1038;74;964;0.6264561609718757;0.3177949598273253
T1365C2;T1482C2;2007;0.009870028580598378;55;2;53;0.5539396705363225;0.32856802293273263
T1365C2;T735C2;2007;0.010660033147552261;112;8;104;0.6147240024545486;0.6920089610874742
T1365C2;T1660C2;2007;0.011996939989603828;17;1;16;0.615677195197528;0.20093647863729056
T1365C2;T984C2;2007;0.013009463322964154;206;16;190;0.5814122913995593;0.29325041139057095
T1365C2;T1149C2;2007;0.013288693692246611;4;0;4;0.5986342489195595;0.3548270561861734
T1365C2;T1340C2;2007;0.014283240723642288;17;1;16;0.544969473912926;0.2006792869945199
T1365C2;T1058C2;2008;0.014646650357122537;24;2;22;0.5523744563956114;0.3986949672026886
T1365C2;T259C2;2008;0.015362429681642031;5;0;5;0.5407119712850812;0.39214240062630495
T1365C2;T1083C2;2008;0.02005735246945828;267;30;237;0.5074717744934396;0.6699541165548509
T1365C2;T1180C2;2008;0.02236092930460787;1;0;1;0.4755098328453369;0.23573659311072975
T1365C2;T821C2;2008;0.023671959303449563;579;85;494;0.627905652004363;0.25874778906602114
T1365C2;T1736C2;2008;0.02491864713591907;23;5;18;0.5243645087686621;0.24422049707819238
T1365C2;T1245C2;2008;0.02536200934941857;2;0;2;0.4759350182715311;0.25350373476234267
T1365C2;T939C2;2008;0.025789371022842067;8;0;8;0.4942849051867348;1.021934321935975
T1365C2;T1274C2;2008;0.027452198551195517;6;0;6;0.5098732286411128;0.2333730134523867
T1365C2;T410C2;2008;0.028194427396945554;29;2;27;0.6417285668728591;0.8710965293704379
T1365C2;T746C2;2009;0.015301926843052316;150;26;124;0.4808511015232374;0.3370742159750075
T1365C2;T1630C2;2009;0.01869534012753471;287;42;245;0.5703319635372956;0.21425721603262898
T1365C2;T508C2;2009;0.029850935531107847;11;3;8;0.5535573146351594;0.21546106625199526
T1365C2;T2357C2;2009;0.030562159274342804;2823;734;2089;0.6168768547167303;0.7047739016272987
T1365C2;T356C2;2009;0.031083502140823782;70;13;57;0.7074016665159792;0.429280234460654
T1365C2;T335C2;2009;0.03146032523485598;57;11;46;0.6246711906572604;0.4495015953701912
T1365C2;T434C2;2009;0.03391805890065125;1123;224;899;0.6018327869453682;0.20137907824764634
T1365C2;T903C2;2009;0.03480820570081078;66;14;52;0.5230361369677959;0.236134205025399
T1365C2;T1094C2;2009;0.03748251794404389;11;0;11;0.5786771186883068;0.3241143681203366
T1365C2;T1921C2;2010;0.018683034983137947;5049;1172;3877;0.7154331992985827;0.3551460852267936
T1365C2;T1490C2;2010;0.01938634874404599;995;241;754;0.6438666971192817;0.7316619586592126
T1365C2;T710C2;2010;0.019806248798566295;4065;909;3156;0.726637840393255;0.30804370270143333
T1365C2;T1690C2;2010;0.021703047001156994;1976;427;1549;0.6724498410867406;0.6882255623107679
T1365C2;T525C2;2010;0.02276532403622178;792;107;685;0.5860593492712529;0.4066064762997853
T1365C2;T1004C2;2010;0.02547053675515265;747;110;637;0.6173814698945448;0.8462134988548763
T1365C2;T1099C2;2010;0.027009958823056124;1882;552;1330;0.6781081829496517;0.8744763831543748
T1365C2;T885C2;2010;0.027043926525918693;487;128;359;0.6717474223943561;0.5020589562894718
T1365C2;T263C2;2010;0.03257583190017865;52;13;39;0.5846022586420144;0.7228724681054534
T1365C2;T876C2;2010;0.03404048795519743;51;9;42;0.5835046047253083;0.6120783906524956
T1365C2;T2011C2;2011;0.02012130821175584;288;75;213;0.5801008943894078;0.2440983902038364
T1365C2;T941C2;2011;0.02644028986328273;37;9;28;0.6053956382030341;0.2835825160840314
T1365C2;T1639C2;2011;0.03265456539265632;1490;442;1048;0.6853421523204821;0.24146824089632074
T1365C2;T2189C2;2011;0.03703230033906002;1828;629;1199;0.6994355546148514;0.2078089854871569
T1365C2;T699C2;2011;0.04075901064370113;404;67;337;0.5638263489856632;0.22358556670897942
T1365C2;T999C2;2011;0.0416294969056723;315;107;208;0.6016526177530039;0.2123431221592514
T1365C2;T330C2;2011;0.042053380560510445;20;5;15;0.5558288080763346;0.42909024804611456
T1365C2;T21C2;2011;0.04365154712038544;15;3;12;0.5918175600293991;0.3774882759091836
T1365C2;T363C2;2012;0.03138633340973551;78;17;61;0.55347558881228;0.6943469216113107
T1365C2;T27C3;2012;0.037391057673649364;9506;3569;5937;0.7664773584342812;0.3958249071765847
T1365C2;T673C2;2012;0.039212247652532506;124;23;101;0.5354472136151511;0.6418118112318979
T1365C2;T1276C2;2012;0.041648240134861236;77;30;47;0.5631859212208596;0.5147894364950981
T1365C2;T386C2;2013;0.037155684680137635;406;105;301;0.6618546919051795;0.666426144159463
T1365C2;T220C2;2013;0.039682710308562075;39;21;18;0.5764559371456243;1.319615721632565
T1365C2;T173C2;2013;0.050514918213625304;775;340;435;0.583757296438497;1.6091253963818486
T1365C2;T394C2;2014;0.048405047493146;0;0;0;0.5014389719488132;0.24934970961361155
T1365C2;T1700C2;2014;0.07988134309379857;0;0;0;0.5304905613550063;0.21261629630251913
T1365C2;T2204C2;2014;0.09016677355707148;208;81;127;0.583169500625105;0.21029487510850303
T1365C2;T1279C2;2014;0.09235065080518023;332;161;171;0.5761272450674286;0.49489305835429387
T1365C2;T274C2;2015;0.05914985897764313;14794;7480;7314;0.6694933078877114;0.667705412538207
T1365C2;T307C2;2015;0.06335318106605847;73;23;50;0.581796395428051;0.249093800995967
T1365C2;T1110C2;2015;0.07339907579534444;2006;973;1033;0.6658289308698271;0.6091995247772364
T1365C2;T1866C2;2015;0.09447747270343321;3;3;0;0.5630980851209519;0.7336659345778717
T1365C2;T643C2;2015;0.10721100562470087;1690;810;880;0.6268570619514212;0.3959414338245804
T1365C2;T1241C2;2015;0.10913448882482402;796;328;468;0.6763346410885187;0.4555592231918381
T1365C2;T1154C2;2015;0.11696822034930543;859;579;280;0.6340643847779174;0.30771439683848034
T1365C2;T2007C2;2016;0.06469902228959312;119;54;65;0.5133034961749695;0.25777990860725275
T1365C2;T1797C2;2016;0.07056416013998656;912;420;492;0.601342065908516;0.7207042023342828
T1365C2;T182C2;2016;0.08363676001579035;911;428;483;0.6497638907462426;1.3421958781095733
T1365C2;T1892C2;2016;0.0891537602184167;846;429;417;0.5889146531628923;0.2823016316951226
T1365C2;T712C2;2016;0.09839784791850548;1;0;1;0.43174486724752514;0.21396266552770749
T1365C2;T1693C2;2016;0.10498207323000686;11;4;7;0.5421575812588979;0.26631353791866913
T1365C2;T2428C2;2016;0.11061785738308738;465;267;198;0.6305369897993495;0.4745690933000862
T1365C2;T2340C2;2016;0.11187785834646635;1385;645;740;0.63698305999516;0.7867945961506483
T1365C2;T1452C2;2017;0.0773548250134719;854;485;369;0.6285191507021541;0.4844699449369394
T1365C2;T1393C2;2017;0.07787452826735852;52;29;23;0.5754127598313246;0.23980410140195627
T1365C2;T2844C2;2017;0.07903024193919927;1189;717;472;0.6475331324770994;0.4436841332278116
T1365C2;T99C2;2017;0.08212176561086193;124;67;57;0.5866818042037946;0.41669895975654947
T1365C2;T1509C2;2017;0.08337809903391957;117;61;56;0.6414510818385204;0.21399396640273038
T1365C2;T309C2;2017;0.09130930234994472;86;64;22;0.6130736759643536;0.7649809572024828
T1365C2;T316C2;2017;0.09236357995150168;28;18;10;0.6011276236860179;0.7593926483095983
T1365C2;T1580C2;2018;0.06470175809839074;107;68;39;0.5651717392597019;0.6334740676641382
T1365C2;T1138C2;2019;0.07257571634470106;284;206;78;0.5767336040146095;0.6972748126145554
T1365C2;T1413C2;2019;0.08010947338643515;2404;1869;535;0.6829442964902301;0.5780861662847286
T403C6;T644C6;2005;0.010927341357525044;4;0;4;0.528935513683494;0.477133541504691
T403C6;T362C6;2005;0.01545843382797163;50;4;46;0.6269706060482028;0.8747666367811584
T403C6;T51C6;2005;0.016640246579176954;1;0;1;0.7647912417737152;0.4593007975066047
T403C6;T1003C6;2005;0.018571911213569048;20;0;20;0.5721079263220119;0.37722173094125816
T403C6;T2415C6;2005;0.020749687045807375;5;0;5;0.5110569591110629;0.21210664753429675
T403C6;T186C6;2005;0.021597935976647387;1735;13;1722;0.6391983262217836;0.3360644557248726
T403C6;T1860C6;2005;0.022108052202649775;62;0;62;0.44552488639848437;0.32536660683191543
T403C6;T77C6;2005;0.022563201715261716;1;0;1;0.6414857147206781;0.6868376130768136
T403C6;T628C6;2005;0.023526776721452647;96;8;88;0.6077018927095441;1.0928167316633695
T403C6;T71C6;2005;0.02406926895169703;1;0;1;0.6441658814721978;0.27401722154432345
T403C6;T800C6;2006;0.00610868170101142;1;1;0;0.6185657836130132;0.30132551912603717
T403C6;T198C6;2006;0.012170278620602937;22;8;14;0.7079588286700403;0.2212752182941306
T403C6;T2577C6;2006;0.012623645948951712;165;42;123;0.5290076446000442;0.24631770121871407
T403C6;T775C6;2006;0.014221126844197518;1;0;1;0.4567806876808803;0.21026641771075968
T403C6;T217C6;2006;0.014243346594178918;2;2;0;0.5328080513378992;0.40523183686750197
T403C6;T1511C6;2006;0.015877597978406488;36;10;26;0.49068648438648604;0.26359379930780097
T403C6;T192C21;2006;0.017111184165351956;285;71;214;0.5094765039966356;0.26835754523601874
T403C6;T141C6;2006;0.01794675969355841;20;7;13;0.6059963465292002;0.21166233643866242
T403C6;T122C6;2006;0.018140077032254842;20;6;14;0.5835753452997228;0.27708306808870664
T403C6;T311C6;2006;0.018469687636054388;39;12;27;0.4684865395881529;0.26723242888894483
T403C6;T2820C6;2007;0.008926599131516166;793;51;742;0.5083446731785481;0.32833988203905196
T403C6;T2333C6;2007;0.010719800458632411;478;16;462;0.48485706248184174;0.28767047529383116
T403C6;T439C6;2007;0.011952468940648497;268;9;259;0.47135734201196555;0.2254410720397666
T403C6;T236C6;2007;0.013913121016295382;15;1;14;0.5888346887602747;0.2214088938945093
T403C6;T1133C6;2007;0.014889034786217614;1444;90;1354;0.587848185908707;0.304268670286318
T403C6;T2245C6;2007;0.0188205792300824;38;0;38;0.5427683512432984;0.3307269462278113
T403C6;T1148C3;2007;0.019532746380476418;214;21;193;0.5739157746644294;0.28367253352622634
T403C6;T1450C6;2007;0.02013998794617622;6;0;6;0.4991752855559242;0.2747746293985296
T403C6;T680C15;2007;0.02045996435067876;252;29;223;0.5143337379343844;0.21665580539999446
T403C6;T1588C6;2007;0.022459084003656593;0;0;0;0.3928791869489539;0.2686686517512625
T403C6;T363C6;2008;0.016330554869556035;354;23;331;0.5810522901643209;0.22810510475590154
T403C6;T345C6;2008;0.01879215476897833;5;0;5;0.5538640268142174;0.21200989091217093
T403C6;T658C6;2008;0.019256270731483283;22;1;21;0.5614988807761272;0.23955604436345626
T403C6;T485C6;2008;0.01940716647687213;6;1;5;0.6192080870822547;0.3099645483978511
T403C6;T500C6;2008;0.0194950662543385;311;55;256;0.5865606821859426;0.38577087787507547
T403C6;T121C3;2008;0.020892270391417167;2;0;2;0.548889023149125;0.20511502107412952
T403C6;T285C6;2008;0.021289747808490134;134;7;127;0.542501635375205;0.22933310145786062
T403C6;T1990C6;2008;0.023300683928612398;80;4;76;0.5655481862755785;0.21224163411679295
T403C6;T162C6;2008;0.023318767321556688;3;0;3;0.4894258782314793;0.3836572519192555
T403C6;T2089C6;2008;0.02345014730963557;28;3;25;0.6432216454117639;0.217735389551317
T403C6;T1525C6;2009;0.016319333003728675;9;2;7;0.5032458527251433;0.27826679766601
T403C6;T515C6;2009;0.02517988825615647;26;8;18;0.5316264077103363;0.20694089577249647
T403C6;T2164C6;2009;0.026791138305355622;30;17;13;0.5250981209123654;0.2059654400134828
T403C6;T1130C6;2009;0.029562063468086208;0;0;0;0.5716810332312281;0.27438239657300784
T403C6;T1203C6;2009;0.030701159690796564;2;2;0;0.49067668645744117;0.21388634976294968
T403C6;T1795C6;2009;0.03342726165057375;290;86;204;0.5723777675110806;0.24710371422146474
T403C6;T252C6;2009;0.03535773724319902;1;0;1;0.5063845038612919;0.27705078471649536
T403C6;T295C6;2009;0.03716429563286727;3;0;3;0.5313970938775854;0.24686384642823875
T403C6;T277C6;2009;0.04172906345528371;27;5;22;0.5952032142947015;0.5720535610010555
T403C6;T2440C12;2009;0.04453850998723652;13;0;13;0.5689338429990412;0.28160151550867807
T403C6;T541C6;2010;0.03841698210265698;26;2;24;0.5746209200884296;0.38577481168812033
T403C6;T2486C6;2010;0.046682824225759534;1004;169;835;0.6069363419359768;0.2703448815293001
T403C6;T2440C6;2010;0.047377565286888856;13;1;12;0.5660512947688799;0.26253714977909387
T403C6;T446C6;2010;0.048103843048030503;411;106;305;0.624205066782332;0.26776076958024125
T403C6;T2516C6;2010;0.048480762797283306;2;0;2;0.5200483197856078;0.22433472578507843
T403C6;T601C6;2010;0.04867423831966211;57;13;44;0.6126714773261304;0.25925358973038526
T403C6;T570C6;2010;0.05032541685176062;4;0;4;0.4549811394983025;0.2856820988356262
T403C6;T286C6;2010;0.05369344557460465;332;36;296;0.5330676435944899;0.48871291637106373
T403C6;T483C6;2010;0.055545835648120434;0;0;0;0.4842354842015001;0.24604128867897743
T403C6;T922C6;2010;0.05700818670578012;418;92;326;0.5683248369459901;0.33476988291036214
T403C6;T1712C6;2011;0.04470907593622919;541;82;459;0.6027880984999396;0.40129868954555603
T403C6;T1986C6;2011;0.05292551029765802;2;0;2;0.49550312515084094;0.3118217142978718
T403C6;T740C6;2011;0.06491372908433735;0;0;0;0.5152371309904396;0.39410086608271605
T403C6;T2041C6;2011;0.068336267123138;253;84;169;0.6316655079879561;0.20825729418712932
T403C6;T1377C6;2011;0.06887411101329455;4175;1025;3150;0.6610774663514789;0.3970849928032851
T403C6;T894C6;2011;0.08052772554855958;9;2;7;0.6109205197702383;0.23929848248645555
T403C6;T205C6;2011;0.08056332415381795;86;16;70;0.6059676362648079;0.2920893476463257
T403C6;T2153C6;2011;0.0824358501906105;10;1;9;0.5842712879196529;0.35469091812161496
T403C6;T1236C6;2011;0.08408235180847257;135;32;103;0.5159410561654698;0.29450899464063635
T403C6;T1025C6;2011;0.08411582954808483;2;0;2;0.43877441927112293;0.349162978424699
T403C6;T1536C6;2012;0.04927915569269936;5;0;5;0.5652884731430149;0.3316893509934939
T403C6;T406C6;2012;0.06383615532237508;290;75;215;0.605261867915876;0.40183479066727346
T403C6;T1151C6;2012;0.07825593932117969;3;0;3;0.5423881569410952;0.32342818339750107
T403C6;T1157C6;2012;0.08201304021362965;3;0;3;0.44170117355342675;0.20697727087281367
T403C6;T1313C6;2012;0.08331626066113818;4;0;4;0.46359773493002837;0.35436150505661596
T403C6;T920C6;2012;0.08480605666390639;19;3;16;0.5206046087052582;0.3231881862509293
T403C6;T125C6;2012;0.08544541942772688;8;0;8;0.5778269237694541;0.3090234371072636
T403C6;T2006C6;2012;0.08959900666200427;5;0;5;0.4913986690720734;0.2939507830108464
T403C6;T2663C6;2012;0.09328836981085642;521;129;392;0.5865286676740548;0.25070316811886423
T403C6;T1682C6;2012;0.0976610091771859;1;0;1;0.5088850418063198;0.20734825604299273
T403C6;T2214C6;2013;0.05433293111016835;1236;231;1005;0.5229527306315896;0.3048971121225996
T403C6;T466C6;2013;0.0734288795188145;1;0;1;0.5251829615274605;0.2138228432799075
T403C6;T694C6;2013;0.07646121806556594;1;0;1;0.5393118377549491;0.36726609223202533
T403C6;T1477C6;2013;0.07826013927374298;2029;704;1325;0.6176961737386752;0.23510082284512065
T403C6;T797C6;2013;0.0787448208213879;486;113;373;0.5009862692696645;0.47905230478338456
T403C6;T2570C6;2013;0.08632736406825892;448;56;392;0.5958505140726811;0.49603004979302356
T403C6;T1500C6;2013;0.0925338055381949;1319;568;751;0.6031376934240884;0.2836207637614901
T403C6;T979C6;2013;0.0950602485985238;176;32;144;0.5224245067933089;0.46440986753896335
T403C6;T2012C6;2014;0.04482124514025565;1;0;1;0.5653445778259676;0.30238573486868014
T403C6;T2272C6;2014;0.050175822818311455;154;58;96;0.555784245710413;0.373888324284601
T403C6;T2369C6;2014;0.07522396361080574;687;230;457;0.53709495756595;0.3217342915760759
T403C6;T566C6;2014;0.09196016659038053;189;34;155;0.5977515047172046;0.7016581645501927
T403C6;T1366C6;2014;0.10235749684551321;265;106;159;0.5581383208440769;0.7473898518220787
T403C6;T2384C6;2014;0.10534317447747199;194;59;135;0.5800253309096004;0.2702947590923032
T403C6;T866C6;2015;0.05881679385715022;695;94;601;0.5692456310089709;0.2015213005759734
T403C6;T2763C6;2015;0.08403937316539434;11435;3270;8165;0.6871701928682112;0.4291245998890082
T403C6;T649C6;2015;0.10055796746937362;2052;268;1784;0.7195331820575309;1.6613502931179693
T403C6;T1939C6;2015;0.10241310686404392;7624;2936;4688;0.6564579001508124;0.40031569996684063
T403C6;T6C6;2016;0.09221657832001362;1;0;1;0.6102082493149097;1.9983616064857719
T403C6;T295C3;2016;0.16031275130567058;174;14;160;0.5647776889846248;1.3697721704612291
T403C6;T503C6;2017;0.09742121984617325;661;431;230;0.5772925790798793;1.9795753383579278
T403C6;T1370C3;2017;0.1523304278424895;2410;653;1757;0.6012342201085382;2.161659427134658
T403C6;T191C6;2018;0.11725473402386966;604;423;181;0.5811336422689104;1.901313861309697
T403C6;T1119C3;2018;0.13631558446913838;567;334;233;0.6429706392080714;2.312124402496159
T403C6;T705C6;2018;0.15145420756284556;1009;713;296;0.5840746218410396;1.697406755085053
T403C6;T1285C3;2019;0.11309563479914964;1147;783;364;0.6220342533173746;1.9421550952421598
T1557C9;T2211C9;2009;0.013966263281740221;124;13;111;0.40146960650407865;0.4996875310756735
T1557C9;T1605C9;2009;0.01732585319099611;2;1;1;0.40529060506912995;0.3522630570139668
T1557C9;T2190C9;2009;0.020123557525754787;1;0;1;0.5431007621687924;0.3870483911919418
T1557C9;T1205C9;2009;0.024932975451541273;38;4;34;0.5079223040665065;0.4716783678316532
T1557C9;T2201C9;2009;0.02566898108943605;29;7;22;0.5494033594209466;0.2635356354236308
T1557C9;T209C9;2009;0.028260417531795312;0;0;0;0.5620168081798128;0.24719855844947028
T1557C9;T173C9;2009;0.029353873117802243;0;0;0;0.3852088506094487;0.3845251605701753
T1557C9;T1611C9;2009;0.033460376164779815;1095;110;985;0.6878698349357987;0.5455551987741709
T1557C9;T131C9;2009;0.035016853905228906;1;1;0;0.38451356828665084;0.4519004248885228
T1557C9;T1216C9;2009;0.03505056263267181;58;11;47;0.6492112007306714;0.3758981353905253
T1557C9;T1164C9;2010;0.024068852898650128;17;3;14;0.42838574538104307;0.27790147795193365
T1557C9;T2287C9;2010;0.028496028513361416;2;1;1;0.4506169722652519;0.41225082412847025
T1557C9;T511C9;2010;0.03302971464614546;0;0;0;0.5249726926163636;0.2187382829760517
T1557C9;T816C9;2010;0.033495737263666614;3;0;3;0.46044566894879774;0.34609932535627524
T1557C9;T617C9;2010;0.03777956842419938;46;6;40;0.5456452922437546;0.4052063101183546
T1557C9;T1514C9;2010;0.03908286753790613;45;9;36;0.4804984923527631;0.3248908034888567
T1557C9;T916C9;2010;0.039126499881367294;0;0;0;0.4076430542952612;0.26793166006957275
T1557C9;T576C9;2010;0.03955209962729134;3;0;3;0.4313324724733018;0.264922590554179
T1557C9;T2627C9;2010;0.044187983775937134;3;0;3;0.38303830144485657;0.3143115055408628
T1557C9;T1489C9;2010;0.044586743043289356;152;26;126;0.4951396096852661;0.3018056465308196
T1557C9;T506C9;2011;0.020826022489456864;14;3;11;0.5650107197264429;0.38052481770005503
T1557C9;T736C9;2011;0.02085536643317487;0;0;0;0.45529172641627647;0.2225530772906371
T1557C9;T1389C9;2011;0.023738993468444658;747;178;569;0.5327205372913308;0.4045303757146191
T1557C9;T1367C9;2011;0.024541487549044505;9;1;8;0.6019933459085017;0.3507684270929623
T1557C9;T1744C9;2011;0.02506604385296307;2;0;2;0.5043602646041598;0.21267949789355836
T1557C9;T1022C9;2011;0.025701216938412097;6;0;6;0.6132283937962876;0.4456181902814509
T1557C9;T1953C9;2011;0.026140221343557313;1;1;0;0.4806398356843409;0.22035634049698577
T1557C9;T2327C9;2011;0.0279775775589286;0;0;0;0.4944952952869198;0.22689067718158853
T1557C9;T1219C9;2011;0.029716479630572556;2;0;2;0.5833681512660316;0.21356774526795866
T1557C9;T350C9;2011;0.031732723548440256;10;2;8;0.5018122278685258;0.2267879059006866
T1557C9;T808C9;2012;0.02729599402593008;31;9;22;0.5810717178629323;0.3211514404953988
T1557C9;T355C9;2012;0.03074315958027174;2;0;2;0.4105614218247822;0.3629235739644627
T1557C9;T252C9;2012;0.03966404644309207;27;9;18;0.5038718482481628;0.5253717238905524
T1557C9;T1551C9;2012;0.0404546066893805;251;86;165;0.4532453987880537;0.21738030702769015
T1557C9;T208C9;2012;0.0417191363677607;3;0;3;0.47712314761870955;0.3044566414104383
T1557C9;T1715C9;2012;0.04302560901675978;3;2;1;0.5214719603009237;0.3476104635197042
T1557C9;T234C9;2012;0.04344085278937815;1;0;1;0.5132180533371908;0.2920479034463226
T1557C9;T1403C9;2012;0.04550176785999416;3;2;1;0.4500394348543735;0.2505916585975041
T1557C9;T1372C9;2012;0.04610415860982631;5;3;2;0.4625406189298466;0.21655354509346622
T1557C9;T1583C9;2012;0.046863589761559465;117;50;67;0.5979567983042384;0.2374203610706225
T1557C9;T728C9;2013;0.02480940886837546;20;3;17;0.4575478189369436;0.43381865397456826
T1557C9;T279C9;2013;0.02560989122547308;1;0;1;0.5710375522147095;0.3270289381972449
T1557C9;T1249C9;2013;0.02630062849966497;3;2;1;0.5053359572619189;0.20209961653600111
T1557C9;T953C9;2013;0.027334010405571818;4;1;3;0.499058285215791;0.27277475087061437
T1557C9;T1252C9;2013;0.030965428827658736;10;4;6;0.5142082374935911;0.47501194695700866
T1557C9;T955C9;2013;0.03450871223734975;10;3;7;0.4776051431630688;0.27056487330932294
T1557C9;T1318C9;2013;0.038579891605571626;0;0;0;0.5151749467718089;0.3461499547805801
T1557C9;T910C9;2013;0.03964329937683664;0;0;0;0.5077510953598071;0.4790166070385456
T1557C9;T2204C9;2013;0.0420489100575443;42;21;21;0.6055126285896306;0.42401292945482005
T1557C9;T2856C9;2013;0.04354826269934031;0;0;0;0.5443345761424253;0.2288267398647175
T1557C9;T324C9;2014;0.04175417604544829;1;0;1;0.5608818212994932;0.3210810335237909
T1557C9;T1600C9;2014;0.044226078842084626;2;0;2;0.5019914242834603;0.2355898752623482
T1557C9;T936C9;2014;0.04708164242032464;9;2;7;0.49383661795546463;0.3801082444957488
T1557C9;T1404C9;2014;0.04916377837947328;11;0;11;0.4877507214266872;0.7030528261638086
T1557C9;T1901C9;2014;0.05089287894166106;8;1;7;0.4566735542012184;0.22170527715096366
T1557C9;T416C9;2014;0.05547645820540681;0;0;0;0.5834137647193853;0.28650537614254684
T1557C9;T458C9;2014;0.05688273660430698;6;2;4;0.5378335301734164;0.21127458318264838
T1557C9;T619C9;2014;0.05834788922893641;0;0;0;0.520507559880478;0.22134978360733037
T1557C9;T1182C9;2014;0.06319432830769511;73;26;47;0.6304854020653842;0.24903195780062345
T1557C9;T128C9;2014;0.06329018860924007;0;0;0;0.5544012625031788;0.6676379928569717
T1557C9;T1488C9;2015;0.07916813175375204;770;263;507;0.5448911978039982;0.2855367823306976
T1557C9;T157C9;2015;0.08198202965272883;349;106;243;0.6576322470851266;0.3814050995815363
T1557C9;T966C9;2015;0.08715773034301655;2;2;0;0.4840772339219247;0.5124128553153896
T1557C9;T434C9;2015;0.089481169694269;5;3;2;0.5055637655928896;0.23117990926949553
T1557C9;T12C9;2015;0.09096762870227604;1;0;1;0.5264312293294724;0.20846980249806016
T1557C9;T1909C9;2015;0.09228870393980693;21;10;11;0.579777512707496;0.21491570872857296
T1557C9;T721C9;2016;0.08459519822300243;5;4;1;0.48441618325858504;0.8764771814748038
T1557C9;T906C9;2016;0.08460211450692734;12;7;5;0.5821989306572378;0.7177808288814022
T1557C9;T1887C9;2016;0.11173442611690065;3;2;1;0.5494991188047359;0.3097901402890529
T1557C9;T1430C9;2016;0.11854366332583255;5;1;4;0.5210647251801849;0.4431747721679076
T1557C9;T518C9;2016;0.11963157444008377;176;73;103;0.533527446176917;0.49281068228595537
T1557C9;T1228C9;2017;0.0874819883678104;14;7;7;0.6085222421850227;0.5171168890057471
T1557C9;T540C9;2017;0.09323852101786856;0;0;0;0.46184124246952146;0.4086497581216298
T1557C9;T675C9;2017;0.09814317166741893;0;0;0;0.42830499034880964;0.2454255136757646
T1557C9;T197C9;2017;0.09948046289304346;61;30;31;0.5845946686123326;0.24024942833579874
T1557C9;T574C9;2017;0.10641958419801822;1;1;0;0.5359558761168559;0.5842131830387846
T1557C9;T175C9;2018;0.07586396875827639;10;5;5;0.5199320494184675;0.2823746051235189
T1557C9;T571C9;2018;0.09202195945617642;239;174;65;0.5939947194010153;0.24989200099905487
T1557C9;T797C9;2018;0.10381629487380273;1;0;1;0.4327969389916015;0.3248254389754421
T1557C9;T1086C9;2018;0.10657209874323925;1;0;1;0.6054791116191224;0.23566762864637605
T1557C9;T64C9;2018;0.11325218059714626;22;14;8;0.5279189837133702;1.1508542892570357
T1557C9;T2559C9;2018;0.14539005798430182;17;13;4;0.5795085561906606;0.29412024208692994
T1557C9;T2426C9;2019;0.08356273720350804;6;3;3;0.5276283383378992;0.2323554170729932
T1740C9;T755C9;2009;0.03536763192953041;1660;267;1393;0.528244920566024;0.26404662822543523
T1740C9;T348C9;2009;0.0354508813660388;7838;560;7278;0.714180342243298;1.3980158961443003
T1740C9;T106C9;2009;0.03713580795743132;3895;260;3635;0.677011052956891;1.2859346127893085
T1740C9;T595C9;2009;0.041837756442034246;1136;80;1056;0.5296071161582621;0.22612034652513724
T1740C9;T562C9;2009;0.04224900880152149;109;20;89;0.5650698171078474;0.3855644210610439
T1740C9;T213C9;2009;0.04321086424328291;466;26;440;0.6296743468500349;1.4443524429373495
T1740C9;T1133C9;2009;0.04923866533950583;13;1;12;0.5388302356838461;0.46809969060131723
T1740C9;T840C9;2009;0.05545821553889674;464;49;415;0.5820494368276361;0.8084446713962898
T1740C9;T667C9;2009;0.05637969367702034;2510;174;2336;0.6200605489246008;0.25841661902676877
T1740C9;T712C9;2009;0.058850021821121645;4600;258;4342;0.6980280836296735;0.3132814250947767
T1740C9;T54C9;2010;0.03235643398458299;5486;611;4875;0.6008737118731429;0.28286590771394415
T1740C9;T1297C9;2010;0.033333492047105784;1374;149;1225;0.5669754179236699;0.22582652791385424
T1740C9;T810C9;2010;0.05711046878922099;1;1;0;0.4648268482842935;0.2387179223855837
T1740C9;T2204C9;2010;0.07121418988405148;65;11;54;0.4804367418460643;0.34574469953606357
T1740C9;T106C6;2011;0.02866236979915593;1740;201;1539;0.5901921951276802;0.21088748205646032
T1740C9;T930C9;2011;0.04329261109075033;3135;450;2685;0.5312727028856687;0.27566123496993633
T1740C9;T65C9;2011;0.04633453988734204;0;0;0;0.5874818235683131;0.2375639634282673
T1740C9;T746C5;2011;0.047820466403511674;47;9;38;0.5927068085286942;0.6444244192423902
T1740C9;T906C9;2011;0.05071616426670689;26;4;22;0.5646321195412989;0.24615686596163144
T1740C9;T1157C9;2011;0.05498257086187852;1467;131;1336;0.5014839124351437;0.24042080211266714
T1740C9;T182C9;2011;0.06520016669784312;31;3;28;0.5394777508277742;0.2194696675301929
T1740C9;T669C9;2011;0.07364185747026442;0;0;0;0.4873275756837476;0.22519162006575047
T1740C9;T316C9;2011;0.0751656026737213;38;7;31;0.5950512389191049;0.9232545797984152
T1740C9;T776C9;2012;0.01625209225564206;251;38;213;0.5193714936418297;0.2977111963871209
T1740C9;T533C9;2012;0.025134101449521218;3957;638;3319;0.6151521441079109;0.2579381754619824
T1740C9;T1313C9;2012;0.03292602511558507;1515;202;1313;0.5182967876042888;0.23443026555379298
T1740C9;T973C9;2012;0.03348010774191135;8832;1426;7406;0.5747842689125834;0.335293336248506
T1740C9;T673C9;2012;0.03676426903332697;451;76;375;0.5237979616797637;0.23951410547474217
T1740C9;T1935C9;2012;0.04021716338388592;352;55;297;0.5400229126196885;0.8209202434954279
T1740C9;T1933C9;2012;0.045279789573363205;911;127;784;0.7062990372439252;0.42060556421207873
T1740C9;T2049C9;2012;0.04740216085668236;264;58;206;0.5342445534570268;0.27219146835456404
T1740C9;T186C9;2012;0.049742131701457915;26;4;22;0.49928324167562327;0.2396199559269821
T1740C9;T162C9;2012;0.05457257345205524;4;0;4;0.4732665617203075;0.20977722486478234
T1740C9;T1026C9;2013;0.047235783056549296;1627;519;1108;0.5568559375181116;0.2031824525496148
T1740C9;T1787C9;2013;0.04925415719487991;6495;1561;4934;0.6451610893303382;0.22788958210899418
T1740C9;T501C9;2013;0.049937974742465197;485;80;405;0.6902410144752388;0.3163783510138582
T1740C9;T2208C9;2013;0.050689787274520226;32;11;21;0.5807712497184037;0.3559833168920799
T1740C9;T388C9;2013;0.05354141063636653;5605;1394;4211;0.5878455178910653;0.29685150862134185
T1740C9;T729C9;2013;0.05669381757961878;4707;1170;3537;0.5914974972390861;0.3535473789109736
T1740C9;T274C9;2013;0.061187097873152685;8;5;3;0.44346533848922987;0.6801844713265459
T1740C9;T340C9;2013;0.06281059396034427;147;22;125;0.45339880683976375;0.21305348821026596
T1740C9;T354C9;2013;0.0636912051955959;93;16;77;0.6040204092892769;0.24159055135280064
T1740C9;T399C9;2013;0.0654106880151537;572;123;449;0.5412680650156199;0.6630173705996857
T1740C9;T1151C9;2014;0.05094118277239723;1213;256;957;0.5542115563082037;0.21923818168550221
T1740C9;T1058C9;2014;0.0635185147644608;1908;575;1333;0.6249911946003205;0.2751451075906296
T1740C9;T2209C9;2014;0.07024623079682013;62;12;50;0.5146967093091424;0.23850979397656108
T1740C9;T1569C9;2014;0.07568208968789114;2288;651;1637;0.6151487339704255;0.24928174349870533
T1740C9;T1583C9;2014;0.0759480819967997;0;0;0;0.5556790839752666;0.2648419109530811
T1740C9;T2498C9;2014;0.07631594709626821;3;1;2;0.5127812395332184;0.5095109146331818
T1740C9;T22C9;2014;0.07645760822977066;25;13;12;0.4950692932058682;0.253575365986072
T1740C9;T1202C9;2014;0.07770937874421269;1429;454;975;0.6260681108728822;0.8174191653626347
T1740C9;T1118C9;2014;0.08153980902877911;2;0;2;0.5301562175780911;0.274936936994965
T1740C9;T1526C9;2015;0.07529352395886169;1527;396;1131;0.5855594135207676;0.7127840491925826
T1740C9;T269C9;2015;0.08704149628573798;407;125;282;0.5433511944133969;0.4504462349822267
T1740C9;T1430C9;2015;0.09746676328121251;2845;1084;1761;0.57817308889518;0.2722585552971594
T1740C9;T174C9;2015;0.10200673705596708;521;153;368;0.6486880931259125;0.2738306095107539
T1740C9;T1926C9;2015;0.10443039579150015;4;2;2;0.5907964913191828;0.2379446161745419
T1740C9;T2648C9;2015;0.10570645638124598;29;12;17;0.6478991942592672;0.24611681364021928
T1740C9;T2566C9;2015;0.1082562996163774;143;57;86;0.492348635283106;0.46954684556756543
T1740C9;T352C9;2018;0.07745825744136581;67;13;54;0.5354732348791825;0.9077358864620064
T1740C9;T578C9;2019;0.09709827758835576;6;2;4;0.47182273046443957;1.1461460989119219
T1740C9;T588C9;2019;0.11238632066012688;372;266;106;0.5066922848187618;1.0326354296056768
T314C4;T638C4;2005;0.008173865061660068;899;78;821;0.5550012062686522;0.42366751431150296
T314C4;T724C4;2005;0.011414912971300595;991;91;900;0.6897339182978279;0.686727358644757
T314C4;T812C4;2005;0.015181625701379597;7;0;7;0.6999855337963616;0.21837439156742963
T314C4;T723C4;2005;0.016064396055540442;145;10;135;0.6905031742839499;0.22374933670511812
T314C4;T553C4;2005;0.01837906747381146;23;4;19;0.6405414701380701;0.6774860951205636
T314C4;T1346C4;2005;0.021437530704503382;553;96;457;0.6715602518800035;0.6389682806179826
T314C4;T1043C4;2005;0.02544806823329293;26;4;22;0.5965074701445403;0.6315146971770741
T314C4;T2081C4;2005;0.025602897012801384;3230;518;2712;0.7117698868056274;0.4984723961913535
T314C4;T525C4;2005;0.026598044519682063;97;9;88;0.4740801539383205;0.21366649733130244
T314C4;T138C4;2005;0.027898164788308533;1105;148;957;0.7518162906482395;0.6414558540000755
T314C4;T1339C4;2008;0.01660056909028995;409;17;392;0.47804366004757004;0.33846878587448265
T314C4;T799C4;2008;0.017448393809022633;17;0;17;0.6104284424673025;0.35182590112078027
T314C4;T2724C4;2008;0.023078232953591682;1004;108;896;0.6178784543554283;0.44268946760682426
T314C4;T2000C4;2008;0.02407928575874896;59;3;56;0.5010569913947046;0.44907254697413457
T314C4;T467C4;2008;0.030055447050106876;68;8;60;0.7275761980172142;0.43796520588804105
T314C4;T57C4;2008;0.0322455756051766;6;1;5;0.658398019471057;0.7865149679691635
T314C4;T1170C4;2008;0.0349942506838391;110;8;102;0.4483786294831632;0.24193315200886564
T314C4;T748C4;2008;0.037135544237784535;498;40;458;0.6190254977974277;0.7595618699348929
T314C4;T90C4;2008;0.03884930232484851;1;0;1;0.7221620659744415;0.36082647903961895
T314C4;T240C4;2008;0.04117286838344181;25;7;18;0.5673430016360556;0.6217933324747595
T314C4;T1746C4;2009;0.029662778207190987;22;8;14;0.5132652016744508;0.2966325453347082
T314C4;T645C4;2009;0.03528958073258448;1438;400;1038;0.6716071077902759;0.2760560054892158
T314C4;T840C4;2009;0.036379769894909986;107;30;77;0.4391668300527196;0.48401905032094267
T314C4;T1999C4;2009;0.038291363854388694;1969;492;1477;0.618563139879908;0.3151846976785325
T314C4;T431C4;2009;0.039592666016491584;384;37;347;0.4744307561109891;0.40080719309118457
T314C4;T1703C4;2009;0.04127957356383283;721;150;571;0.4465185688034732;0.21167565497187987
T314C4;T2399C4;2009;0.04194663005120414;7;2;5;0.528912135544957;0.5067924914629592
T314C4;T223C4;2009;0.045564769099455726;15;1;14;0.4536850203442437;0.2952368025005714
T314C4;T701C4;2009;0.04800220824547985;271;59;212;0.5236101373466531;0.37199046773114697
T314C4;T2453C4;2009;0.05606179482211704;874;199;675;0.4693997816470463;0.2446126300561997
T314C4;T4C4;2011;0.03122149201789781;1107;476;631;0.6378109848910116;0.37918611946028785
T314C4;T104C4;2011;0.041153529973130154;1502;197;1305;0.6444188188107074;0.23159973892348865
T314C4;T339C4;2011;0.05143251093678736;215;43;172;0.6875506049126305;0.36583582636943573
T314C4;T2889C4;2011;0.05937639082667723;281;51;230;0.4422730654538934;0.33188513373460526
T314C4;T267C4;2011;0.06096188625679044;2695;353;2342;0.6992802093838095;0.3704211115476948
T314C4;T182C4;2011;0.07001615256759586;105;29;76;0.6063385026270829;0.2792180018238736
T314C4;T774C4;2011;0.0750022777804934;90;22;68;0.434848960476621;0.2106136696144089
T314C4;T1145C4;2011;0.07710846513754566;21;4;17;0.4396552891482751;0.29853398943766085
T314C4;T1317C4;2011;0.07774595885848168;178;47;131;0.5182461138486909;0.2610481064315883
T314C4;T891C4;2011;0.07909531010555881;75;33;42;0.5540165674200564;0.448759801220277
T314C4;T885C4;2012;0.09014190219911455;102;31;71;0.4916013206726714;0.6306453081443804
T314C4;T2020C4;2012;0.13909391565438334;279;72;207;0.5367700856496185;0.4556089005926904
T314C4;T297C4;2012;0.14452384559313036;33;12;21;0.47960188017099137;0.46262371009130554
T314C4;T810C4;2012;0.1499231194409575;144;32;112;0.5422558260058706;0.4588121580794016
T314C4;T788C4;2012;0.15523332973730575;40;7;33;0.5126621632993695;0.5859631506539742
T314C4;T1028C4;2012;0.15873401522433805;57;18;39;0.5174618590300712;0.4809863393109977
T314C4;T669C4;2012;0.1665722124194875;83;18;65;0.4661839344443698;0.404931703723919
T314C4;T172C4;2012;0.17231539842460264;78;14;64;0.6412963068841931;0.46819428613322334
T314C4;T135C4;2015;0.17257937963745018;92;12;80;0.5292327729287536;0.7235265890746887
T314C4;T66C4;2015;0.1803889393317093;183;59;124;0.674833776456089;0.6691609783247253
T314C4;T1673C4;2015;0.1820495429480542;3453;1125;2328;0.6463053334994575;0.40567834070880915
T314C4;T664C4;2015;0.1821200633284109;98;35;63;0.4882143393274615;0.319459128606583
T314C4;T489C4;2015;0.1822770290784782;925;325;600;0.5814966273522206;0.8206324561318468
T314C4;T1680C4;2015;0.18664380131847425;9342;3483;5859;0.8095882399084757;1.1535836846993366
T314C4;T1006C4;2017;0.16769826143548083;5363;3294;2069;0.7771521248502173;2.0582949204338647
T1869C17;T1409C17;2008;0.014129639883527667;10;0;10;0.6145876239911277;0.7315685870637214
T1869C17;T901C17;2008;0.015245438518316945;570;70;500;0.6698967813130136;1.1027847824789732
T1869C17;T2640C17;2008;0.015626220082015863;1329;198;1131;0.6354468250342884;0.9461706709774763
T1869C17;T2818C17;2008;0.016184099511864836;41;9;32;0.6124733259643986;0.25835162594995625
T1869C17;T1496C17;2008;0.01694273545168301;725;64;661;0.6594767303961477;0.8541607979700558
T1869C17;T2632C17;2008;0.017268550597015153;53;9;44;0.5973572181263918;0.6626045689670168
T1869C17;T122C17;2008;0.018399873052697968;0;0;0;0.5079793759729325;0.49498884866241805
T1869C17;T2360C17;2008;0.019550934516431306;8;2;6;0.5066446214187698;0.2584606509285999
T1869C17;T1678C17;2008;0.019736583229373106;509;88;421;0.6094906204381331;0.829870713478363
T1869C17;T1175C17;2008;0.019795648347612937;1053;90;963;0.7354177402631977;0.6144202276924496
T1869C17;T1944C17;2009;0.014698300290667321;835;51;784;0.7418865788024442;0.21164073154576185
T1869C17;T1068C17;2009;0.01965417209421849;4;1;3;0.5497501981049464;0.2687281215774439
T1869C17;T1566C17;2009;0.019760248821927506;5;1;4;0.5093875554099999;0.4481799776114066
T1869C17;T1540C17;2009;0.02035456906130617;408;176;232;0.558666102026466;0.29655095954555116
T1869C17;T2439C17;2009;0.021082068036729407;2470;759;1711;0.6915977800651015;0.28540169910370405
T1869C17;T910C17;2009;0.022366137122463048;4;1;3;0.4921511052368185;0.2524404965029203
T1869C17;T367C17;2009;0.02348208187452827;1;0;1;0.5070552374004211;0.22684689010213208
T1869C17;T1115C17;2009;0.024059113686046296;4;0;4;0.5077506157924381;0.25594461469004476
T1869C17;T558C17;2009;0.024143696774612478;26;9;17;0.5092354415645659;0.24041932996810306
T1869C17;T1142C17;2009;0.02493155737675523;129;11;118;0.6248609833991002;0.23075335660323248
T1869C17;T529C17;2010;0.023842858407356227;63;15;48;0.5728845206672969;0.21263376188671693
T1869C17;T80C17;2010;0.024022034692308125;4;1;3;0.5903144084378525;0.24825179596072858
T1869C17;T598C1;2010;0.025322693288549525;136;23;113;0.6761000834060873;0.20595998571679267
T1869C17;T57C17;2010;0.025465412799314135;73;12;61;0.5965671459250909;0.30917744703062244
T1869C17;T1493C17;2010;0.02645282563468232;1;0;1;0.5247684273083575;0.32425506931300874
T1869C17;T1950C17;2010;0.02772336750562454;1;0;1;0.5338267014343374;0.22676873590146457
T1869C17;T1692C17;2010;0.028570489555360457;37;13;24;0.5894971854460025;0.20622713873471143
T1869C17;T1369C17;2010;0.029087898780315036;224;47;177;0.509072807060627;0.35160587123994297
T1869C17;T1391C17;2010;0.029746417475501108;16;3;13;0.6080828929234183;0.2730979301313497
T1869C17;T9C17;2010;0.030387724505227642;3;1;2;0.6186642352674565;0.23969880295010496
T1869C17;T1859C17;2011;0.02226277479362615;6205;2025;4180;0.741169433604644;0.3038117316133706
T1869C17;T1179C17;2011;0.024550631751740215;39;17;22;0.6116454841574488;0.2176985387289376
T1869C17;T1080C17;2011;0.027724230607618416;197;64;133;0.6281709164856392;0.24706704137246108
T1869C17;T1300C17;2011;0.02966883199363579;111;49;62;0.626674286292943;0.2523648389498888
T1869C17;T737C1;2011;0.03163706768101249;28;5;23;0.5493275310257456;0.2397721027871786
T1869C17;T1603C17;2011;0.03171509856317711;278;139;139;0.6678670519702452;0.2605843854350683
T1869C17;T2029C17;2011;0.03213546634175579;4863;1855;3008;0.6493008696850976;0.323809287594566
T1869C17;T1931C17;2011;0.03225395269753939;6;3;3;0.609711629983521;0.2957375002096752
T1869C17;T629C6;2011;0.032466127428520286;892;433;459;0.6568003867187737;0.36364378990905283
T1869C17;T98C17;2012;0.02686282805306861;130;46;84;0.6659422315014389;0.26332807205
T1869C17;T1218C17;2012;0.028005586005665384;63;13;50;0.5499548092391229;0.3754545799319381
T1869C17;T2219C17;2012;0.02837317824001051;0;0;0;0.5605737795066428;0.34090749319002345
T1869C17;T48C17;2012;0.02840664794504788;20;5;15;0.5414586004155518;0.21816459061733268
T1869C17;T1123C17;2012;0.029147047626672196;723;368;355;0.5659447315686272;0.22191179599806934
T1869C17;T278C17;2012;0.03254102062635278;0;0;0;0.6008771143712692;0.27204986741545556
T1869C17;T162C17;2012;0.03261750647355144;2;1;1;0.589189327777896;0.21408181940959245
T1869C17;T2017C17;2012;0.0333678573250924;3;0;3;0.5813262024954878;0.240620242142933
T1869C17;T830C17;2012;0.034759054616097185;24;7;17;0.6188779891712239;0.23306558854372245
T1869C17;T20C17;2012;0.035157904985841926;321;75;246;0.6529682034115278;0.7277948483491281
T1869C17;T1328C17;2013;0.019478089955732414;1346;614;732;0.6588068325527118;0.2220422109655226
T1869C17;T670C17;2013;0.019659339254983865;397;137;260;0.5557891806757966;0.3638267782519595
T1869C17;T135C17;2013;0.020062494464128222;16;4;12;0.6162403209034646;0.32316260500813004
T1869C17;T2953C17;2013;0.021442061009843805;712;441;271;0.6354793633275353;0.2064993631428506
T1869C17;T1734C17;2013;0.02302428925058897;29;9;20;0.5665319190222421;0.26129014421681296
T1869C17;T1290C17;2013;0.023452379227646203;0;0;0;0.5947106786457567;0.22316199159514818
T1869C17;T625C17;2013;0.023812180337094202;0;0;0;0.5288679624091688;0.6587251863540916
T1869C17;T783C17;2013;0.02489209017103411;217;109;108;0.6287791884112872;0.2863027133649556
T1869C17;T1203C17;2013;0.024971354276611568;2;2;0;0.5890554395786998;0.24582325974581
T1869C17;T1320C17;2013;0.025496689383959992;0;0;0;0.5560930714832669;0.2149103217713923
T1869C17;T0C17;2014;0.01947649192966827;0;0;0;0.5254856193609623;0.25145787982142614
T1869C17;T1930C17;2014;0.0220302522573127;708;342;366;0.6063495205232327;0.24276525555173942
T1869C17;T210C12;2014;0.025101542370746688;3191;1463;1728;0.7433298510465798;0.20354647366338857
T1869C17;T5C17;2014;0.025239986939457726;2;2;0;0.6082873382010512;0.21155576323901648
T1869C17;T1965C17;2014;0.026121084997707378;0;0;0;0.5584652785431969;0.2525645984227094
T1869C17;T927C17;2014;0.02740551024211102;16;2;14;0.5894481197015341;0.20718045953371472
T1869C17;T123C17;2014;0.027530775424111642;2360;1389;971;0.7136060452779749;0.699109144638212
T1869C17;T325C17;2015;0.02792828194557906;261;94;167;0.582382853541519;0.20862846377320318
T1869C17;T1139C6;2015;0.029647176096557093;346;144;202;0.6551482303625903;0.21108711528308063
T1869C17;T2181C17;2015;0.03096237894027909;235;115;120;0.5787135514017654;0.2055382498753078
T1869C17;T2045C17;2015;0.03327333157160528;144;75;69;0.6247377160168006;0.20419120006229466
T1869C17;T536C17;2015;0.033893603308094766;5;4;1;0.6222302606345154;0.23434858534896247
T1869C17;T169C17;2015;0.036943693871358874;16;4;12;0.6010564351746173;0.2394612114886609
T1869C17;T1053C17;2015;0.04099372504143395;45;32;13;0.5623292876464134;0.2360180243143116
T1869C17;T254C17;2015;0.04461694314033893;4;4;0;0.6476497638515427;0.7414667184315643
T1869C17;T1415C17;2015;0.04727043149033605;0;0;0;0.5761590842895847;0.22879818628938325
T1869C17;T1573C17;2015;0.04750417079723113;0;0;0;0.5631775878282681;0.21436172935544426
T1869C17;T64C17;2016;0.025932599332840978;0;0;0;0.5552760421610238;0.3145342184874938
T1869C17;T357C17;2016;0.028939084835319262;93;40;53;0.6361410431569134;0.20500047730521798
T1869C17;T1805C17;2016;0.03412470485473551;3;0;3;0.5606860492665646;0.2422023730128929
T1869C17;T500C17;2016;0.03443897875023183;25;15;10;0.5499316473915469;0.29067140490153126
T1869C17;T1198C17;2016;0.0360059497680969;1;1;0;0.5477716232819982;0.20213743516392083
T1869C17;T2697C17;2016;0.0367121643636914;1084;778;306;0.671208665695876;0.21378859744419082
T1869C17;T670C6;2016;0.03826213249824084;274;128;146;0.6035811753497112;0.3414106172241666
T1869C17;T1669C17;2016;0.03827104545737425;5;3;2;0.5898246353833585;0.2513372869413534
T1869C17;T2710C17;2017;0.02895027755022439;7901;5924;1977;0.7294118113556272;0.3383309351820669
T1869C17;T1224C17;2017;0.03393214251000254;4016;2725;1291;0.7245465008682141;0.2930169183689557
T1869C17;T2C17;2017;0.03515497586326344;0;0;0;0.5735025555429059;0.32386797326977973
T1869C17;T2783C17;2017;0.03670580789683875;2645;1921;724;0.6083444379259515;0.3261298218841563
T1869C17;T333C17;2017;0.03760740636999427;4;3;1;0.6151001723857956;0.21018310321218217
T1869C17;T362C17;2017;0.03832347998854724;795;579;216;0.6252483176199917;0.42829141005837656
T1869C17;T1332C17;2017;0.042278494843620784;10;8;2;0.5630966355581197;0.37907757155304234
T1869C17;T1944C6;2017;0.042403936219719274;7992;5743;2249;0.8554113606123641;0.3182678059607917
T1869C17;T2491C17;2017;0.04294449378419274;3;2;1;0.566601382392715;0.26917053888110176
T1869C17;T1C17;2017;0.04475630780782058;0;0;0;0.5522613833592287;0.23707434568831498
T1869C17;T748C17;2018;0.02245142338479089;346;265;81;0.6027924803150161;0.26517174619196926
T1869C17;T1744C17;2018;0.03396956878708823;914;694;220;0.7911985073022227;0.334754372020157
T1869C17;T2104C17;2018;0.035002683370465304;1;1;0;0.5596761025710857;0.24235458753525224
T1869C17;T138C17;2018;0.03590944170029331;2059;1745;314;0.6582118424019177;0.2125402337899492
T1869C17;T113C17;2018;0.0389745393083305;9;8;1;0.5787893759229451;0.2819332086477812
T1869C17;T892C17;2018;0.03952766980671829;1;1;0;0.5602838315531984;0.2985635987917477
T1869C17;T2730C17;2018;0.041826731663513916;2495;1852;643;0.6215047398118587;0.2469848517415222
T1869C17;T477C3;2018;0.04226191494779741;3780;2959;821;0.7200097620687933;0.30555069082163355
T1869C17;T477C6;2018;0.04286298097429653;3440;2688;752;0.7296044481853816;0.6709184052775007
T1869C17;T74C17;2019;0.028285003185175572;0;0;0;0.5517516035522229;0.36957343513910623
T974C4;T1783C4;2003;0.0035271547603799025;5953;213;5740;0.7078404775231905;0.3402693198153364
T974C4;T932C4;2003;0.003967194186281553;8287;349;7938;0.6855896455613255;0.6548122418599723
T974C4;T149C4;2003;0.00488569573741493;1384;59;1325;0.6878276804191819;0.36939314344163166
T974C4;T41C4;2003;0.006002683944670073;64;8;56;0.6307874551446078;0.47720133321829894
T974C4;T1109C4;2003;0.006489465959108154;158;7;151;0.7310878418290109;0.39629326850686103
T974C4;T8C4;2003;0.007029204866707328;1970;22;1948;0.7172339680465041;0.8544246278223608
T974C4;T1699C4;2003;0.007232082994911737;419;11;408;0.5694029348029923;0.37025114722974134
T974C4;T146C4;2003;0.0076845757700675366;6;0;6;0.589556725414361;0.3595286939362061
T974C4;T1043C4;2003;0.008174575987772492;378;15;363;0.5597872984862942;0.3040388381961872
T974C4;T1284C4;2003;0.00836345613447298;4051;324;3727;0.6726616610611842;0.6899981364251307
T974C4;T59C4;2004;0.007929027449829484;220;23;197;0.6602469779791733;0.45767777715747077
T974C4;T944C4;2004;0.009234825976745187;648;110;538;0.6325793715653201;0.7844770617245213
T974C4;T394C11;2004;0.00954533706000027;55;14;41;0.6085204307879182;0.28347815808133175
T974C4;T996C4;2004;0.010089333908498421;1876;50;1826;0.7042127510090549;0.49504861492754965
T974C4;T144C4;2004;0.01228699048042381;0;0;0;0.5406454307576447;0.38799482275825514
T974C4;T121C4;2004;0.012492170691921545;7;0;7;0.5494873105132199;0.24026940908530048
T974C4;T1660C4;2004;0.01278255649868576;271;23;248;0.5631276075748648;0.5069658784709473
T974C4;T467C4;2004;0.012788406678220121;330;8;322;0.5777386987630542;0.2681421891950233
T974C4;T114C4;2004;0.012938809160660258;4;0;4;0.672447452449047;0.23183560715647558
T974C4;T1412C4;2004;0.01338839231600275;97;4;93;0.5118258011141577;0.33531130230555656
T974C4;T432C4;2005;0.006969523771069963;3329;253;3076;0.5801136537749643;0.9564555439139734
T974C4;T337C4;2005;0.007247578366213259;5;1;4;0.5755459350509611;0.4852795378694397
T974C4;T1484C4;2005;0.009640176255763855;1437;128;1309;0.6101762697581408;0.9641258593569191
T974C4;T560C4;2005;0.012214836135840956;2345;238;2107;0.705156701040877;1.0887017719188539
T974C4;T2404C4;2005;0.013097620661169262;884;128;756;0.6274104024765734;0.21112294511038365
T974C4;T1966C4;2005;0.013415890160736188;2008;131;1877;0.609147206247818;0.5125876137571067
T974C4;T39C4;2005;0.01465538946707734;257;5;252;0.6253672419307937;0.8386444494312946
T974C4;T923C4;2005;0.015198298265335364;0;0;0;0.5348120133778207;0.45152880764423164
T974C4;T57C4;2005;0.015673670637412762;783;64;719;0.6046917484098742;0.693020316561364
T974C4;T1912C4;2005;0.017038405420753078;87;11;76;0.6014871504254153;0.5222685054659609
T974C4;T816C4;2006;0.015203477502570228;1752;157;1595;0.6255814286321234;0.44606571538233086
T974C4;T86C4;2006;0.017241465985676996;816;55;761;0.5893164253140711;0.20045053175401992
T974C4;T173C4;2006;0.022104779571605393;2;0;2;0.4948911747078086;0.26711847426152563
T974C4;T651C4;2006;0.024381268649513954;1042;219;823;0.6851400125969207;0.29532773860897904
T974C4;T814C4;2006;0.024805515439828896;1690;166;1524;0.5703358654821754;0.2749179191412626
T974C4;T812C4;2006;0.026159275954734884;5;0;5;0.6213601764216807;0.2503298508614487
T974C4;T58C4;2006;0.028402425395745;77;10;67;0.6693361078084177;0.3429756870033198
T974C4;T833C4;2006;0.02986292272394453;20;0;20;0.64067706227615;0.3993934681148225
T974C4;T829C4;2006;0.033517809879189175;3350;277;3073;0.5480984185047619;1.0133593241811514
T974C4;T257C4;2006;0.03404247006623484;3;0;3;0.5960707295343213;0.4117690307361424
T974C4;T205C4;2007;0.010736567602512626;11;3;8;0.5843030177136825;0.2604801072478348
T974C4;T840C4;2007;0.016310848153594737;9;1;8;0.557080906900876;0.3234399434470637
T974C4;T599C4;2007;0.018671200792720555;8;0;8;0.5917338632691984;0.24554772141612685
T974C4;T181C4;2007;0.01915644624157986;4771;195;4576;0.7753553220390488;0.73519673248288
T974C4;T489C4;2007;0.02555905720379792;1903;324;1579;0.6798846598890965;0.2545225600730703
T974C4;T2266C4;2008;0.020472123152064592;7347;1197;6150;0.7260443882331672;0.7135065019178135
T974C4;T2496C4;2008;0.02471383183282949;1700;145;1555;0.5645855146554932;0.3581630378060592
T974C4;T885C4;2008;0.03693945833129886;974;19;955;0.62348930351771;0.2705233280090177
T974C4;T1006C4;2008;0.04410067664696404;1948;110;1838;0.7171672792106586;0.28033014908736614
T974C4;T297C4;2008;0.047145359573285806;57;3;54;0.5322761078781684;0.2681738024861466
T974C4;T302C4;2009;0.03958720608659538;45;10;35;0.5583200713346707;0.628873953033175
T974C4;T1211C4;2009;0.043836154927324955;33;13;20;0.5810233277793122;0.5787055743403925
T974C4;T634C4;2009;0.04511534901027581;276;54;222;0.6013954980239973;0.28940075495666595
T974C4;T219C4;2009;0.04771450279974676;28;9;19;0.5933588076128334;0.3691775157482048
T974C4;T1886C4;2009;0.05285156048979478;199;18;181;0.6131090748067336;0.22094969709953183
T974C4;T26C4;2009;0.0559537109003545;6;2;4;0.553336947542703;0.6047665096786936
T974C4;T2470C4;2009;0.056248932188451284;86;30;56;0.6971706909434804;0.3026827010023335
T974C4;T592C4;2009;0.05786976249140263;32;9;23;0.6308043266133744;0.289753692009723
T974C4;T1234C4;2009;0.06758489535920975;1789;293;1496;0.7096567582356099;0.29164761602085426
T974C4;T212C4;2009;0.07058048799257866;80;25;55;0.589625755660758;0.26841128963354083
T974C4;T1703C4;2010;0.05401262399695117;175;41;134;0.6176110665191945;0.3602685343591926
T974C4;T1685C4;2010;0.054935447355839995;994;355;639;0.6732089526079084;0.2886655316250871
T974C4;T1356C4;2011;0.027754723356587574;36;3;33;0.5830769555256888;0.9963471192941691
T974C4;T177C14;2011;0.0372216655295633;174;32;142;0.599284427510762;0.20315065934227658
T974C4;T401C4;2011;0.05610788348531581;174;59;115;0.680858522533554;0.5988892476090146
T974C4;T1739C4;2011;0.07077981011183021;311;81;230;0.597578750903629;0.579667839976508
T974C4;T1830C4;2012;0.04546006934724911;900;411;489;0.6526416338020513;0.2586090543839221
T974C4;T172C4;2012;0.06973591208861885;18;4;14;0.6356011608408245;0.46819428613322334
T974C4;T870C4;2013;0.07452940678496256;21;7;14;0.6161628691546122;0.2124848782517262
T974C4;T2308C4;2013;0.09364880169738077;9458;3535;5923;0.7393440608670883;0.9574053641320027
T974C4;T1504C4;2013;0.0936959421918343;6386;2159;4227;0.7939029793394576;1.1532615333072025
T974C4;T880C4;2013;0.094366734229685;6745;2151;4594;0.7617726510516554;0.9442907968585224
T974C4;T699C4;2013;0.10842037857177922;104;34;70;0.6471679344451299;0.3319620138639791
T974C4;T675C4;2013;0.11540517197317202;814;219;595;0.6771086701822768;0.5225007372922611
T974C4;T2522C4;2013;0.11813881748485577;5882;2146;3736;0.7597427966036338;0.8077081119118071
T974C4;T1352C4;2013;0.11951660967593392;6421;2489;3932;0.7388589965285832;0.5685385659337021
T974C4;T214C4;2013;0.12215971750365417;938;377;561;0.6388383145075867;0.7860180505288413
T974C4;T67C4;2013;0.12525848373184756;283;75;208;0.6293971562033153;0.37703592057310303
T974C4;T525C4;2014;0.10373064683039268;15;3;12;0.5623401401282963;0.9719478508422513
T974C4;T1122C4;2014;0.10683170047350965;1;0;1;0.5723864701395514;1.3202980441897045
T974C4;T2447C4;2014;0.11435918855096894;66;33;33;0.6323534026471063;0.2241021886742976
T974C4;T68C4;2015;0.10427543505286918;1945;976;969;0.7016890884623951;0.2408738933936661
T974C4;T916C4;2016;0.13861801138704533;70;33;37;0.6627101012160823;0.40091639042592303
T302C6;T520C6;2005;0.059701613876093185;945;34;911;0.7036607266388155;0.9585687112109167
T302C6;T1338C6;2005;0.07473293477664966;80;2;78;0.6034103038668837;0.2815825726423315
T302C6;T519C11;2005;0.0774059090821424;113;4;109;0.611799386755315;0.7597419702926848
T302C6;T443C6;2005;0.08077998885513904;5;0;5;0.4716587523584332;0.20165427702555574
T302C6;T61C6;2005;0.08774927277956879;31;2;29;0.5090177597990484;1.3123771013321441
T302C6;T113C11;2005;0.08935543740247975;19;0;19;0.6058050229514429;0.8531717376491166
T302C6;T1234C14;2005;0.09022475026676824;389;13;376;0.6027213940926304;0.40693511497854923
T302C6;T107C15;2005;0.10368667799853581;4;0;4;0.5537855486409593;1.0398055021818904
T302C6;T70C6;2005;0.10487578348918736;200;4;196;0.5444081016900365;1.287494552366687
T302C6;T331C6;2005;0.10910004981762778;141;7;134;0.6502834588194641;0.8433164437801627
T302C6;T2802C11;2006;0.06377150356720585;341;28;313;0.6099502478807843;0.326773930515613
T302C6;T29C6;2006;0.06685813073103686;7;1;6;0.5619930809297136;0.2545523183337263
T302C6;T981C13;2006;0.0746030980851653;2159;220;1939;0.6785937844722575;0.3308088515709447
T302C6;T242C6;2006;0.08033800686910664;27;0;27;0.6560353236958438;0.6499494044244357
T302C6;T305C15;2006;0.0816901753328112;7;0;7;0.5987986478526816;0.21839627538772813
T302C6;T278C15;2006;0.08190668379484356;43;3;40;0.5981005933883805;0.6703490328763442
T302C6;T1886C6;2006;0.08257478430947574;172;10;162;0.6092077136342908;0.24701084502879392
T302C6;T2185C15;2006;0.08578983144910346;3;0;3;0.5174633635199621;0.2962207890636339
T302C6;T756C6;2006;0.08756878678605484;1;0;1;0.5826233227849553;0.32942636749041104
T302C6;T929C15;2006;0.09284680867031625;0;0;0;0.5961522021611001;0.4041927046155043
T302C6;T2688C15;2007;0.03249889535804673;0;0;0;0.4996705742210174;0.2754929601999152
T302C6;T680C15;2007;0.05662109166095686;84;4;80;0.563190911851595;0.21665580539999446
T302C6;T2221C6;2007;0.06256316290421604;7691;1302;6389;0.745221099995241;0.29458266835035196
T302C6;T2820C6;2007;0.07085845869446783;28;3;25;0.6082549352375429;0.32833988203905196
T302C6;T1840C6;2007;0.07264893184763088;2;0;2;0.5080703913189077;0.26532133150476617
T302C6;T2485C6;2007;0.07270440329135774;52;14;38;0.5278554230296082;0.41633584427948445
T302C6;T241C15;2007;0.07469179618663879;2;0;2;0.5571541143144733;0.20435861687474638
T302C6;T532C15;2007;0.07537829233499993;0;0;0;0.5150928543568669;0.25047388901261713
T302C6;T127C6;2007;0.07575305636275464;5;4;1;0.5755024879585782;0.274581021607262
T302C6;T842C6;2007;0.07578574123665016;736;77;659;0.6809265688976649;0.27423213468213825
T302C6;T411C6;2008;0.0478591544689535;0;0;0;0.5695613694492412;0.20285893377152397
T302C6;T310C6;2008;0.060474984877807114;1;0;1;0.5483987065943958;0.2321696968001404
T302C6;T326C6;2008;0.0614240500297345;1;0;1;0.5807039030673297;0.2524644264260993
T302C6;T1499C6;2008;0.06419314549754229;16;5;11;0.5625235047498278;0.40015045629048546
T302C6;T121C3;2008;0.06561990132819273;84;4;80;0.5854290152425329;0.20511502107412952
T302C6;T485C6;2008;0.06583786724517915;1;0;1;0.5840240701481544;0.3099645483978511
T302C6;T363C6;2008;0.06598121728117423;0;0;0;0.4887540422435429;0.22810510475590154
T302C6;T322C6;2008;0.06843191284744377;0;0;0;0.5933992014274971;0.200836060594881
T302C6;T423C6;2008;0.06900722185066144;45;4;41;0.5362102596911027;0.24590680255157554
T302C6;T38C3;2008;0.07129739034732441;15;0;15;0.5903738230155756;0.229845772701168
T302C6;T252C6;2009;0.07334868876675471;20;0;20;0.5568144820684786;0.27705078471649536
T302C6;T1795C6;2009;0.0826786203579849;171;43;128;0.6182590566048909;0.24710371422146474
T302C6;T1525C6;2009;0.08415752527237808;7;2;5;0.5294980756654717;0.27826679766601
T302C6;T1338C15;2009;0.08872763583070153;46;9;37;0.6110924081521381;0.35487164490708173
T302C6;T1130C6;2009;0.08940481105333431;29;4;25;0.5806098690740337;0.27438239657300784
T302C6;T295C6;2009;0.09325087463729187;20;2;18;0.5407793555026421;0.24686384642823875
T302C6;T2164C6;2009;0.09370838823527694;135;24;111;0.5551459285251523;0.2059654400134828
T302C6;T277C6;2009;0.09422264222071619;9;1;8;0.6004317311619901;0.5720535610010555
T302C6;T215C6;2009;0.0946883648224861;36;7;29;0.5948156690724004;0.3521465184756475
T302C6;T515C6;2009;0.09576165745715515;43;2;41;0.5649938360072099;0.20694089577249647
T302C6;T922C6;2010;0.09609881468416748;109;19;90;0.5499817288120179;0.33476988291036214
T302C6;T483C6;2010;0.10908051878309855;0;0;0;0.46343668306874836;0.24604128867897743
T302C6;T541C6;2010;0.112044083846774;5;5;0;0.5313736829022503;0.38577481168812033
T302C6;T2440C6;2010;0.11622053706789981;16;1;15;0.5993500254477873;0.26253714977909387
T302C6;T2791C6;2010;0.12005408272216944;140;18;122;0.6269121886994464;0.2561133142003967
T302C6;T2486C6;2010;0.12189283777578552;39;14;25;0.5625280330373374;0.2703448815293001
T302C6;T65C15;2010;0.12191990438158751;85;27;58;0.6635041207812716;0.2101180342344648
T302C6;T2199C6;2010;0.12287070783861176;1;1;0;0.5049935024530154;0.2141163793895231
T302C6;T115C6;2010;0.12370145447238734;8456;2711;5745;0.7893451092594244;1.8606704676140282
T302C6;T526C6;2011;0.09935728498763385;143;27;116;0.6972533325466314;0.27663789433191394
T302C6;T2153C6;2011;0.10480283181734062;4;0;4;0.5950406477654393;0.35469091812161496
T302C6;T2143C6;2011;0.11863677051649257;1;0;1;0.5144960311369766;0.6516942198029155
T302C6;T1236C6;2011;0.12080172045771431;202;40;162;0.5886355842116175;0.29450899464063635
T302C6;T842C3;2014;0.16887648475236117;1009;445;564;0.660970591116919;0.43772504207535895
T664C2;T947C2;2006;0.015296432800947946;17002;1482;15520;0.7669713121090583;0.4036048648725639
T664C2;T2435C2;2006;0.03239003247480676;143;15;128;0.6101340727408182;0.231059639458038
T664C2;T38C2;2006;0.03770601431232001;316;29;287;0.6553534490494086;0.31179160408245693
T664C2;T876C2;2006;0.042491696526768985;88;13;75;0.5436926435137273;0.4156168701515885
T664C2;T1201C2;2006;0.04323260516947325;584;61;523;0.5806740724937618;0.36570500212374907
T664C2;T2172C2;2006;0.04346234397339299;96;5;91;0.5864742854458107;0.5400812549221023
T664C2;T2038C2;2006;0.04746549226900609;88;18;70;0.5592404456169815;0.33141072134779853
T664C2;T2357C2;2006;0.04847796888678291;677;87;590;0.6227646450603783;0.3444018483166056
T664C2;T185C2;2006;0.04858767336481906;894;78;816;0.7134009076013824;0.5470717745753458
T664C2;T1189C2;2006;0.048964308599581896;13;1;12;0.5302124463942967;0.4874853852508211
T664C2;T556C2;2007;0.023756281021926395;7364;846;6518;0.6908689806694606;0.3415577749814287
T664C2;T432C2;2007;0.024611612937952332;184;37;147;0.5118207932959034;0.32992617723370776
T664C2;T544C2;2007;0.02595573814278518;1622;216;1406;0.5644383493456822;0.3923895522976038
T664C2;T326C2;2007;0.026534136263425934;5;0;5;0.6561176164156436;0.2067530016497875
T664C2;T487C2;2007;0.027019106247103353;154;14;140;0.676509018873917;0.5606356635572888
T664C2;T610C2;2007;0.02705865520363937;279;45;234;0.5370649728069998;0.7960806105922089
T664C2;T1011C2;2007;0.02861619607983168;5785;674;5111;0.6672177602630722;0.24197645502095214
T664C2;T1520C2;2007;0.02890526192572984;303;33;270;0.5397185439009898;0.21004630697019025
T664C2;T627C2;2007;0.030312479552160765;174;38;136;0.5102806724964599;0.5949088148456236
T664C2;T776C2;2007;0.0303712822596649;225;5;220;0.4973285302676629;0.49357408072356457
T664C2;T2789C2;2008;0.016061869449825683;23;2;21;0.4995461822543066;0.2794281313007351
T664C2;T1007C2;2008;0.019336379643560386;437;93;344;0.5294261225038768;0.3000678019826291
T664C2;T100C2;2008;0.023795513694376158;45;3;42;0.4737212509076497;0.3518071785643451
T664C2;T653C2;2008;0.024115006832228447;968;184;784;0.5533251222826429;0.7925114184085219
T664C2;T2078C2;2008;0.02471842156054893;330;69;261;0.5301701066027381;0.23331320339736547
T664C2;T215C2;2008;0.025146721401198113;329;66;263;0.5995530486070211;0.5699773083803138
T664C2;T667C2;2008;0.026030508951011222;180;24;156;0.46139857663201134;0.553755809103804
T664C2;T641C2;2008;0.027658299041273926;504;77;427;0.5563504723477704;0.7382296431494911
T664C2;T363C2;2008;0.028024521307663863;7;1;6;0.5129899455177307;0.42046945352991144
T664C2;T1482C2;2008;0.02809989387354883;50;5;45;0.4750388404294557;0.43064974592420935
T664C2;T484C2;2009;0.016986722100911456;483;102;381;0.5922826895601555;0.23892593764314965
T664C2;T2453C2;2009;0.021271445363103325;366;103;263;0.5698436026847056;0.3022357206642736
T664C2;T821C2;2009;0.02286443512199865;244;50;194;0.6284879013912275;0.44185411304476313
T664C2;T2775C2;2009;0.02475341849951862;392;111;281;0.5944162677803001;0.21352353774091093
T664C2;T115C2;2009;0.02512913487767554;5697;1297;4400;0.7234173439828911;0.22168647810326494
T664C2;T1398C2;2009;0.02549732251037984;157;5;152;0.5708267236739457;0.20595942121424168
T664C2;T710C2;2009;0.028431765469685066;283;37;246;0.6918099528436084;0.23571555427851135
T664C2;T2682C2;2009;0.03030601055301685;151;30;121;0.5722276834726667;0.2003944549833618
T664C2;T1696C2;2009;0.030810844467041187;173;47;126;0.5573852122069864;0.21036097517283944
T664C2;T780C2;2009;0.03153957734690516;91;22;69;0.6134192789723587;0.46512577575867065
T664C2;T372C2;2010;0.013500696833261494;42;6;36;0.5643204739262755;0.27328343258897686
T664C2;T12C2;2010;0.015382323616037086;1;0;1;0.5244206615328092;0.27202136028296253
T664C2;T98C2;2010;0.017214338892518444;442;208;234;0.6587131073337147;0.3352711199965028
T664C2;T125C2;2010;0.02156210686879856;7;0;7;0.5788460976935139;0.20180058133927237
T664C2;T1617C2;2010;0.027601959004525445;57;10;47;0.5961561598479765;0.2427573366878191
T664C2;T434C2;2010;0.02787086099640612;725;141;584;0.585659841894371;0.5400896590609536
T664C2;T1024C2;2010;0.029005108497565102;36;10;26;0.5465234015422793;0.2147649457376106
T664C2;T2364C2;2010;0.030450740900688444;80;15;65;0.576222618036857;0.24926889820210488
T664C2;T1365C2;2010;0.030516624886305355;302;66;236;0.607840781302268;0.36741503179541923
T664C2;T1302C2;2010;0.031683024819888495;278;54;224;0.5714945684543236;0.30996071880051695
T664C2;T999C2;2011;0.011695656608967764;872;276;596;0.5408006868099358;0.2123431221592514
T664C2;T2189C2;2011;0.02016378012870068;1311;455;856;0.6060308483671387;0.2078089854871569
T664C2;T1713C2;2011;0.024387165937154176;125;26;99;0.5871231728903302;0.3196296344316119
T664C2;T8C2;2011;0.02490862029651597;196;23;173;0.5506669241762985;0.2116997605104674
T664C2;T534C2;2011;0.025773446436130554;2;1;1;0.5254855279121311;0.3385334814499557
T664C2;T1225C2;2011;0.02842637028032402;98;32;66;0.5125677013237071;0.28055970714266726
T664C2;T378C2;2011;0.02984594574136923;11112;3012;8100;0.7141320865856517;0.22951488498852776
T664C2;T1156C2;2011;0.030647999334586062;1148;407;741;0.5718784188202437;0.5957342237861453
T664C2;T343C2;2011;0.030684050183600542;485;150;335;0.690405241647793;0.2932218970631814
T664C2;T2011C2;2011;0.032786491975298815;56;19;37;0.5517353766941273;0.2440983902038364
T664C2;T1422C2;2012;0.017514797097823664;49;19;30;0.5869869879693557;0.26371830819592795
T664C2;T74C2;2012;0.019884573057841637;180;25;155;0.6293543581004546;0.2028666716661214
T664C2;T823C2;2012;0.020620074972935276;111;21;90;0.5894965680449971;0.25056250222276444
T664C2;T330C2;2012;0.02336652105021264;23;6;17;0.5388766972227489;0.6120464194651711
T664C2;T1957C2;2012;0.027595181959512605;408;129;279;0.6069545868832902;0.22426163347773292
T664C2;T1257C2;2013;0.027060351234863722;95;33;62;0.5377287234823637;0.37217243496501395
T664C2;T572C2;2013;0.028867500072910723;15;5;10;0.5930708557848661;0.2296888426405912
T664C2;T1797C2;2013;0.03645598619675694;321;102;219;0.6003189565408802;0.2547193926812072
T664C2;T2557C2;2013;0.03769697169246522;1252;550;702;0.6985128488368086;0.21770215885147917
T664C2;T155C2;2013;0.04530690670904414;174;52;122;0.5951978532382478;1.1741758912290279
T664C2;T765C2;2013;0.0471401587493685;426;214;212;0.5604687299770142;0.9714669692280647
T664C2;T274C2;2013;0.04792731350934454;51;19;32;0.48637207334047877;0.3326028512100092
T664C2;T2497C2;2013;0.04795288408898635;49;19;30;0.553473044899112;0.23920638532385355
T664C2;T1639C2;2014;0.03643532342689637;138;64;74;0.5817892766777553;0.38630036718799765
T664C2;T339C2;2014;0.05683675271449384;8107;3537;4570;0.7726681643741866;0.7272201095885998
T664C2;T1110C2;2014;0.057079837426073254;108;42;66;0.5875723797827428;0.29464296470296336
T664C2;T1578C2;2014;0.058057437830830616;53;23;30;0.573896312817056;0.5388905126463036
T664C2;T66C2;2014;0.06129818327842207;114;43;71;0.6142656331170426;0.7020783587963684
T664C2;T295C2;2014;0.06526781058920872;48;6;42;0.5897344591221987;0.32099608756655773
T664C2;T1068C2;2015;0.08707884261467769;27;13;14;0.557115502978753;0.3760741327047503
T664C2;T413C2;2015;0.09049315889630982;730;309;421;0.6384036380458014;0.9340362626878256
T664C2;T1892C2;2015;0.09207476180984198;243;111;132;0.5255768501368121;0.23306475724566578
T664C2;T493C2;2016;0.09838869548625795;1398;415;983;0.6240924011306801;0.23323831746245827
T664C2;T314C2;2016;0.09966933260322008;113;44;69;0.5836581785444372;0.9848635829232414
T112C10;T23C10;2002;0.05190665369450398;1128;69;1059;0.6346452765244233;0.3411800873051008
T112C10;T18C10;2002;0.06239414179476033;3256;89;3167;0.6907818658644225;0.633467550547876
T112C10;T6C10;2002;0.07165661751093799;141;6;135;0.5926244424322173;0.26958549700328616
T112C10;T127C10;2002;0.08792893610471164;59;9;50;0.6000990167824474;0.4284743643970126
T112C10;T207C10;2002;0.1264349803385496;100;4;96;0.6233936742865362;0.25076200400356785
T112C10;T33C10;2002;0.13176089166585303;611;31;580;0.598674903237834;0.23194444894622837
T112C10;T310C10;2002;0.14375401608617933;12;0;12;0.5958515340569664;0.22906087448627366
T112C10;T24C3;2002;0.18496762985059578;12;0;12;0.625633231927733;0.20443587436493127
T112C10;T544C10;2002;0.18885755111023173;18;1;17;0.5626312932663153;0.23838323804826003
T112C10;T312C10;2003;0.012552874937608927;7785;745;7040;0.7500620686655621;0.4020380576619162
T112C10;T1300C10;2003;0.01318397343881239;10117;1010;9107;0.7720873244450932;0.8682718826899802
T112C10;T2240C10;2003;0.01380411437281659;12377;1291;11086;0.789779734159911;0.7547264104858107
T112C10;T825C10;2003;0.014045085943731994;8684;869;7815;0.7695729979724343;0.6389875541255643
T112C10;T2125C10;2003;0.015574654814516142;10370;1056;9314;0.7767806791016363;0.7067743964651276
T112C10;T305C10;2003;0.016437546509364243;4229;338;3891;0.6953052687851781;0.8249472661775512
T112C10;T55C10;2003;0.016931649786170677;454;63;391;0.6369191727382304;0.2552088868732923
T112C10;T203C10;2003;0.01696923607942835;7223;646;6577;0.7344268260596262;0.8577444900319768
T112C10;T1135C10;2003;0.017599780359603412;9015;1058;7957;0.7932506564225823;0.32576528680300115
T112C10;T18C14;2003;0.017789666271882942;4727;312;4415;0.7114978175632352;0.33341364614047353
T112C10;T448C22;2004;0.03413785905377753;7681;1047;6634;0.7436048546249417;0.3437445199182167
T112C10;T112C13;2004;0.04905359794191666;12458;2191;10267;0.7826400876430216;0.4211699624075049
T112C10;T27C13;2004;0.052236279909556926;4;0;4;0.5696698625165177;0.3145919254581814
T112C10;T1205C22;2004;0.053696060188378913;4200;478;3722;0.6968786485283759;0.5655257547934658
T112C10;T467C14;2004;0.05481360642586042;48;8;40;0.605717982326228;0.2028342300587904
T112C10;T203C22;2004;0.056613870815575895;5526;788;4738;0.7202463277998266;0.29126012820068903
T112C10;T1729C10;2004;0.05704653569388496;7708;1032;6676;0.7472936925528889;0.338674697769322
T112C10;T825C4;2004;0.06019875554214549;8386;1251;7135;0.7651495779571855;0.25844957724632667
T112C10;T492C10;2004;0.06043085823235739;69;3;66;0.5539643154897842;0.3423022014659756
T112C10;T484C13;2004;0.06351665703302833;66;13;53;0.5907086336427824;0.21524458105260863
T112C10;T201C22;2005;0.026264713737876533;288;55;233;0.6136256510984992;0.25761516138185575
T112C10;T2417C3;2005;0.035654282162297934;15;1;14;0.5887311395627083;0.2991261007878835
T112C10;T759C10;2005;0.0436828728322215;187;52;135;0.6349337381397294;0.21906862239450378
T112C10;T825C22;2005;0.053638094532576064;9142;1962;7180;0.7879253520052298;0.36326917581892176
T112C10;T1364C10;2005;0.06226591312789875;71;9;62;0.5990524310872095;0.4463896561595074
T112C10;T846C22;2005;0.0690616801179399;3407;520;2887;0.6792549977519182;0.3857475607562365
T112C10;T133C10;2005;0.07191073267409842;11;0;11;0.5633161839358529;0.22737955945305596
T112C10;T153C4;2005;0.07203600434002244;139;37;102;0.5797267757829391;1.5033993984972085
T112C10;T1120C10;2005;0.07795804981839205;29;5;24;0.5992725887240025;0.3354113439223798
T112C10;T24C7;2005;0.07920432354067986;16;4;12;0.603528053769749;1.3736722412365736
T112C10;T2333C22;2006;0.040465916130178026;6;1;5;0.7081214742609603;0.2298896416214796
T112C10;T1092C22;2006;0.042815325553786754;4213;932;3281;0.6978868774435915;0.22719213855389367
T112C10;T112C4;2006;0.04451183273190673;14642;4359;10283;0.7875924286747459;0.26572672781684475
T112C10;T1318C22;2006;0.05479135434391602;2382;536;1846;0.735988905836489;0.2597508001010525
T112C10;T168C3;2006;0.0734615134193708;498;139;359;0.6655547361112258;1.4987018604835263
T112C10;T1696C11;2006;0.0754348049989002;1;1;0;0.6298970895643821;0.20493460898588253
T112C10;T334C11;2007;0.04790168727258948;7;2;5;0.6065894993564167;0.2962991495889597
T112C10;T65C6;2007;0.057650546164400684;200;92;108;0.6455128359250004;2.0336462400692086
T112C10;T2C3;2007;0.061972318402086946;0;0;0;0.5891960069853195;0.29902575516223684
T112C10;T810C13;2008;0.04934404219612931;104;23;81;0.6258600322300492;0.2093966640514627
T112C10;T23C4;2008;0.05117433497491508;462;166;296;0.6003605780875418;1.6579467564238293
T112C10;T4C2;2008;0.05386153099890367;2;2;0;0.5512502803607418;1.6700595692783218
T112C10;T95C13;2010;0.04901455350109818;51;20;31;0.6323883898897957;1.9058385553208113
T112C10;T1669C10;2010;0.050079738751988456;254;89;165;0.6602316121669625;1.1763103733647928
T112C10;T838C4;2011;0.06119967701929063;5975;3125;2850;0.7377373891569843;0.20812098348546987
T112C10;T181C4;2011;0.08674615481841941;1282;259;1023;0.6944539093500537;1.9725912156692673
T112C10;T1541C10;2012;0.07111831592199924;721;339;382;0.6301672088472703;1.2867554447208214
T112C10;T679C10;2015;0.06690024205435818;1530;854;676;0.6569914358428002;1.4751457413675508
T112C10;T846C10;2016;0.07182044119036346;4155;2931;1224;0.651954573495753;1.15731674050635
T112C10;T2120C10;2019;0.07940452731766545;2553;2255;298;0.6835952279937092;1.3472622312495357
T334C6;T305C6;2012;0.11266313505126269;4;1;3;0.6873005510718865;0.5618524854999664
T334C6;T172C6;2012;0.11400778626682662;1008;191;817;0.6757541647582554;0.30606309131464554
T334C6;T1808C6;2012;0.12158104915294499;34;11;23;0.7283155622758289;0.40871120194768923
T334C6;T100C6;2012;0.12850765711311185;80;14;66;0.6268402737510022;0.25254582275609816
T334C6;T80C6;2012;0.13309456244640794;1;1;0;0.5926640702125474;0.2703205807516728
T334C6;T863C6;2012;0.14385965560542902;4;2;2;0.6240431260440082;0.5247532315513626
T334C6;T830C6;2012;0.15387077734687749;14;6;8;0.6372897954532457;0.4229768533794961
T334C6;T1572C6;2012;0.15878520722437717;2;2;0;0.6051866374633743;0.2690832360579114
T334C6;T1364C6;2012;0.16312501862577866;0;0;0;0.7405294753542159;0.3498270694951116
T334C6;T448C6;2012;0.1706484421846386;8;4;4;0.6240283505597312;0.44485164631027385
T334C6;T553C6;2013;0.11859901146499618;0;0;0;0.6292608592438987;0.4199520721664757
T334C6;T433C6;2013;0.11917832643602522;4;2;2;0.7133164664613769;0.2023725201243065
T334C6;T1945C6;2013;0.12798671122817973;105;39;66;0.7037680542202269;0.2497496890789828
T334C6;T1308C6;2013;0.13018058326089754;3220;1296;1924;0.709637847094268;0.26802032715953805
T334C6;T1541C6;2013;0.13508844822870558;3;2;1;0.6438995831820323;0.3366073579343021
T334C6;T312C6;2013;0.13724889218584857;5;1;4;0.6102885542140847;0.2124242198437767
T334C6;T1886C6;2013;0.14254726741727042;11;4;7;0.7117178618722052;0.24281303915950994
T334C6;T279C6;2013;0.14356253114910023;0;0;0;0.6988921843185911;0.49499150606531916
T334C6;T763C6;2013;0.1439316411028272;69;35;34;0.6864889181351618;0.28383893194915316
T334C6;T825C6;2013;0.14501088436078757;6;1;5;0.6027605040571646;0.5064707521936662
T716C12;T1025C12;2006;0.035653152287019374;1909;234;1675;0.6382117632581902;1.136740569721534
T716C12;T367C12;2006;0.0373830314753647;32;3;29;0.5741771895954739;0.6932322839360867
T716C12;T446C12;2006;0.03883612173710138;2954;188;2766;0.6800127236140949;0.55565240551186
T716C12;T473C12;2006;0.041197077224334855;3110;502;2608;0.6718178771188323;0.8027544997059841
T716C12;T1235C12;2006;0.04305147160114098;3751;542;3209;0.686910807833148;0.21528743975518977
T716C12;T570C12;2006;0.04305253554233035;2895;259;2636;0.660685543908307;1.2188296467212496
T716C12;T358C12;2006;0.045685407835841074;743;119;624;0.6082999994396581;1.0713715681000844
T716C12;T715C12;2006;0.047168615389006296;57;7;50;0.5789863032995913;0.4512441243176944
T716C12;T2022C12;2006;0.04954375730997429;10676;1112;9564;0.777852126709373;0.5964164479260017
T716C12;T2063C12;2006;0.0508276626126849;2480;260;2220;0.7429114839018508;0.39700930261750633
T716C12;T841C12;2007;0.014258532250675637;3447;560;2887;0.702572259723172;0.28577404093579484
T716C12;T1779C12;2007;0.018410304519742682;734;150;584;0.6250181902920908;0.27368296864743197
T716C12;T34C12;2007;0.01914584696095878;392;45;347;0.6694235733281731;0.2654813740987318
T716C12;T3C12;2007;0.025357748708938144;1;0;1;0.5580911928420837;0.2030127053413404
T716C12;T1806C12;2007;0.029937530245762067;127;22;105;0.6667002983409539;0.2283673355425592
T716C12;T828C1;2007;0.03996237466898267;0;0;0;0.5392207567756949;0.33806849510015724
T716C12;T160C12;2007;0.04666119134068758;6;1;5;0.5452840933274452;0.23343154884346964
T716C12;T311C12;2007;0.048186236822160056;5;0;5;0.5619024112887328;0.2306803877677105
T716C12;T475C12;2007;0.055800946505995874;1487;182;1305;0.6641083372343373;0.27496731746736913
T716C12;T1107C12;2007;0.057606964934339366;1612;101;1511;0.6176697958955835;0.36856232958301727
T716C12;T2733C12;2008;0.016614062229011295;5713;867;4846;0.7411459122840556;0.3155338857952425
T716C12;T1222C1;2008;0.022388538831859983;1925;428;1497;0.7085091616099407;0.3519669601057557
T716C12;T1185C12;2008;0.033743173627070355;2416;534;1882;0.7295076639750301;0.3757607049511106
T716C12;T791C12;2008;0.033842620125296374;2555;535;2020;0.6883651354339355;0.4651119821499101
T716C12;T967C12;2008;0.03774175705030469;3544;507;3037;0.7026498920507143;0.24448389739266124
T716C12;T2180C12;2008;0.040835394674256675;344;29;315;0.6528198148467527;0.30271550150253457
T716C12;T398C1;2008;0.04125392356477642;4717;629;4088;0.7072033833316165;0.33242981031017493
T716C12;T193C12;2008;0.04177400093675132;13;3;10;0.5690743798451748;0.25311945209339237
T716C12;T1982C21;2008;0.04179116252907944;46;1;45;0.6202809675204033;0.28384404531332375
T716C12;T1514C12;2008;0.04657758932194245;59;5;54;0.6388716823677862;0.2159914908126795
T716C12;T1917C12;2009;0.019208812555155386;11022;1846;9176;0.8272072822248162;0.3411651798125392
T716C12;T1479C12;2009;0.028856862132331407;5693;1679;4014;0.649781327939819;0.21822572184904449
T716C12;T503C12;2009;0.029068392373952534;23;6;17;0.6115219443453808;0.4121392626033311
T716C12;T1590C12;2009;0.029786770632168835;1833;360;1473;0.6887249501105426;0.23962206011195003
T716C12;T768C12;2009;0.03111795250837901;1916;251;1665;0.7142183287534292;0.213282283950213
T716C12;T1733C12;2009;0.03468758288051088;3513;466;3047;0.6920697049869934;0.23493624802699406
T716C12;T135C12;2009;0.038400303826887416;0;0;0;0.6230355650358588;0.20290978446392824
T716C12;T976C12;2009;0.039533721378690156;3707;455;3252;0.7148872205855636;0.22077396489052156
T716C12;T2341C1;2009;0.03954419474343851;31;3;28;0.6365987697294869;0.30308715569468336
T716C12;T969C12;2009;0.04238058738020711;13;3;10;0.5968644601384718;0.23427088403010643
T716C12;T1181C12;2010;0.015032725470419117;29;10;19;0.6541380163203758;0.39035476760875437
T716C12;T1951C1;2010;0.019060042262753818;3621;1400;2221;0.6893624658753738;0.2365746740153946
T716C12;T1388C12;2010;0.022876332868122184;1720;726;994;0.6329568614756838;0.24727906296550828
T716C12;T1588C12;2010;0.026496563084090097;188;60;128;0.6743298087486083;0.2668325016527773
T716C12;T803C12;2010;0.03220938872806012;2386;787;1599;0.6587567020169363;0.22749360851224337
T716C12;T908C12;2010;0.03327558880777737;240;63;177;0.7098591665794968;0.3421617210376756
T716C12;T225C12;2010;0.03739321148122554;1993;391;1602;0.7013308486590735;0.6818146659074245
T716C12;T841C14;2010;0.04254469951760087;3813;1226;2587;0.6857428103112931;0.8245238253772558
T716C12;T1176C12;2010;0.0463253880580452;5;1;4;0.6040843285024273;0.23804165692711665
T716C12;T371C12;2010;0.051318214609030854;0;0;0;0.6831716593842048;0.21856477891535636
T716C12;T1358C12;2011;0.029054701574367403;4184;1281;2903;0.72302558601875;0.23228665257649309
T716C12;T1540C12;2011;0.02995422293014438;3401;1460;1941;0.6988479393040843;0.23091019318232114
T716C12;T1361C12;2011;0.035720864970771427;2308;503;1805;0.7611746071632293;0.2913809106157914
T716C12;T623C12;2011;0.03836547147966318;8096;1835;6261;0.802771622897078;0.30770261284217865
T716C12;T872C12;2011;0.04078253296414225;664;169;495;0.6935439365683587;0.21822296003916308
T716C12;T1271C12;2011;0.05214453858171919;2500;954;1546;0.6949411634279804;0.5302330498918593
T716C12;T2381C12;2011;0.053190596194412465;2306;438;1868;0.6952709919418432;0.21673861078659365
T716C12;T1526C12;2011;0.05869687056657091;1;0;1;0.5926453312758415;0.21793226433854085
T716C12;T1871C12;2012;0.024862794574750158;3300;1384;1916;0.7030033592821106;0.32832540078261396
T716C12;T2493C12;2012;0.04407745168349564;7;1;6;0.7237072402550018;0.3097195486337604
T716C12;T2048C12;2012;0.05679478583751307;26;9;17;0.7010636556909635;0.22182836296988814
T716C12;T1063C12;2012;0.05700993444416602;19;3;16;0.5683180647875901;0.2588032483235853
T716C12;T789C12;2012;0.05855018716619542;2492;603;1889;0.788236729971586;0.2984091940911269
T716C12;T1347C12;2012;0.06633104267341872;453;111;342;0.6394589884661352;1.085394900137662
T716C12;T1005C12;2012;0.07982568337976659;3811;962;2849;0.7298751580461836;0.28521948911896267
T716C12;T690C12;2012;0.08176764508398349;1;1;0;0.6217258040398128;0.3374009042782184
T716C12;T706C12;2013;0.04448670881303218;83;34;49;0.6410911480256422;0.22980590486531446
T716C12;T1305C12;2013;0.05357700585865577;2123;724;1399;0.7128849732609928;0.26313470995415994
T716C12;T2804C12;2013;0.059755607980395364;2122;457;1665;0.6805202451923974;0.21621602794514116
T716C12;T1938C12;2013;0.06256933228551087;3013;1515;1498;0.7428649079929839;0.26482264498843505
T716C12;T2060C12;2013;0.06867119602127425;833;87;746;0.6913525989706841;0.5005829984997887
T716C12;T1250C12;2013;0.06990746275192372;222;37;185;0.7259546561244685;0.2758602816953192
T716C12;T1529C12;2013;0.07101448621613526;3183;1588;1595;0.7366917722868004;0.4455791306449672
T716C12;T184C12;2013;0.07489664212291824;1280;363;917;0.7340663482154269;0.21405147125485005
T716C12;T1749C12;2014;0.044863429473931515;605;168;437;0.7108102680865891;0.23475832507734717
T716C12;T1193C12;2014;0.06587777390782423;753;107;646;0.6713753705287535;0.2813696584898302
T716C12;T1185C14;2014;0.07555100927426062;3042;1688;1354;0.7248009578749803;1.1081346367591887
T716C12;T81C12;2014;0.07682613846196074;1513;336;1177;0.6802816460090609;0.5120991027231332
T716C12;T2455C12;2014;0.0823273546012182;1686;1031;655;0.6665574440111179;0.24933105756972498
T716C12;T878C12;2018;0.12810669630111382;3024;1558;1466;0.7180377539162218;1.5234617719669747
T793C3;T291C10;2006;0.05143583763152493;46;13;33;0.537413717443042;0.2529666667559855
T793C3;T487C24;2006;0.05678957215259495;74;1;73;0.6931016958419733;0.22504033700900125
T793C3;T335C3;2006;0.05878977277489317;245;5;240;0.6599806511542077;0.9734931277293621
T793C3;T679C3;2006;0.05932894540750411;86;3;83;0.6646358629174818;0.4066979682167918
T793C3;T461C3;2006;0.0653891102842934;21;1;20;0.6330957073177306;0.6599803846741137
T793C3;T173C3;2006;0.06591477823390879;4;0;4;0.5043958042420211;0.2795658580472595
T793C3;T825C3;2006;0.07395328256314271;20;0;20;0.5585019312116503;0.30774922609931044
T793C3;T2284C3;2006;0.07442926436723263;401;7;394;0.6120656688073975;0.582747197733822
T793C3;T1071C3;2006;0.07797826612673264;38;2;36;0.5677264518318738;1.0477570808139143
T793C3;T545C10;2006;0.07939520029696134;75;13;62;0.5392411280508083;0.464884821742541
T793C3;T1068C3;2007;0.018418141454391468;20;0;20;0.5605104627781308;0.3925732356517075
T793C3;T112C3;2007;0.03652948208094431;100;14;86;0.5812592009546222;1.0885090894605354
T793C3;T147C24;2007;0.04237573970155384;0;0;0;0.5368766641165585;0.24823361968630245
T793C3;T1235C3;2007;0.048273211147805806;0;0;0;0.5503058733052292;0.270408220773763
T793C3;T1279C3;2007;0.04894923088456471;72;3;69;0.6063095684608871;0.3457525522734967
T793C3;T365C3;2007;0.060712369712850545;634;19;615;0.6863030629245848;0.3007061115349868
T793C3;T835C3;2007;0.06208556860749925;1;0;1;0.5558848255754315;0.3288871381797789
T793C3;T1270C3;2007;0.06702882913250918;0;0;0;0.6007428897651189;0.24502402848253949
T793C3;T1669C3;2007;0.06822901712947504;42;5;37;0.607357945574583;0.6777558485758755
T793C3;T860C3;2007;0.06882251906947967;44;3;41;0.6339106549155646;0.5517089549882618
T793C3;T9C24;2008;0.043772312252458145;0;0;0;0.6113541584526802;0.2016948081474948
T793C3;T847C3;2008;0.05625778301917661;242;12;230;0.6397261061631152;0.6215687566496932
T793C3;T2322C3;2008;0.05746641607513192;108;6;102;0.5871605136883011;0.2915011387537631
T793C3;T513C24;2008;0.05781791731629615;0;0;0;0.5308531680448392;0.22462716400021523
T793C3;T57C24;2008;0.060294877751343234;140;33;107;0.6092459280459219;0.2143392568380892
T793C3;T487C3;2008;0.06042804081339326;11;0;11;0.673210677669576;0.7254580641078466
T793C3;T47C3;2008;0.06213046769675634;1;0;1;0.5613541802129781;0.5519968580558635
T793C3;T733C3;2008;0.06953018249573895;49;5;44;0.5980127277306866;0.22098858835622948
T793C3;T783C3;2008;0.06977088604211212;13;2;11;0.5594705970643377;0.41913292444851197
T793C3;T12C3;2008;0.07131064688369082;4;0;4;0.5386454327790777;0.6741404534758201
T793C3;T1405C3;2009;0.06466656698173634;770;37;733;0.6579561768485006;0.3846614269449552
T793C3;T1519C3;2009;0.06522183802096337;11553;2911;8642;0.7105452777907796;0.31604311712008226
T793C3;T322C3;2009;0.0707729195439698;7;2;5;0.6420986743222039;1.4660244709717543
T793C3;T839C24;2009;0.07095358748009484;6;1;5;0.537562195067405;0.25350302313470235
T793C3;T2793C3;2009;0.08205743025426104;1725;114;1611;0.6840797303176422;0.25729872444610513
T793C3;T344C24;2009;0.08218525802533516;0;0;0;0.5487810658666294;0.20598160608268695
T793C3;T326C24;2009;0.08245207128769849;2;0;2;0.5426638341482246;0.2022355472546729
T793C3;T1133C3;2009;0.08361955968468826;6;0;6;0.5152732711484964;1.3106324807409382
T793C3;T1190C3;2009;0.09178192011198927;3;0;3;0.5018022810191249;0.24958627994452554
T793C3;T1148C3;2009;0.09258082382447508;1957;232;1725;0.5988553135094118;0.5258115164960773
T793C3;T356C3;2010;0.0483321063220451;5;0;5;0.6515188671828658;0.5256146943150711
T793C3;T1997C3;2010;0.06045774725151987;8842;2925;5917;0.5918290850040996;0.241438447919964
T793C3;T452C3;2010;0.06381762767056431;6;0;6;0.5887518149774876;0.20315410684546453
T793C3;T545C6;2010;0.06945257005345229;21;6;15;0.5588964481192048;1.3329656160856065
T793C3;T1952C3;2010;0.08551253951199833;29;1;28;0.6107076254033366;0.3936589333550708
T793C3;T312C3;2010;0.0929065799296942;26;1;25;0.5927207627159041;0.2583973417417259
T793C3;T40C3;2010;0.09365234906762043;0;0;0;0.5384732165924107;0.21109548559162558
T793C3;T1481C3;2010;0.10026103481251902;2;0;2;0.5581537884903403;1.1902444365928513
T793C3;T728C3;2010;0.10489405481857039;16;1;15;0.5553657402533656;0.2566735673586097
T793C3;T169C3;2010;0.10619267683592559;5;0;5;0.6109066016395068;0.4794522898343685
T793C3;T2408C3;2011;0.0775646053115151;1608;363;1245;0.6086670368104169;0.7066185810515683
T793C3;T2107C6;2011;0.08442855299885599;1922;558;1364;0.7012233924197666;1.168390307967222
T793C3;T903C10;2011;0.08477950558894087;27;10;17;0.5666684296944763;1.3500635531431504
T793C3;T98C3;2012;0.07954292585902523;65;5;60;0.6655308320685163;1.4847441307074942
T793C3;T2141C3;2012;0.08026912025493904;635;81;554;0.6404833293119587;0.8192880027930051
T793C3;T554C3;2012;0.1272372731842769;38;11;27;0.5779253802233808;0.37975443685522803
T793C3;T334C3;2012;0.14070573241921758;20;6;14;0.6536278871770447;1.2325739579955621
T793C3;T2805C3;2013;0.07189742920996234;103;23;80;0.5859772066805862;0.24316509560746347
T793C3;T952C3;2013;0.07897987087444935;6;1;5;0.5432758094880652;0.2762188541133275
T793C3;T205C3;2013;0.1582734009029828;3516;1599;1917;0.7053564625737376;0.43104051457518483
T793C3;T2378C3;2017;0.10409332883950073;12129;8286;3843;0.6988311559121589;0.9336086903954147
T793C3;T715C3;2018;0.08740192283242121;1;1;0;0.49541866823923436;1.133038012200779
T588C6;T2164C6;2013;0.06268471047333801;690;165;525;0.581556177076076;0.6700394550087275
T588C6;T2030C6;2013;0.08321030899587001;36;11;25;0.5465861890000236;1.11493457096804
T588C6;T1450C6;2013;0.08391369942377103;4671;1225;3446;0.623879895540074;0.5707782956241266
T588C6;T1280C6;2013;0.08849329612601087;15;5;10;0.5919800193276017;0.9312705517321718
T588C6;T2531C6;2013;0.09247017381660094;19;2;17;0.519650393523861;0.566497586810355
T588C6;T2143C6;2013;0.0957299821967168;6;2;4;0.52878052264412;0.696752313970814
T588C6;T442C6;2013;0.09601445758627869;24;5;19;0.5826419265771193;0.3152980470651115
T588C6;T1525C6;2013;0.09853235128659465;3;1;2;0.565793082566177;0.6498846327131204
T588C6;T1130C6;2013;0.10398701965239188;4;1;3;0.5481202840855164;0.49401694309109184
T588C6;T1144C6;2013;0.1040769094956221;21;6;15;0.5532752701507004;1.0383903875912694
T588C6;T1290C6;2014;0.15377779504042843;1359;472;887;0.6378094969376831;0.3733962856366663
T588C6;T90C6;2014;0.15469766213400982;24;6;18;0.5217982484295104;0.8843064709520716
T588C6;T1930C6;2014;0.15986260728289503;1355;606;749;0.6788460921937818;0.2378353742425449
T588C6;T736C6;2016;0.07873587357641587;16629;8368;8261;0.6619547409657943;0.2009103574180501
T588C6;T2490C6;2016;0.08043128566120494;22;7;15;0.5073669580166462;1.2713332117487341
T588C6;T800C6;2016;0.12478230591750639;668;327;341;0.6441026631015555;1.029549208340795
T588C6;T2199C6;2017;0.07303054502962825;1814;1157;657;0.6016254096673077;0.29052962309964814
T588C6;T927C6;2018;0.0905279447669558;1017;538;479;0.5862752426400138;1.3358247104482628
T74C11;T599C11;2004;0.03480701861674618;8449;677;7772;0.7289373078053172;0.2940742832105115
T74C11;T505C11;2004;0.042297107515753773;12004;882;11122;0.7502392665089865;0.31419741208465346
T74C11;T401C11;2004;0.046102217047893745;138;10;128;0.6058699988856345;0.21847566998263668
T74C11;T1043C14;2004;0.05745865963529839;1206;32;1174;0.6618515601405264;0.8443246715033589
T74C11;T1977C14;2004;0.05784508457435655;423;7;416;0.5941202077346772;0.49410387799178584
T74C11;T2336C14;2004;0.06483117310113307;0;0;0;0.5758299844704144;0.5076942142475466
T74C11;T149C14;2004;0.073987362328092;59;1;58;0.5929619373816937;1.6723091513187052
T74C11;T24C14;2004;0.08188471392025809;2;0;2;0.6415791053281121;0.4745948133933813
T74C11;T1670C11;2004;0.08263835672279796;7798;558;7240;0.6821696396290342;0.2168334723645866
T74C11;T151C14;2004;0.0834143830925359;0;0;0;0.6239851210136684;0.33783326565003985
T74C11;T2462C11;2005;0.0333051292548987;11156;1001;10155;0.764307693189316;0.3564029078394555
T74C11;T257C14;2005;0.03968169966028601;1601;168;1433;0.6521715503907475;0.24293131814887017
T74C11;T1369C11;2005;0.0415193111425155;72;2;70;0.5828448597429408;0.4931019904886559
T74C11;T549C11;2005;0.043171136036835644;38;1;37;0.5876705064647462;0.23132182454824562
T74C11;T876C11;2005;0.06595355243364298;10718;1022;9696;0.7580704839855288;0.20498433248954803
T74C11;T133C10;2005;0.0666196188694882;3;0;3;0.5751882223919055;0.22737955945305596
T74C11;T1795C22;2005;0.06705041251565702;0;0;0;0.6612500738808339;0.23639314695210945
T74C11;T692C11;2005;0.07616626685350936;4;0;4;0.5527816801901992;0.31471377766599723
T74C11;T510C14;2005;0.08378956320109887;1329;110;1219;0.5787371870426973;0.2876530886887837
T74C11;T237C11;2005;0.09651271940102091;4600;403;4197;0.7564448209494481;0.4706200150245305
T74C11;T591C11;2006;0.021011776254341363;17841;1994;15847;0.783951084681898;0.2239097188972761
T74C11;T2015C11;2006;0.02548478445839497;8500;1218;7282;0.7464209535171414;0.20000875191066364
T74C11;T1696C11;2006;0.03549209738276238;4423;531;3892;0.7513173493416894;0.20493460898588253
T74C11;T127C14;2006;0.03795418512914428;135;39;96;0.6243476293203863;0.2313225876931149
T74C11;T1383C11;2006;0.04260362901976744;1782;327;1455;0.6846810532247889;0.3495483913148014
T74C11;T1729C11;2006;0.04538947933973447;4;1;3;0.6751647756395056;0.3241623791982318
T74C11;T114C14;2006;0.05244856532439579;4594;556;4038;0.7554713897547103;0.2092009129675298
T74C11;T1445C22;2006;0.056273532309959684;16;1;15;0.5829651945199243;0.22621024256415878
T74C11;T26C11;2006;0.059825636955914474;526;66;460;0.6094865009722075;0.22228861118851975
T74C11;T916C11;2006;0.06390780376640603;55;2;53;0.6082851784120986;0.6130686384989761
T74C11;T494C11;2007;0.03542727554473846;83;14;69;0.6286735853076988;0.46802901821221715
T74C11;T987C11;2007;0.03850514141001837;48;4;44;0.660035291050134;0.892905146607654
T74C11;T1078C11;2007;0.040188693803309694;128;10;118;0.6193558579819026;0.2379687615458667
T74C11;T334C11;2007;0.04963607583033336;607;74;533;0.6102175627880114;0.2962991495889597
T74C11;T619C11;2007;0.054086760718640825;52;5;47;0.5912043664753807;0.24823874688950837
T74C11;T357C11;2007;0.07024796542127765;3;0;3;0.6404793623906424;0.24851337967216244
T74C11;T409C11;2007;0.07778403640805087;53;11;42;0.7111291304096324;0.2097352979731718
T74C11;T77C11;2007;0.08177156782489581;22;2;20;0.5325239007266742;1.5905528355431313
T74C11;T1014C11;2007;0.08876364130910364;3;0;3;0.621495857326007;0.26743857729053105
T74C11;T19C15;2007;0.10277586741886369;1644;197;1447;0.7200961450690336;1.4408938991573208
T74C11;T2361C11;2008;0.06841693692961681;8635;1868;6767;0.7461578302318594;0.2952285771711721
T74C11;T934C11;2008;0.09979713467427576;14;7;7;0.5629923252364336;0.20790917117973692
T74C11;T83C22;2008;0.10656628466651985;93;11;82;0.5829120907437125;0.5480580166008726
T74C11;T2C16;2009;0.06923072714740974;0;0;0;0.6250612833295517;1.4312294108742007
T74C11;T248C9;2009;0.08225514693545466;64;12;52;0.5967599205675631;1.6182544098321072
T74C11;T26C5;2012;0.10360964675387185;635;265;370;0.6267020949471901;2.1295824772496177
T74C11;T74C5;2013;0.12484012475768447;19049;8611;10438;0.7913766984851313;1.4087420821109016
T74C11;T198C11;2013;0.1414343158832666;808;433;375;0.6625698907791839;1.3391018428270434
T74C11;T728C11;2013;0.16038555469700522;6;0;6;0.6225965518172796;0.3004183262384799
T74C11;T1169C11;2013;0.1657889292538266;6810;3532;3278;0.7303440945837512;1.0390858378134065
T74C11;T694C3;2013;0.16583068239085663;1579;769;810;0.6568225537959342;1.1408277820663348
T74C11;T266C11;2014;0.12064588285939326;19;12;7;0.5334068747175503;1.8843399657707252
T74C11;T556C11;2016;0.15138612028807574;2808;1673;1135;0.7066385518919687;1.3103300850322244
T74C11;T2808C11;2016;0.15604640214547105;1600;902;698;0.7181357971790687;1.0216463720047984
T1141C17;T90C17;2005;0.047700386671618134;9172;1199;7973;0.8199638019785733;0.562821843695778
T1141C17;T276C17;2005;0.052668373825553894;2;0;2;0.5520452210681364;0.5907483688478681
T1141C17;T1560C6;2005;0.0687150145902834;49;0;49;0.5680134965118075;0.8773024407286835
T1141C17;T1283C6;2005;0.07019886368695283;352;9;343;0.5301659539043413;0.6373524937205168
T1141C17;T241C6;2005;0.07618082836848639;50;1;49;0.5723710979621268;1.3031370769204382
T1141C17;T193C17;2005;0.08460291726566815;7;1;6;0.5633108984432813;0.3861782287718035
T1141C17;T2420C6;2005;0.0871616423682835;45;0;45;0.5686117670601096;0.5599708286373059
T1141C17;T2107C6;2005;0.0886780484170906;20;7;13;0.5822297253677047;0.9200296379995977
T1141C17;T119C17;2005;0.08967947629910944;3;0;3;0.5590987520027486;1.2510833799760337
T1141C17;T1161C17;2005;0.09018092018411361;24;2;22;0.5492978921948595;0.2150855671603823
T1141C17;T598C17;2006;0.026003092996628063;597;58;539;0.6632033142556271;0.4526811179486958
T1141C17;T1877C17;2006;0.0296446442388435;15;1;14;0.5737712335622243;0.3931450388409252
T1141C17;T6C17;2006;0.030216226277927083;2;0;2;0.55807459683545;0.8800583740163885
T1141C17;T1283C17;2006;0.03187411736066881;253;20;233;0.5546219884148393;1.0937182350584627
T1141C17;T1316C17;2006;0.03300438780724213;1725;183;1542;0.580140373640683;0.9532918081947197
T1141C17;T867C17;2006;0.033036458806367075;33;2;31;0.5546713345203863;0.2533780470142893
T1141C17;T2423C17;2006;0.033049836123920984;4;0;4;0.5786100329674824;0.6489225588467427
T1141C17;T241C17;2006;0.03345083810136673;42;2;40;0.5561419956042127;1.126199063034273
T1141C17;T815C6;2006;0.034318585363105836;104;7;97;0.6504716979962321;0.6747735552268914
T1141C17;T614C17;2006;0.034594653328896774;10871;1802;9069;0.775262513816978;0.6638169644542404
T1141C17;T470C17;2007;0.022215753754051826;4840;852;3988;0.7135558098047531;0.32370228300432075
T1141C17;T80C17;2007;0.02326738786556981;0;0;0;0.5926347956231957;0.2022049085528663
T1141C17;T2171C17;2007;0.02514624355506412;1;0;1;0.5962885348630969;0.2878182467920353
T1141C17;T49C17;2007;0.02552248278915359;0;0;0;0.5880266424567229;0.3202465515085056
T1141C17;T628C17;2007;0.025780114504914242;0;0;0;0.5824012094270877;0.2053967157750633
T1141C17;T2818C17;2007;0.026155205419190142;152;20;132;0.5512786084413939;0.2122665481419405
T1141C17;T146C17;2007;0.02673027675795936;9;2;7;0.5338235410350727;0.21077797164470152
T1141C17;T1558C17;2007;0.02940142017415104;141;8;133;0.5333204439795509;0.30712701995427844
T1141C17;T141C17;2007;0.031551675620665964;0;0;0;0.5293639572905807;0.44599502699864313
T1141C17;T1017C17;2007;0.03409709801769467;5;0;5;0.6151016112906642;0.3963918565563466
T1141C17;T1062C17;2008;0.03364702581313872;6112;1556;4556;0.6960202128174864;0.33256615268841483
T1141C17;T100C17;2008;0.036875598107067864;133;4;129;0.5766814613715125;0.3141481624553119
T1141C17;T2378C17;2008;0.03892501421513073;372;64;308;0.6275933889981231;0.2210617623358537
T1141C17;T793C17;2008;0.041579814016286853;10;2;8;0.5739169070914396;0.23479769144223367
T1141C17;T2118C17;2008;0.04451784877517273;384;76;308;0.5798300464631592;0.2569784285215484
T1141C17;T40C17;2008;0.04479777711928623;7;4;3;0.5824589485166483;0.24466742327261468
T1141C17;T1447C17;2008;0.0453592339004667;2948;604;2344;0.6340495939590195;0.2364169750318996
T1141C17;T1485C11;2008;0.045473189370134115;8828;2083;6745;0.7509039208701634;0.2299521347026441
T1141C17;T916C17;2008;0.045583943219205;1;1;0;0.5315356958827331;0.27539538110104506
T1141C17;T1869C17;2008;0.047113356803688555;3;1;2;0.5364756078264051;0.22903658827866685
T1141C17;T1115C17;2009;0.023940290490295446;64;11;53;0.5720591187491695;0.25594461469004476
T1141C17;T1944C17;2009;0.02919838573897815;22;3;19;0.6433765904147082;0.21164073154576185
T1141C17;T367C17;2009;0.030585733578477714;4;1;3;0.5716854459055587;0.22684689010213208
T1141C17;T1566C17;2009;0.03465496934704326;7477;1868;5609;0.6442252864535674;0.4481799776114066
T1141C17;T1068C17;2009;0.03477308475611118;13;1;12;0.5819183988337455;0.2687281215774439
T1141C17;T910C17;2009;0.03513121634175409;538;186;352;0.678924139448591;0.2524404965029203
T1141C17;T1540C17;2009;0.03844173810907159;7;1;6;0.6139483192168436;0.29655095954555116
T1141C17;T1142C17;2009;0.03913928927162369;14;1;13;0.574801512688586;0.23075335660323248
T1141C17;T558C17;2009;0.03927088815773949;1;0;1;0.5781540787467223;0.24041932996810306
T1141C17;T2439C17;2009;0.039298155238986054;3;0;3;0.5705130721911772;0.28540169910370405
T1141C17;T416C17;2010;0.019709399235808833;1512;551;961;0.6610032337665238;0.262062623000248
T1141C17;T598C1;2010;0.030717822384435767;598;135;463;0.6698335579165179;0.20595998571679267
T1141C17;T57C17;2010;0.03172780800336927;59;11;48;0.5604753877067605;0.30917744703062244
T1141C17;T529C17;2010;0.03314472671949242;0;0;0;0.5946384447818908;0.21263376188671693
T1141C17;T1493C17;2010;0.035189577059800525;2650;776;1874;0.6321734036115192;0.32425506931300874
T1141C17;T1950C17;2010;0.03556948436158569;2;1;1;0.5721436212990134;0.22676873590146457
T1141C17;T1692C17;2010;0.03589653389158809;34;5;29;0.5635485517194148;0.20622713873471143
T1141C17;T1391C17;2010;0.03697234312669462;26;6;20;0.590842311489524;0.2730979301313497
T1141C17;T9C17;2010;0.03781323786716562;5;2;3;0.6133282364409508;0.23969880295010496
T1141C17;T1369C17;2010;0.03795223178722451;0;0;0;0.4921719775977277;0.35160587123994297
T1141C17;T1179C17;2011;0.034707375107010385;1326;374;952;0.6270303196662018;0.2176985387289376
T1141C17;T1859C17;2011;0.03491982728319831;88;17;71;0.5983621926849427;0.3038117316133706
T1141C17;T2029C17;2011;0.037070558245575924;389;96;293;0.5331792307762206;0.323809287594566
T1141C17;T1080C17;2011;0.03872996758608549;1;0;1;0.5991053718105009;0.24706704137246108
T1141C17;T1603C17;2011;0.03935009180470728;3;1;2;0.6071388418374178;0.2605843854350683
T1141C17;T1931C17;2011;0.04059506587704553;2;0;2;0.6058368544071255;0.2957375002096752
T1141C17;T1300C17;2011;0.04242765015992833;1;0;1;0.5747532149312936;0.2523648389498888
T1141C17;T737C1;2011;0.04263830048608186;0;0;0;0.5691872899671043;0.2397721027871786
T1141C17;T70C17;2011;0.04341597353945792;42;15;27;0.5525862630574285;0.24005345353350013
T1141C17;T98C17;2012;0.026090139958644065;139;44;95;0.6321297051606805;0.26332807205
T1141C17;T2219C17;2012;0.03234272505253222;0;0;0;0.5803550750914079;0.34090749319002345
T1141C17;T2017C17;2012;0.03278697190829949;2540;1306;1234;0.7222059231144413;0.240620242142933
T1141C17;T1218C17;2012;0.03329784404069258;456;131;325;0.5474004887244923;0.3754545799319381
T1141C17;T1123C17;2012;0.03466884482829036;113;35;78;0.5699759502675823;0.22191179599806934
T1141C17;T278C17;2012;0.036211561019195315;2;1;1;0.5947178012116743;0.27204986741545556
T1141C17;T48C17;2012;0.03664196977508105;3;3;0;0.554428025609245;0.21816459061733268
T1141C17;T830C17;2012;0.03807539913108726;1627;624;1003;0.639087209590611;0.23306558854372245
T1141C17;T162C17;2012;0.03828777033082875;2;1;1;0.6172510443190433;0.21408181940959245
T1141C17;T63C17;2012;0.039019955221470726;28;15;13;0.586832599440342;0.2205274090742794
T1141C17;T783C17;2013;0.02434330176265964;43;14;29;0.6025482106918998;0.2863027133649556
T1141C17;T2953C17;2013;0.03192533307818746;1159;578;581;0.5963626608797804;0.2064993631428506
T1141C17;T670C17;2013;0.03475923724996244;214;62;152;0.5547169218572431;0.3638267782519595
T1141C17;T1328C17;2013;0.03811256602859636;622;259;363;0.6005136579758666;0.2220422109655226
T1141C17;T135C17;2013;0.03817997919842775;12;4;8;0.5992772058306051;0.32316260500813004
T1141C17;T1290C17;2013;0.0384205684540182;323;118;205;0.5856606917091449;0.22316199159514818
T1141C17;T1734C17;2013;0.038807497310331396;0;0;0;0.5566812278590569;0.26129014421681296
T1141C17;T625C17;2013;0.04081326760547577;0;0;0;0.5563224762267613;0.6587251863540916
T1141C17;T1203C17;2013;0.04206358918283426;2;2;0;0.5658635815847562;0.24582325974581
T1141C17;T1320C17;2013;0.04260422186065704;0;0;0;0.5924045055414355;0.2149103217713923
T1141C17;T1930C17;2014;0.02214609084367425;1616;792;824;0.5851373147432877;0.24276525555173942
T1141C17;T0C17;2014;0.031057156184572943;0;0;0;0.5473576992873448;0.25145787982142614
T1141C17;T210C12;2014;0.03149742795452759;30;10;20;0.6490967481536261;0.20354647366338857
T1141C17;T5C17;2014;0.03166880994170307;0;0;0;0.5762466984451984;0.21155576323901648
T1141C17;T1965C17;2014;0.031773442816715125;1;0;1;0.5604007197301479;0.2525645984227094
T1141C17;T927C17;2014;0.03279827851126349;4;2;2;0.5298675036796936;0.20718045953371472
T1141C17;T169C17;2015;0.03377552303039;0;0;0;0.6056861968820345;0.2394612114886609
T1141C17;T1139C6;2015;0.0340747110369396;1094;546;548;0.6777024263437225;0.21108711528308063
T1141C17;T2181C17;2015;0.03588451454916464;7834;4685;3149;0.735261098625722;0.2055382498753078
T1141C17;T2045C17;2015;0.03789605365289783;5127;3110;2017;0.6922546167219981;0.20419120006229466
T1141C17;T325C17;2015;0.03832895822919968;9;4;5;0.5748820959540637;0.20862846377320318
T1141C17;T536C17;2015;0.04072100371888798;10;5;5;0.6319875708471574;0.23434858534896247
T1141C17;T254C17;2015;0.04080431951939145;2;1;1;0.633770836938439;0.7414667184315643
T1141C17;T1825C3;2015;0.041784801664101145;446;288;158;0.5877436433832075;0.5245141822392945
T1141C17;T1573C17;2015;0.04480302837131678;1;1;0;0.5909736696606842;0.21436172935544426
T1141C17;T1805C17;2016;0.035512486126668574;6707;4545;2162;0.8219625542472694;0.2422023730128929
T1141C17;T64C17;2016;0.043422859379289136;3;1;2;0.56791872256876;0.3145342184874938
T1141C17;T357C17;2016;0.04558988963373878;0;0;0;0.628889127935965;0.20500047730521798
T1141C17;T1198C17;2016;0.04598643772057509;0;0;0;0.5365735368252205;0.20213743516392083
T1141C17;T2697C17;2016;0.04871187629574991;346;224;122;0.617135477094439;0.21378859744419082
T1141C17;T500C17;2016;0.04967285721263459;4;2;2;0.5258256962076358;0.29067140490153126
T1141C17;T2711C17;2016;0.04992500651925491;4;2;2;0.5786724852487979;0.4510434212260437
T1141C17;T670C6;2016;0.050678162722877285;73;43;30;0.596404427458171;0.3414106172241666
T1141C17;T2491C17;2017;0.03927679432651188;6183;4496;1687;0.7334452426102056;0.26917053888110176
T1141C17;T1224C17;2017;0.04201464133164823;58;34;24;0.536681528214652;0.2930169183689557
T1141C17;T2783C17;2017;0.042450337215595435;2765;1756;1009;0.5992801563280095;0.3261298218841563
T1141C17;T362C17;2017;0.04252965426252742;1398;883;515;0.649450401732373;0.42829141005837656
T1141C17;T2710C17;2017;0.04296532078773452;323;214;109;0.578241940361603;0.3383309351820669
T1141C17;T1332C17;2017;0.04512514969680703;3;3;0;0.5271318794635425;0.37907757155304234
T1141C17;T333C17;2017;0.0456005521430457;0;0;0;0.5511125644162047;0.21018310321218217
T1141C17;T1944C6;2017;0.0466023272952889;208;133;75;0.6502422012366258;0.3182678059607917
T1141C17;T1C17;2017;0.048475752051114984;0;0;0;0.5711449735667631;0.23707434568831498
T1141C17;T2C17;2017;0.050000305460099814;0;0;0;0.5603521567475931;0.32386797326977973
T1141C17;T748C17;2018;0.03140709140287268;51;38;13;0.5584304333517351;0.26517174619196926
T1141C17;T892C17;2018;0.0347275906716461;6669;5198;1471;0.8096558389898599;0.2985635987917477
T1141C17;T138C17;2018;0.03620719093170155;62;49;13;0.596440924841682;0.2125402337899492
T1141C17;T2730C17;2018;0.037349164314932404;91;47;44;0.5466502022795686;0.2469848517415222
T1141C17;T2104C17;2018;0.038727621718479766;0;0;0;0.5452883178445131;0.24235458753525224
T1141C17;T477C3;2018;0.041736178256036593;83;54;29;0.646890412727016;0.30555069082163355
T1141C17;T113C17;2018;0.04816265682684984;15;10;5;0.568690766815436;0.2819332086477812
T1141C17;T1744C17;2018;0.04873038433857646;3;3;0;0.529890907770195;0.334754372020157
T1141C17;T194C17;2019;0.032872201747800145;15;5;10;0.5843018262282409;0.2026298358602554
T1141C17;T74C17;2019;0.035526300803136346;0;0;0;0.5238333137010462;0.36957343513910623
T1434C8;T805C8;2004;0.005151961073822098;3810;367;3443;0.6507912730397976;0.4551989408966489
T1434C8;T233C8;2004;0.005241877312675003;1051;41;1010;0.6301780686551994;0.6199448395316635
T1434C8;T273C8;2004;0.005525521831196811;112;13;99;0.5525148812550247;0.8539087126473999
T1434C8;T851C8;2004;0.006938147413864892;9;2;7;0.5809078488004039;1.0119731943070565
T1434C8;T126C8;2004;0.007123772014699603;8;0;8;0.5924052470977539;0.4154382616905426
T1434C8;T804C8;2004;0.0072007008401206996;26;0;26;0.5808927019213533;1.1353451809323434
T1434C8;T718C8;2004;0.008212761344622566;70;1;69;0.570651471935336;0.5707299567969741
T1434C8;T691C8;2004;0.008733392742903856;39;4;35;0.5295712834896258;1.137283155387771
T1434C8;T1106C8;2004;0.009109934688709465;1054;61;993;0.6240407987295349;0.8188277337347066
T1434C8;T2590C8;2004;0.009225441531040879;964;100;864;0.5239363827199606;0.25169151376862015
T1434C8;T977C8;2005;0.0020961057502886238;6117;797;5320;0.7063277195632882;0.47889545647200343
T1434C8;T2110C8;2005;0.0026224813040790496;7013;1069;5944;0.7058989321048559;0.6648399176580232
T1434C8;T1197C8;2005;0.002843163537031179;10216;2085;8131;0.796252397049126;0.3616054327125031
T1434C8;T1684C8;2005;0.003197903141188063;7210;1195;6015;0.7449916491718829;0.5895809314301756
T1434C8;T110C8;2005;0.004327228430676122;2060;276;1784;0.6669694250923255;0.40889853275649807
T1434C8;T870C8;2005;0.004904704829170603;27;2;25;0.5090994299731428;0.2761823784554637
T1434C8;T103C8;2005;0.005500876760719753;4391;614;3777;0.7566378951831422;0.49971128083795413
T1434C8;T1997C8;2005;0.00625840021191848;32;4;28;0.5195128919341373;0.31220460925847454
T1434C8;T28C8;2005;0.006812280280488414;303;8;295;0.6785758796928157;0.3533725301963588
T1434C8;T818C8;2005;0.0072954236755083945;1754;268;1486;0.635612874708094;0.3150247015957484
T1434C8;T263C8;2006;0.002352090192645151;99;29;70;0.6385251472020543;0.3238921747372536
T1434C8;T1614C8;2006;0.002456528234998201;54;13;41;0.6107751207989813;0.36437942005237695
T1434C8;T143C8;2006;0.005571133227957326;322;54;268;0.5922353446150623;0.21439375603900793
T1434C8;T553C8;2006;0.005712343283333365;336;99;237;0.6068153516582517;0.2513114719788164
T1434C8;T1407C8;2006;0.005895374539618969;3181;625;2556;0.6559973207907153;0.3206290150307181
T1434C8;T1117C8;2006;0.006205416801050134;1966;135;1831;0.6233250044222136;0.2577531369385184
T1434C8;T1636C8;2006;0.007730275310386725;91;21;70;0.7236451079537587;0.20874260552284882
T1434C8;T311C8;2006;0.007833195086496048;402;24;378;0.5786934073406449;0.24611030230085823
T1434C8;T2461C8;2006;0.008121526866105788;288;103;185;0.5817081508520292;0.4176179577095831
T1434C8;T1518C8;2006;0.008623042758099997;1107;166;941;0.5855324426554831;0.4092501618552735
T1434C8;T2732C8;2007;0.005544307980976937;1929;595;1334;0.6278118024591943;0.23500595698484866
T1434C8;T1399C8;2007;0.006175748452685426;5705;1305;4400;0.699865563216975;0.2783009772452067
T1434C8;T934C8;2007;0.006284545696978672;26;18;8;0.5623515908862825;0.5309173079793758
T1434C8;T1043C8;2007;0.006636792977558037;33;14;19;0.5840463019690927;0.442439906653209
T1434C8;T15C8;2007;0.008453283649826115;172;17;155;0.6596078413003671;0.37782364405969104
T1434C8;T540C8;2007;0.009030008668478917;2;0;2;0.567942719001545;0.27989306749601867
T1434C8;T1247C8;2007;0.011021347874517362;6654;1713;4941;0.7025528024453662;0.3184960328512747
T1434C8;T114C8;2007;0.011229939597891647;35;14;21;0.7249961718585808;0.226879911527117
T1434C8;T122C8;2007;0.012010700844596656;68;17;51;0.5526300710299783;0.3178772352601574
T1434C8;T71C8;2007;0.012152714060192915;3;0;3;0.5276999477291049;0.3997492117657412
T1434C8;T1502C8;2008;0.005195432805232381;146;26;120;0.536124315514604;0.25273625541483413
T1434C8;T135C8;2008;0.005263437714203678;0;0;0;0.507107546463256;0.20329711207335097
T1434C8;T1575C8;2008;0.006340381672909956;1675;459;1216;0.5890389480426736;0.36121627991712885
T1434C8;T1167C8;2008;0.006602237687092227;148;52;96;0.5990872639896653;0.23803474631810415
T1434C8;T505C8;2008;0.007181226472601554;62;16;46;0.5655582442932973;0.2924241647498203
T1434C8;T2082C8;2008;0.007402038352541718;870;235;635;0.5663653937537099;0.26802932692229975
T1434C8;T74C8;2008;0.00866345135712765;54;13;41;0.6488285046677903;0.28534158161753037
T1434C8;T1222C8;2008;0.009958224667870441;565;186;379;0.6632536584540545;0.45769271065705214
T1434C8;T2379C8;2008;0.010266532480368018;6717;1877;4840;0.713061095409152;0.21166357708331515
T1434C8;T1687C8;2008;0.016125479327960934;704;57;647;0.5533301991321782;0.20135992621387638
T1434C8;T2241C8;2009;0.008568531923556333;2423;368;2055;0.7150389653401126;0.21658201606422553
T1434C8;T1029C8;2009;0.009767936215517081;4618;1534;3084;0.5552838288238139;0.25951174314677145
T1434C8;T2257C8;2009;0.011421984881131664;3844;546;3298;0.7483280705405583;0.45323420491982613
T1434C8;T642C8;2009;0.013212219377021883;0;0;0;0.5735858240960119;0.31671134747550433
T1434C8;T1953C8;2009;0.013909007084301761;4766;1205;3561;0.7361399589875053;0.39630479942152913
T1434C8;T668C8;2009;0.014031698749297217;1152;178;974;0.5918044487950183;0.21360080523259617
T1434C8;T2694C8;2009;0.016360830928257575;11636;4415;7221;0.7310577346046294;0.241927113228527
T1434C8;T321C8;2009;0.019556211821216363;8809;4137;4672;0.6253313153440476;0.20466057626809797
T1434C8;T937C8;2009;0.019979976990177395;193;36;157;0.5342829911034317;0.26926529480176653
T1434C8;T255C8;2009;0.022001820905365843;202;56;146;0.6300700537951258;0.23407268018064195
T1434C8;T259C8;2010;0.0076246689783466826;1777;956;821;0.62217240645752;0.23380309467975674
T1434C8;T1975C8;2010;0.009527537388944074;2840;1202;1638;0.6854919184994577;0.2241082486172706
T1434C8;T59C8;2010;0.011852347420275411;3958;2143;1815;0.7939305406838718;0.3120414030057739
T1434C8;T525C8;2010;0.0147809980305309;7;1;6;0.4956114468032427;0.21537726929980694
T1434C8;T2113C8;2010;0.015857108974757894;42;10;32;0.6071236901290642;0.20027181350533757
T1434C8;T26C8;2010;0.016084683565149138;63;9;54;0.5225113267110165;0.21398702392566415
T1434C8;T1387C8;2010;0.018547924881428757;59;16;43;0.5171070784470122;0.37668954209197
T1434C8;T2520C8;2010;0.02194960711076921;256;118;138;0.6050389237441647;0.21862824824151017
T1434C8;T2881C8;2010;0.02227231977481603;1;1;0;0.48076281332717485;0.26023341863839966
T1434C8;T1827C8;2010;0.022276079861495823;16;4;12;0.4872271590012788;0.27938525287158633
T1434C8;T2178C8;2011;0.009011950609551844;1155;340;815;0.6271887691238768;0.33638180058229855
T1434C8;T1634C8;2011;0.01360454774505726;2;0;2;0.5117839254473124;0.4000211533152295
T1434C8;T1356C8;2011;0.015801043131354775;3;0;3;0.5375050757369191;0.26000102714949624
T1434C8;T2047C12;2011;0.01711984788082921;567;257;310;0.5758456989418959;0.40986948783729926
T1434C8;T317C8;2011;0.01766168038722027;214;60;154;0.5487485427519107;0.3588535231955816
T1434C8;T2508C8;2011;0.019191539045906425;4;0;4;0.5629538064133703;0.2643304666092874
T1434C8;T1695C8;2011;0.019242754514762206;0;0;0;0.47502943502825296;0.25106659425714806
T1434C8;T2301C8;2011;0.019888234419602413;5;0;5;0.47935357135137274;0.2699651447354555
T1434C8;T113C8;2011;0.02169906876183325;3;0;3;0.6179276758224039;0.21541346033625958
T1434C8;T677C8;2011;0.02204826301251772;588;267;321;0.6864286011848586;0.38031272044618364
T1434C8;T1335C8;2012;0.012447710400007361;2166;691;1475;0.7184858186073341;0.2590867321426644
T1434C8;T1261C8;2012;0.014849760420916236;1;1;0;0.5962510951003182;0.27186143036937827
T1434C8;T1160C8;2012;0.015883857878824847;6;1;5;0.4852119102454172;0.20728600276368678
T1434C8;T2403C8;2012;0.018980465418360404;3;2;1;0.5061958345882519;0.22036100997917232
T1434C8;T2737C8;2012;0.022529941303312095;104;19;85;0.5660829958130704;0.30486861910810575
T1434C8;T1183C8;2012;0.02610107872144307;3120;1419;1701;0.6318739832152804;0.21966396747193354
T1434C8;T865C8;2012;0.026467698508240156;0;0;0;0.4568599268357182;0.22470972360132177
T1434C8;T1325C8;2012;0.027992178799504108;346;187;159;0.5352407104063999;0.2554823625634533
T1434C8;T1916C8;2012;0.028157678749508808;4;0;4;0.5268250980545566;0.23140366693531164
T1434C8;T951C8;2012;0.028774847229685707;1;1;0;0.5125506476703623;0.2605288831401882
T1434C8;T2687C8;2013;0.015603155214982234;244;174;70;0.5926706189345514;0.3232534138595705
T1434C8;T58C8;2013;0.02047662798234018;567;434;133;0.7158753493212507;0.29186478726244675
T1434C8;T648C8;2013;0.020828567261559683;650;176;474;0.72927890467686;0.308979810861781
T1434C8;T1237C8;2013;0.03145592103469419;13;8;5;0.5525994525572028;0.44431111002060336
T1434C8;T2250C8;2013;0.03187436903109375;25;10;15;0.6637095931398904;0.3518774511574546
T1434C8;T1106C14;2013;0.03367348839219553;950;422;528;0.6261475278217976;0.39306029852322427
T1434C8;T906C8;2013;0.03675468964519624;5;1;4;0.5930956009471295;0.20061335193635366
T1434C8;T1883C8;2013;0.03734230401936367;22;7;15;0.585687127432813;0.309997927319112
T1434C8;T2275C8;2013;0.03859974729100757;1;0;1;0.5718220192882913;0.4714942020666768
T1434C8;T206C8;2013;0.03877342810583029;153;50;103;0.5869107188024035;0.23017555589009892
T1434C8;T1738C8;2014;0.015258020643686643;3549;2440;1109;0.6146345839530241;0.4255915859429411
T1434C8;T648C14;2014;0.03034408258313792;1499;462;1037;0.7451973481552037;0.9664296119086068
T1434C8;T698C8;2014;0.03447452255649586;833;544;289;0.7596926802568718;0.31375989902867507
T1434C8;T1823C8;2014;0.0352415786036917;233;137;96;0.5875450452300301;0.24189119640366308
T1434C8;T225C8;2014;0.0359438741760002;1601;1048;553;0.7008926054952961;0.4455049240655469
T1434C8;T110C14;2014;0.03595990039356134;3412;1840;1572;0.7292849295913876;0.6276388044987594
T1434C8;T307C8;2014;0.038425002101245886;12;4;8;0.6150358674892896;0.20152926042380614
T1434C8;T2195C8;2014;0.038519252208111476;626;426;200;0.590616540197797;0.39356606705212366
T1434C8;T1901C8;2014;0.04389993515504753;123;7;116;0.5962483956421373;0.5165349431537473
T1434C8;T1230C8;2014;0.04514376385788765;18;8;10;0.6391327839457859;0.2970450045709147
T1434C8;T83C8;2015;0.020160689632788276;19;12;7;0.6104337242949359;0.29787261841372603
T1434C8;T1775C8;2015;0.023026004161265212;2490;1384;1106;0.7021308294791232;0.2070147882979921
T1434C8;T473C8;2015;0.028390670132505957;4;3;1;0.5010255559323257;0.2301231426976873
T1434C8;T366C8;2015;0.03653477805822103;61;25;36;0.5856008188903061;0.9319196332587323
T1434C8;T1564C14;2015;0.03671003645405779;17;15;2;0.5945927341526851;0.20604264495730856
T1434C8;T355C8;2015;0.03735791532752808;0;0;0;0.5788710901637544;0.8833940573197041
T1434C8;T2233C8;2015;0.04077523901096325;0;0;0;0.47875616594488324;0.29222263063557985
T1434C8;T1800C8;2015;0.04188534903710339;71;39;32;0.5820515688850361;0.3164525457868278
T1434C8;T2010C8;2015;0.046111460958913275;1299;704;595;0.6119930572601409;0.4562416427048963
T1434C8;T2698C8;2015;0.046760908894743825;839;587;252;0.6102941600509005;0.4264469953946915
T1434C8;T1089C14;2016;0.04180170799124494;6063;3962;2101;0.7504572091090089;0.941400921570154
T1434C8;T314C8;2016;0.04249160720305256;2011;596;1415;0.6584666190051367;0.6348616426154283
T1434C8;T179C8;2016;0.04314015558294004;0;0;0;0.619620261354217;0.23347074379004867
T1434C8;T267C8;2016;0.04419412614546825;342;94;248;0.655452697054488;0.4175109066881828
T1434C8;T907C8;2016;0.05321135536730104;851;267;584;0.6088191713120602;0.4225319729599202
T1434C8;T944C8;2016;0.058449728690998404;594;430;164;0.6022088458985264;0.34328861573802144
T1434C8;T738C14;2017;0.03993285616296571;36;24;12;0.6594470295449414;0.610621291043774
T1434C8;T1335C12;2017;0.04663974767353063;680;412;268;0.6008633328291311;0.5052592723011247
T1434C8;T104C8;2017;0.05103991305795608;297;61;236;0.6045684298893091;0.8094408893823934
T1434C8;T648C9;2017;0.05247098725367194;359;157;202;0.7035985054736058;0.9757044257080623
T1434C8;T1650C8;2018;0.04499625234412996;171;110;61;0.6131534499339135;0.6314410122423644
T312C13;T351C13;2006;0.012125663749380178;134;1;133;0.5978989953020594;0.448236189795212
T312C13;T9C13;2006;0.013458682072994055;3;0;3;0.6430925911004776;0.3813055061060794
T312C13;T253C13;2006;0.014643906607011203;2;0;2;0.5426385141876237;0.36018988248716377
T312C13;T2513C13;2006;0.020283852725576645;1846;90;1756;0.6164128661929302;0.22551932970268637
T312C13;T2481C13;2006;0.0227072718626109;3;0;3;0.489293264706692;0.4917045588466963
T312C13;T165C23;2006;0.02489954998482835;1106;19;1087;0.5967365092576602;0.2614892797413563
T312C13;T1262C13;2006;0.02905817665076471;5640;159;5481;0.5785462234129294;0.5183507195120756
T312C13;T1298C13;2006;0.03114282440846272;26;0;26;0.612651020971104;0.5671207989024425
T312C13;T86C13;2006;0.03261970298117345;2;0;2;0.5020495140904316;0.5085862076156613
T312C13;T863C13;2006;0.03313064536970589;6;1;5;0.5185637241912077;0.4458656013831062
T312C13;T259C13;2007;0.018160403011279524;2;0;2;0.578767999310283;0.33173681656922493
T312C13;T1974C13;2007;0.01959224841840701;0;0;0;0.620536768457147;0.2658402439778648
T312C13;T619C13;2007;0.02235181269846387;71;14;57;0.5833981051835804;0.24848218201955793
T312C13;T244C13;2007;0.02362225292520348;0;0;0;0.6437738802180168;0.32132200856917714
T312C13;T247C13;2007;0.025586792295356986;1;1;0;0.5293659701877258;0.3118319896288622
T312C13;T1431C13;2007;0.02565352902508411;0;0;0;0.5804759655171091;0.2284762837579179
T312C13;T2111C13;2007;0.026564282919451676;23;0;23;0.6023739491202653;0.24868891872487997
T312C13;T2797C13;2007;0.028368297407659893;9;1;8;0.5410275711785637;0.23470051582581916
T312C13;T205C13;2007;0.029668685319904187;3;0;3;0.5361924383640243;0.21141009179854195
T312C13;T234C13;2007;0.03081223823838819;6;2;4;0.615969244697595;0.3174303975030263
T312C13;T987C13;2008;0.01229908143077818;12;0;12;0.6527131338641958;0.20221945262572985
T312C13;T126C13;2008;0.019929192978350163;1;0;1;0.5698908460688035;0.23550099729534996
T312C13;T29C13;2008;0.022267227999428707;17;7;10;0.6403023510947942;0.21019262570003627
T312C13;T317C13;2008;0.02613783371767764;6;2;4;0.6490509354299339;0.2006374208573763
T312C13;T558C13;2008;0.03004584788015885;0;0;0;0.6835747260217524;0.25815924565012965
T312C13;T2508C13;2008;0.030939878144156663;10;2;8;0.5966267624131123;0.3393241103312907
T312C13;T2024C13;2008;0.033259278358562905;0;0;0;0.7035652279044682;0.20766752679425016
T312C13;T119C13;2008;0.03399770678348624;125;35;90;0.666651094401114;0.331159678146462
T312C13;T635C13;2008;0.035593287553564945;1;0;1;0.6365839203591757;0.27824732174924266
T312C13;T161C13;2008;0.03573973750684856;1014;79;935;0.6807051702588598;0.24324262411486458
T312C13;T2604C13;2010;0.025297008045198632;11;0;11;0.562345529700879;0.40246445811626674
T312C13;T1779C13;2010;0.03536348590077343;1;0;1;0.5150219676974261;0.2806743564002637
T312C13;T383C13;2010;0.03769896389926586;0;0;0;0.5690569680990725;0.3040335972921621
T312C13;T380C13;2010;0.04130692448546602;48;13;35;0.5263174931926231;0.36107476259279564
T312C13;T2675C13;2010;0.04700625696050964;1;1;0;0.5352232016136869;0.3508135149978154
T312C13;T566C13;2010;0.047717424272889386;5;3;2;0.562804099368007;0.20215374170822167
T312C13;T1396C13;2010;0.048060026720622595;10;1;9;0.5623801832530926;0.2483383573429611
T312C13;T1882C13;2010;0.05436639096187856;227;30;197;0.5500028064995213;0.3102320576788126
T312C13;T1384C13;2010;0.05595577179373401;1;0;1;0.487320388845329;0.27554494083017245
T312C13;T1748C13;2010;0.05754618179052773;571;31;540;0.5139595211264791;0.29988002908851574
T312C13;T816C13;2011;0.08810379522703549;1701;277;1424;0.7445667242449769;0.22432562307503254
T312C13;T1670C13;2011;0.10229141264090158;0;0;0;0.6259336669491183;0.3863923091447977
T312C13;T737C13;2011;0.10326690013289652;5;4;1;0.6633435666133856;0.30450713353044884
T312C13;T2638C13;2011;0.10494776687290641;5;1;4;0.7258996741925072;0.33043125653877453
T312C13;T2400C13;2011;0.10689694887924961;1;1;0;0.6572438076639946;0.35014942621178075
T312C13;T1743C13;2011;0.10882124061421705;27;14;13;0.7201676625870486;0.2845407193364852
T312C13;T434C13;2011;0.10963668211202604;17;4;13;0.6848978468738062;0.37038595531397145
T312C13;T338C13;2011;0.11003178030122163;158;30;128;0.6381539246276258;0.3298855781585573
T312C13;T731C13;2011;0.11011107155357469;84;24;60;0.6656053571100156;0.2160166051554959
T312C13;T381C13;2011;0.11191288811080835;5;4;1;0.6385270431649566;0.26934460495211093
T312C13;T1080C13;2012;0.041913985353990046;7609;1525;6084;0.539460368977664;0.6127791613435218
T312C13;T1199C13;2012;0.04383316263427284;3398;798;2600;0.7344750920322929;0.4455651780270709
T312C13;T70C13;2012;0.057413588795642845;2;0;2;0.5677698235012252;0.5779684971616101
T312C13;T12C13;2012;0.07747543602699891;0;0;0;0.4485743632781557;0.37573757129752916
T312C13;T717C13;2012;0.07868418856193571;36;3;33;0.5910315602989755;0.7143906540920626
T312C13;T1808C13;2012;0.07872193218909973;6763;3087;3676;0.6351784223468661;0.4342315693053847
T312C13;T334C13;2012;0.08544910458682242;23;5;18;0.6659451290217161;0.7339602253361085
T312C13;T2839C13;2012;0.08762515228535295;340;58;282;0.6298788442321157;0.39338383925711834
T312C13;T2525C13;2012;0.09423289104033206;3630;800;2830;0.6109924416325168;1.0235063287873147
T312C13;T1813C13;2012;0.09854364328980281;64;19;45;0.512427102043865;0.3072640853242337
T312C13;T210C13;2013;0.04958988724456137;50;2;48;0.6762260011879011;0.43195297190132736
T312C13;T2C13;2013;0.06890354263323817;0;0;0;0.4193273713420825;0.2102276409087399
T312C13;T63C13;2013;0.06915262474104833;3;1;2;0.5143424637564156;0.22393785154636456
T312C13;T922C13;2013;0.08083295254018208;96;20;76;0.5625066444800613;0.3991365084853041
T312C13;T694C13;2013;0.08481465209658334;2285;822;1463;0.6510449581837775;0.36030158050095445
T312C13;T1494C13;2013;0.0909832399767544;1072;274;798;0.7278089800077229;0.29841363215560784
T312C13;T450C13;2013;0.09744462526211684;45;22;23;0.5428152113656868;0.6090375524731155
T312C13;T1483C13;2013;0.10377847260688278;1551;429;1122;0.6291343859889691;1.1125616807390524
T312C13;T746C13;2013;0.10996511073620518;39;6;33;0.6222340643258158;0.40512692999062294
T312C13;T1798C13;2013;0.11134427229121002;3;1;2;0.42036101955896243;0.3411142493946707
T312C13;T8C13;2014;0.07225524567721586;234;111;123;0.6298637183903357;1.2653030620016996
T312C13;T2152C13;2014;0.08311821451905854;89;48;41;0.6631576219663522;0.21577880457880372
T312C13;T553C13;2014;0.09536665453310178;7;3;4;0.6311809708405541;0.6865217091474467
T312C13;T1476C13;2014;0.09938116744674108;42;16;26;0.6406075611745747;0.2754159245754569
T312C13;T2678C13;2014;0.10830178989576023;0;0;0;0.6472190247869218;0.2161795646179586
T312C13;T181C13;2014;0.11338095546974569;5153;1887;3266;0.794055106747309;0.279555665497169
T312C13;T1649C13;2014;0.11633667469624553;78;46;32;0.6385262003154191;1.2233826775054144
T312C13;T448C13;2015;0.05175100874505545;836;446;390;0.696179940257873;0.4464253877769885
T312C13;T284C13;2015;0.05231226066459427;0;0;0;0.6845376661813216;0.35181140448577103
T312C13;T1288C13;2015;0.06763346203540666;356;177;179;0.6523145228681235;0.9880516580286107
T312C13;T1746C13;2015;0.07666045295616741;146;93;53;0.6653098446241598;0.7907557617440013
T312C13;T630C13;2015;0.0808874681332521;44;21;23;0.6532256810893945;0.26945552654521926
T312C13;T974C13;2015;0.08559773107774371;1051;428;623;0.7255302504397249;0.9491088823317012
T312C13;T494C13;2015;0.08677272056643492;0;0;0;0.6613506300727865;0.40686714032374466
T312C13;T2003C13;2015;0.0908830325088138;61;29;32;0.5911676654987679;0.9428937873170983
T312C13;T394C13;2015;0.09134349450763923;306;133;173;0.6904281465931776;0.4730378524972178
T312C13;T1101C13;2015;0.09142259340702275;1251;485;766;0.743410076128054;0.3010433040935208
T312C13;T1269C13;2016;0.08157569111669549;39;15;24;0.6327588072994716;0.26318056988351973
T312C13;T314C13;2016;0.09654187215193633;247;131;116;0.6708820583452385;0.5421170279614563
T312C13;T2522C13;2016;0.10149499556954156;1204;575;629;0.7153797086097984;0.423653301719281
T312C13;T1017C13;2016;0.10393633037104577;241;136;105;0.6528229929841971;0.8221515137419976
T312C13;T527C13;2016;0.10904627860211513;60;27;33;0.6830601516776496;0.5397628481490723
T312C13;T309C13;2016;0.11019628077387178;283;109;174;0.7682782346605366;0.565987122463533
T312C13;T2498C13;2016;0.11046066016759393;11;5;6;0.614312615122097;0.3840100642959225
T312C13;T817C13;2016;0.11135242130201406;39;25;14;0.7510695217632362;0.38365042856412385
T312C13;T1099C13;2016;0.11300357465397426;37;18;19;0.6594286830178169;0.7342962979797949
T312C13;T924C13;2016;0.11443731246713484;303;168;135;0.6770959263248573;0.43943275806940113
T312C13;T1291C13;2017;0.09157875362109302;206;132;74;0.6541472323586769;0.8251484519263842
T312C13;T1118C13;2017;0.10143474850237344;14;3;11;0.7293800753853801;0.5175628204194301
T312C13;T4C13;2017;0.12382417427153436;2;2;0;0.6919899767372393;0.2394231383536695
T312C13;T842C13;2017;0.12650667077397038;34;22;12;0.6393475959618085;0.6851784896441209
T312C13;T1138C13;2018;0.10912645882041039;119;97;22;0.5930544169648363;0.5881776320904628
T312C13;T862C13;2019;0.12296696150579867;531;436;95;0.6711657604584209;0.24039966705811555
T501C2;T201C2;2007;0.035167952956958404;2;0;2;0.5832896943782955;0.32083964025983797
T501C2;T783C2;2007;0.03687196498280776;13;0;13;0.6471145021351745;0.9929256082201269
T501C2;T1828C2;2007;0.039090410462934266;108;8;100;0.6399592882306657;0.8215959265660515
T501C2;T1190C2;2007;0.04028865851229246;55;3;52;0.6513530791186616;0.5284094486359551
T501C2;T933C2;2007;0.04168542075045212;12;1;11;0.6219875639159854;0.70905375331465
T501C2;T442C2;2007;0.04266333621327423;64;0;64;0.6345837567791008;0.8763702032325528
T501C2;T276C2;2007;0.04272089216120134;3;0;3;0.6224827920545767;0.3894375305033916
T501C2;T1379C2;2007;0.042855904957058155;0;0;0;0.6659657799845813;0.25627633017138157
T501C2;T11C2;2007;0.043541965304548125;5;0;5;0.6507021575334375;0.9483586607434837
T501C2;T55C2;2007;0.043589931037695706;16;3;13;0.6486907248084999;0.6244034492471394
T501C2;T1083C2;2008;0.015562541829458598;27;2;25;0.6298054788801253;0.6699541165548509
T501C2;T259C2;2008;0.016944312772112502;0;0;0;0.5852520176910566;0.39214240062630495
T501C2;T1058C2;2008;0.020874993928007957;114;3;111;0.6221493649020763;0.3986949672026886
T501C2;T151C2;2008;0.02134052686764476;0;0;0;0.6184721622215281;0.43228877775640506
T501C2;T1736C2;2008;0.02517693023158174;4;0;4;0.6390426071376447;0.24422049707819238
T501C2;T821C2;2008;0.025636478316908518;10;2;8;0.6189581051961455;0.25874778906602114
T501C2;T912C2;2008;0.025901704319930663;70;5;65;0.6101121684849731;0.22154132062893278
T501C2;T1180C2;2008;0.02728750899907917;11;1;10;0.6009998381594738;0.23573659311072975
T501C2;T461C2;2008;0.027414170075811928;32;0;32;0.6494124284969909;0.36982106305856116
T501C2;T1274C2;2008;0.030364753757588403;0;0;0;0.6084023335654213;0.2333730134523867
T501C2;T746C2;2009;0.011579140187529369;151;10;141;0.664632974287411;0.3370742159750075
T501C2;T810C2;2009;0.014543392410770739;1;0;1;0.682241711208992;0.5908242736386469
T501C2;T508C2;2009;0.014741284926328535;1;0;1;0.6894782824676884;0.21546106625199526
T501C2;T1630C2;2009;0.016322783063533186;6;1;5;0.6560545289374528;0.21425721603262898
T501C2;T334C2;2009;0.017515306039699086;24;1;23;0.6191639767518646;0.8762017388960938
T501C2;T487C2;2009;0.020680618083660396;3;1;2;0.6017421453902988;0.9203627385684642
T501C2;T2233C2;2009;0.02106340875853363;34;5;29;0.707053322830848;0.4517668597635038
T501C2;T356C2;2009;0.021413858576977418;20;2;18;0.6538575596331104;0.429280234460654
T501C2;T1094C2;2009;0.02178981890445808;13;2;11;0.6816677353641198;0.3241143681203366
T501C2;T434C2;2009;0.022138503655079078;10;2;8;0.6657502859088562;0.20137907824764634
T501C2;T2405C2;2010;0.01729579672758419;63;7;56;0.6305952522196647;0.6924904433217519
T501C2;T1505C2;2010;0.021807532529709794;0;0;0;0.6841979414337112;0.5222677759071536
T501C2;T1832C2;2010;0.022339836250562684;375;46;329;0.6618942830603481;0.630056381215593
T501C2;T551C2;2010;0.023673315147557772;10;1;9;0.6080676353624173;0.814444335697431
T501C2;T35C2;2010;0.025350020925134276;3;1;2;0.6351165558660581;0.24871869235240748
T501C2;T1128C2;2010;0.025980856688776033;50;7;43;0.6516685779849901;0.6752725095347313
T501C2;T1570C2;2010;0.03098189939083018;22;9;13;0.6746546520068282;0.5593817736941605
T501C2;T185C2;2010;0.0313170406593859;4;2;2;0.6149468124981852;0.8497105280057244
T501C2;T610C2;2010;0.03270960974385462;11;1;10;0.7279994583280791;0.7684401631883715
T501C2;T1858C2;2010;0.03362781079782329;104;14;90;0.5959113874608457;0.8358714314456652
T501C2;T83C2;2011;0.022567383324187285;38;7;31;0.58967242546718;0.350294350167177
T501C2;T394C2;2011;0.02328940333542362;96;11;85;0.6956323787429284;0.24835269576457222
T501C2;T1785C2;2011;0.02351474706037182;121;17;104;0.637836799633552;0.26883726985043266
T501C2;T1816C2;2011;0.023730917752958436;358;73;285;0.6620798429203092;0.4699880413056206
T501C2;T1373C2;2011;0.026296095894881022;50;14;36;0.6632471160884906;0.22373762186259938
T501C2;T900C2;2011;0.026307700018038283;14;3;11;0.6211707158555906;1.179182044008139
T501C2;T2140C5;2011;0.026577420407950747;30;6;24;0.6046163135732123;0.21932488684264412
T501C2;T2085C2;2012;0.03132201379896293;142;31;111;0.659878139141256;0.21441376998946804
T501C2;T1933C2;2012;0.036876770913443324;4754;918;3836;0.8281681777171839;0.2647007261528751
T501C2;T420C2;2012;0.03932807805270189;6;3;3;0.6269124163727329;0.35304871284912576
T501C2;T109C2;2012;0.039911244984625505;119;33;86;0.6289664402805554;1.5087019601304799
T501C2;T763C2;2012;0.0409132724143777;66;12;54;0.6512207086562168;0.32351072972957207
T501C2;T422C5;2012;0.048448414664149286;124;20;104;0.6180636262871222;0.22407117677972804
T501C2;T699C2;2013;0.02923686177379714;48;16;32;0.6202094113146033;0.41097941297859236
T501C2;T1509C2;2013;0.03380718651667647;39;5;34;0.6496977742056289;0.20292967055001568
T501C2;T29C2;2013;0.03746844155708273;25;3;22;0.6117537042725152;1.0392393195833411
T501C2;T538C2;2013;0.039292827111507944;15;3;12;0.6185683843168935;0.6900360238904479
T501C2;T1326C2;2013;0.04899095191592717;49;12;37;0.5820356347093969;0.262229376647349
T501C2;T2497C2;2013;0.05120126701267458;43;6;37;0.6766377445762572;0.23920638532385355
T501C2;T274C2;2013;0.051462745074209004;34;5;29;0.619406171516395;0.3326028512100092
T501C2;T673C2;2013;0.05167835486061312;157;20;137;0.635195009914154;0.6676625352058724
T501C2;T973C2;2013;0.053964630596564755;532;105;427;0.6361676293213383;0.5222915236883264
T501C2;T277C2;2013;0.055384587692660636;5;1;4;0.6310348136548737;0.27440431753754596
T501C2;T249C2;2014;0.03407529648599572;4;2;2;0.5939510999899189;0.5403907853993324
T501C2;T363C2;2014;0.03622553196811751;10;4;6;0.6025028872504938;0.724147444925772
T501C2;T2428C2;2015;0.036250293387053656;860;362;498;0.666845009999188;0.2937117144188056
T501C2;T485C2;2015;0.03824588614246183;162;35;127;0.6074486667501582;0.6250531264724091
T501C2;T1797C2;2015;0.038872578662150326;619;237;382;0.6284016406678138;0.5322796244309916
T501C2;T2575C2;2015;0.04437669324418725;4;4;0;0.7137842960876459;0.22119698213122252
T501C2;T182C2;2015;0.046615793934681626;36;11;25;0.6619493708971673;1.1666234848873533
T501C2;T348C2;2015;0.06665006167292853;415;124;291;0.7020088517807764;0.5743154726931659
T501C2;T661C2;2015;0.07839354442342661;1896;729;1167;0.7081750822235946;0.5383188781514716
T501C2;T2302C2;2015;0.08024391422774602;101;43;58;0.6648070094173644;0.3451252445558023
T501C2;T1196C2;2015;0.08421735795658014;66;21;45;0.6905369338487606;0.20914869261937605
T501C2;T2007C2;2016;0.047729236363002414;54;18;36;0.6343944950231196;0.25777990860725275
T501C2;T712C2;2016;0.05141218956999738;333;133;200;0.65896991530098;0.21396266552770749
T501C2;T316C2;2016;0.053090650061267564;44;21;23;0.6187169989790435;0.7900481511518981
T501C2;T1693C2;2016;0.05828855039384628;7;3;4;0.5907240220453709;0.26631353791866913
T501C2;T1118C2;2016;0.06267609938203855;108;49;59;0.6862602745629582;0.9881430879964358
T501C2;T1253C2;2016;0.06798939413306537;41;21;20;0.6615180346098171;0.45023046052904114
T501C2;T1313C2;2017;0.04614160824555247;48;21;27;0.6123311003543651;0.253695464735244
T501C2;T340C2;2017;0.047054234427230335;86;39;47;0.5965198377875094;0.21150021421881537
T501C2;T307C2;2017;0.055568415063178;12;7;5;0.6093869972670671;0.4035703144509024
T501C2;T875C2;2017;0.06351621234638949;83;42;41;0.6068731529199334;0.28921657459332273
T501C2;T309C2;2017;0.07005839755656806;10;6;4;0.733493471347797;0.7649809572024828
T767C3;T192C3;2004;0.005659054787239937;11523;809;10714;0.677598855206622;0.8379963879672317
T767C3;T1776C3;2004;0.005752263570851013;9645;759;8886;0.76253263971424;0.5578619194252773
T767C3;T288C3;2004;0.007692451082146112;136;4;132;0.5854360532465723;0.37509856881774195
T767C3;T845C3;2004;0.008044832242689592;116;12;104;0.5908612720382862;0.2546238514683432
T767C3;T534C3;2004;0.008476628512402051;7867;606;7261;0.7559316284020978;0.8717056367887732
T767C3;T2419C3;2004;0.008895722924096017;10304;844;9460;0.7312853470033671;0.6084981492064154
T767C3;T1658C3;2004;0.00898155710945936;9914;860;9054;0.7957943446675084;0.6794506166785755
T767C3;T430C3;2004;0.009757307738998078;7141;558;6583;0.7706583312655821;0.8644450734830164
T767C3;T1876C3;2004;0.010807360234840413;8260;617;7643;0.709660424786605;0.8114062371374364
T767C3;T745C3;2004;0.011306941715000796;8921;731;8190;0.7325968468799476;0.9194939192623511
T767C3;T788C3;2005;0.004964654356720444;11;0;11;0.599203616040112;0.2386442861440812
T767C3;T785C3;2005;0.005310909267864483;10387;1117;9270;0.7528024648179127;0.3100027821757016
T767C3;T12C3;2005;0.00556785182180608;2;1;1;0.5236876057063822;0.24687168580637123
T767C3;T50C3;2005;0.006266633884962403;0;0;0;0.5436023250472294;0.3442120914969912
T767C3;T943C3;2005;0.006383795988181062;2885;302;2583;0.6892565836894253;0.2427722679655668
T767C3;T2603C3;2005;0.00689694759030246;8770;895;7875;0.6925499766119627;0.22224265643289245
T767C3;T1210C3;2005;0.00900497643056919;24;6;18;0.5857059160422791;0.5368753482124505
T767C3;T1721C3;2005;0.009390954649303174;4393;264;4129;0.6374942589806998;0.39701423498549604
T767C3;T207C3;2005;0.010194327409249526;23;2;21;0.5424277568824951;0.31507097478659146
T767C3;T1290C3;2005;0.010374152297219608;58;5;53;0.5806761685946863;0.2222839601866771
T767C3;T486C3;2006;0.004968944812430598;42;3;39;0.5791849759912397;0.47539686126678654
T767C3;T951C3;2006;0.005951604087382156;296;49;247;0.5804178325119402;0.24099546123685991
T767C3;T1053C3;2006;0.008262493985539021;78;6;72;0.5561153420938338;0.2773040765447477
T767C3;T1377C3;2006;0.008935197611869228;2760;248;2512;0.6150832053804276;0.4274320233153557
T767C3;T1635C3;2006;0.009337489135193833;1044;156;888;0.6260620235794916;0.22407308803540804
T767C3;T352C3;2006;0.009429268608481367;1090;21;1069;0.6848610046377741;0.433619139534476
T767C3;T198C3;2006;0.009714987869054004;22;2;20;0.6538774667585506;0.23831164205286698
T767C3;T223C3;2006;0.012567086057423626;164;9;155;0.5946327686794379;0.23034438999440532
T767C3;T836C3;2006;0.01260754675671516;865;114;751;0.7691565375744481;0.36098901187375887
T767C3;T710C3;2006;0.012863370229543536;58;1;57;0.5951283687586387;0.21551649212622054
T767C3;T2832C3;2007;0.004813343339991949;818;166;652;0.6295616199083294;0.32608455572973194
T767C3;T1555C3;2007;0.005895300374107126;10584;2069;8515;0.788261122102457;0.3018702009151648
T767C3;T1378C3;2007;0.007942214038227924;52;11;41;0.5584913992716698;0.2648644052310548
T767C3;T2039C3;2007;0.009058907099623204;930;149;781;0.7030497712905266;0.36116953588773354
T767C3;T2206C3;2007;0.009306745941934702;4376;614;3762;0.6179113059711193;0.22781323271220716
T767C3;T241C3;2007;0.009675770154009888;4;1;3;0.5328865648960333;0.247388166899883
T767C3;T2337C3;2007;0.010972676479557797;415;17;398;0.6428733116317443;0.29197041845340665
T767C3;T835C3;2007;0.011658583319300364;2;0;2;0.5199019415405614;0.3288871381797789
T767C3;T860C3;2007;0.013171334754090824;5300;722;4578;0.7261615606686127;0.5517089549882618
T767C3;T78C3;2007;0.014077944130069686;36;2;34;0.6008386792868954;0.5713685953021226
T767C3;T1793C3;2008;0.016429960960083645;7998;1381;6617;0.6950014358642419;0.23147575330428802
T767C3;T615C3;2008;0.01762409625527772;5675;847;4828;0.6511155294515316;0.2485625630700683
T767C3;T70C3;2008;0.01838217443254897;240;63;177;0.599361151639707;0.22152385733317323
T767C3;T47C3;2008;0.02336828899654919;4;0;4;0.5843195492548537;0.5519968580558635
T767C3;T1286C3;2008;0.025342541831920973;5;0;5;0.5892642614182799;0.24437362172491853
T767C3;T1476C3;2008;0.025698355642176818;4626;606;4020;0.6653217787865706;0.39209952772999807
T767C3;T2322C3;2008;0.02645509585962702;5;0;5;0.5220189170929752;0.2915011387537631
T767C3;T784C3;2009;0.015422889737637169;231;81;150;0.5977331942969295;0.21836422549336879
T767C3;T455C3;2009;0.018566381937410004;5596;1235;4361;0.6760916158160173;0.5579852686999991
T767C3;T43C3;2009;0.018623479094081463;1;0;1;0.5909182133807269;0.270934559123896
T767C3;T2396C3;2009;0.01910534731498359;5;2;3;0.6013136003904526;0.31438942258605285
T767C3;T387C3;2009;0.021061584887836604;3;2;1;0.5510622931307119;0.2625565965165924
T767C3;T31C3;2009;0.021543907593129852;1;1;0;0.6759175991453251;0.20719371891977909
T767C3;T1110C3;2009;0.02727553329394672;219;2;217;0.5928735836984811;0.2419029067092563
T767C3;T1190C3;2009;0.027326738870368183;25;3;22;0.5794850279963191;0.24958627994452554
T767C3;T62C2;2009;0.027456990923231395;6292;1389;4903;0.721157990562822;0.20582563786833785
T767C3;T1586C3;2009;0.030278726559863633;112;31;81;0.5632899302887249;0.21623069840210618
T767C3;T2262C3;2010;0.018734154650480894;3611;935;2676;0.67332455598229;0.2926320666217084
T767C3;T830C3;2010;0.02087607995087315;408;28;380;0.6533526292515355;0.264175512178916
T767C3;T260C3;2010;0.025008102612994687;9468;2223;7245;0.6862397239985437;0.26023719152164504
T767C3;T2213C3;2010;0.025670366764800945;142;25;117;0.676588940484644;0.22496406988125858
T767C3;T1070C3;2010;0.026519771317820573;78;14;64;0.60758649147452;0.24195320980982868
T767C3;T2171C3;2010;0.028529797562015347;9;2;7;0.525158023674455;0.35321910568936127
T767C3;T364C3;2010;0.030195693099796528;2271;566;1705;0.591378808697967;0.20652377229390678
T767C3;T284C3;2010;0.03569554526695917;24;2;22;0.5702441249627397;0.3207527108598913
T767C3;T1350C3;2010;0.03599312246914865;3334;857;2477;0.6551568034202759;0.20382919134208477
T767C3;T1246C3;2010;0.03657264512582259;11;3;8;0.5071260673014686;0.46986243756229246
T767C3;T2135C3;2011;0.02603972708723923;13643;4886;8757;0.7073422980425452;0.279360923290892
T767C3;T2349C3;2011;0.030198069920780002;355;86;269;0.5839817512208385;0.3872063538763667
T767C3;T1512C3;2011;0.03462339576593565;31;11;20;0.5648455924919729;0.33424341898429244
T767C3;T578C3;2011;0.035803330523651145;9;6;3;0.5833152722595362;0.2698888610656397
T767C3;T1128C3;2011;0.03622869184819211;1385;466;919;0.666240637701678;0.24401101566577613
T767C3;T277C3;2011;0.038005455559169565;127;20;107;0.6210082824002792;0.783738562474079
T767C3;T871C3;2011;0.0409185469256409;66;6;60;0.6042283116427323;0.2547495506553685
T767C3;T600C3;2011;0.046359389156104935;0;0;0;0.5887053029153607;0.3846132078728013
T767C3;T500C3;2011;0.046407146373380614;10;1;9;0.5462083678429707;0.6807041644195205
T767C3;T186C3;2011;0.046729735935385874;1372;347;1025;0.6228473548374188;0.38736849117032685
T767C3;T588C3;2012;0.031280683326416536;25;1;24;0.5314446630853732;0.22561949711821364
T767C3;T1736C3;2012;0.03454375177811608;184;44;140;0.5654072685560496;0.23610018965082874
T767C3;T956C3;2012;0.03691039337248747;11;2;9;0.595144724830295;0.22537474532332702
T767C3;T2398C3;2013;0.0327409072766075;2766;997;1769;0.6610416091940228;0.3286316004159484
T767C3;T736C3;2013;0.03417067057283818;156;26;130;0.5924650570578067;0.21762673506809618
T767C3;T1285C3;2013;0.03682534870826215;358;41;317;0.6235114248630043;0.2988287799263855
T767C3;T838C3;2013;0.04487902735775151;757;321;436;0.6849244943138213;0.4046809150596021
T767C3;T436C3;2013;0.04735178973173726;3;0;3;0.6099915963565155;0.2304855904160257
T767C3;T231C3;2013;0.05148464424604082;25;6;19;0.5882254175971635;0.30005790206606286
T767C3;T1763C3;2013;0.05162343627643773;583;118;465;0.6788467141828067;0.43450557424807307
T767C3;T565C3;2014;0.024412149996737242;173;62;111;0.6332965645784854;0.3358302379746306
T767C3;T1692C3;2014;0.03604985110272407;8201;3797;4404;0.7202726098211042;0.21509875702193362
T767C3;T1654C3;2014;0.049605359239901725;1075;300;775;0.6188647359210597;0.4500975134683806
T767C3;T446C3;2014;0.05196869605235399;26;12;14;0.5653090978703155;0.30590052141873453
T767C3;T862C3;2014;0.05260569113167901;60;1;59;0.6304851627345991;0.6539390900122196
T767C3;T342C3;2014;0.05471589620024375;24;0;24;0.5977003958346465;0.46389581153298476
T767C3;T1412C3;2014;0.05486085240932559;13;1;12;0.5842938255860831;0.3633410605269284
T767C3;T1734C3;2015;0.0420092961873495;6727;3483;3244;0.6817440989217267;0.23416725867263402
T767C3;T935C3;2015;0.042269101486547056;5477;1836;3641;0.7757469440934919;0.7243754060170771
T767C3;T1376C3;2015;0.047642547640702526;3049;622;2427;0.7032490821865135;0.7307838600136395
T767C3;T2825C3;2015;0.047898869547739475;10707;5768;4939;0.7090607040158108;0.21709479022682754
T767C3;T1344C3;2015;0.04920354350666001;743;288;455;0.6169352395307206;0.39205238217865346
T767C3;T785C6;2015;0.05005617095443382;10144;5088;5056;0.7101304023792607;0.2466719686520429
T767C3;T354C3;2015;0.05023313262354545;0;0;0;0.5901574016445028;0.33763169761095607
T767C3;T1023C3;2015;0.05267329683156041;167;16;151;0.6187552890916577;0.3485711165564923
T767C3;T868C3;2015;0.05496894327114599;176;21;155;0.5557315612556328;0.785227908201775
T767C3;T1124C3;2015;0.05529485386110822;435;156;279;0.5830636712120452;0.30487551148845526
T767C3;T2774C3;2016;0.032896998578995196;12;7;5;0.5942575453031792;0.40290863912724867
T767C3;T867C3;2016;0.03394652867000714;43;10;33;0.6074321553739971;0.5734367154647303
T767C3;T1382C3;2016;0.035860719067853486;104;32;72;0.5801584440878176;0.27430151843978356
T767C3;T1807C3;2016;0.05011852946460538;1406;156;1250;0.6946353974973017;0.36945988632664595
T767C3;T1892C3;2017;0.037696869747945394;100;11;89;0.6499759086395005;0.7013845323840752
T767C3;T2302C3;2017;0.049666773321193736;3016;1040;1976;0.6864966584166955;0.543688147859685
T767C3;T403C3;2018;0.07710825214658668;2948;1207;1741;0.6739669410885027;1.4166206603758964
T767C3;T2260C3;2019;0.08868812967787765;603;415;188;0.66710192397972;1.2964574992947502
T1476C3;T193C3;2007;0.0350613326733995;7;0;7;0.5710465046352552;0.5915756292894769
T1476C3;T1585C3;2007;0.06857133376185731;4930;1012;3918;0.664956423497;1.1254217744291766
T1476C3;T1853C3;2007;0.06946955281945733;7283;846;6437;0.6638519157379136;0.7938206877581822
T1476C3;T1477C3;2007;0.07384254836872572;5983;1153;4830;0.6618032552940223;0.4745612796510846
T1476C3;T1036C3;2007;0.0843204799211188;2;1;1;0.6277968544162963;0.31377716976462866
T1476C3;T47C3;2007;0.08510434188737903;98;20;78;0.6441959045780457;0.4045948913704225
T1476C3;T22C3;2007;0.09098199484569203;68;5;63;0.6594428188402535;1.028207181811137
T1476C3;T1119C3;2007;0.1003669560103031;12;1;11;0.5853644207986057;0.5817505101201925
T1476C3;T747C3;2007;0.10867072099725483;730;55;675;0.7170385084903135;0.29889089466805885
T1476C3;T62C3;2007;0.11488170695635735;4750;768;3982;0.7681329842975393;1.2179277990879827
T1476C3;T487C3;2008;0.03696938302660546;449;50;399;0.7154768626344133;0.7254580641078466
T1476C3;T12C3;2008;0.04273443843367675;0;0;0;0.5864289865504259;0.6741404534758201
T1476C3;T63C3;2008;0.048261889689857784;130;23;107;0.5974973267881027;0.940804780872757
T1476C3;T1637C3;2008;0.05527576824014313;5704;1144;4560;0.6672083961766861;1.1588404384428477
T1476C3;T1377C3;2008;0.05638511201799845;4940;802;4138;0.639399702866634;0.6356658460751125
T1476C3;T1517C3;2008;0.05838892169149723;2086;430;1656;0.64749356068572;0.8943047048360756
T1476C3;T680C3;2008;0.062137960175168594;786;171;615;0.6316979713852882;0.5398709227388107
T1476C3;T1735C3;2008;0.06509988967226576;4888;765;4123;0.6388959482838881;0.5975486099715548
T1476C3;T1264C3;2008;0.06652482718091512;650;64;586;0.6708750577324576;0.6467989205410568
T1476C3;T200C3;2008;0.06893574315095519;388;18;370;0.5867083899687786;1.1835026576701286
T1476C3;T2873C3;2009;0.032638625335848825;2218;437;1781;0.6056827050690649;0.3705513929714168
T1476C3;T1586C3;2009;0.0344998106156954;315;69;246;0.6162607061387826;0.21623069840210618
T1476C3;T1110C3;2009;0.04406813677627519;831;33;798;0.6371569630952301;0.2419029067092563
T1476C3;T2396C3;2009;0.05042456714550214;1;0;1;0.5615453252393976;0.31438942258605285
T1476C3;T2793C3;2009;0.05209623022169707;574;71;503;0.591248993253668;0.25729872444610513
T1476C3;T1148C3;2009;0.05303476306151966;196;49;147;0.6153175324943312;0.5258115164960773
T1476C3;T1405C3;2009;0.054153843658622525;155;3;152;0.6214737096969103;0.3846614269449552
T1476C3;T496C3;2009;0.05831876713241557;4;0;4;0.5720090813825304;0.21961886111735113
T1476C3;T31C3;2009;0.0584910285866036;5;0;5;0.6649600716659694;0.20719371891977909
T1476C3;T1190C3;2009;0.0592145627790972;1060;134;926;0.6020361970500356;0.24958627994452554
T1476C3;T452C3;2010;0.07342724039117066;504;59;445;0.6820959255235267;0.20315410684546453
T1476C3;T499C3;2010;0.0774089836735925;1;0;1;0.5775774964237121;0.7230713256912654
T1476C3;T364C3;2010;0.07777176021163357;3244;831;2413;0.6418252667186273;0.20652377229390678
T1476C3;T1161C3;2010;0.07842469750663772;236;51;185;0.6222998107770227;0.20300083261136254
T1476C3;T284C3;2010;0.08012816503139586;133;9;124;0.624907587932795;0.3207527108598913
T1476C3;T783C3;2010;0.08531572903289675;1767;253;1514;0.643725944500027;0.4097581780022116
T1476C3;T1068C3;2010;0.08623094000664544;2210;661;1549;0.5916608583975869;0.6065096010177768
T1476C3;T1997C3;2010;0.08891798504268289;0;0;0;0.5969158606755061;0.241438447919964
T1476C3;T1350C3;2010;0.09007697332943854;1826;272;1554;0.5987884501681668;0.20382919134208477
T1476C3;T2171C3;2010;0.09159394381231167;0;0;0;0.5123287521842559;0.35321910568936127
T1476C3;T186C3;2011;0.05739039483520625;498;54;444;0.5890229892298307;0.38736849117032685
T1476C3;T1763C3;2011;0.06701873856083584;2;1;1;0.5198794039031343;0.29529178175042897
T1476C3;T277C3;2011;0.0721663679086968;100;7;93;0.6409207514066836;0.783738562474079
T1476C3;T180C3;2011;0.0735794134743949;35;8;27;0.5782133931294795;0.6247161528066157
T1476C3;T871C3;2011;0.07407746349007083;331;29;302;0.6607220692134333;0.2547495506553685
T1476C3;T1128C3;2011;0.07413512845623782;1578;433;1145;0.6107682134433058;0.24401101566577613
T1476C3;T500C3;2011;0.07516185766304662;43;3;40;0.5696409771138117;0.6807041644195205
T1476C3;T260C3;2011;0.08245200153870269;8077;2128;5949;0.6580478223384564;0.49193441672747196
T1476C3;T1246C3;2011;0.08296965389856181;1;0;1;0.5534531845257444;0.6663736917638697
T1476C3;T643C3;2011;0.08332557937392282;701;76;625;0.583610022758074;0.4596327767207969
T1476C3;T363C3;2014;0.07480643504807649;3046;1017;2029;0.699624529232296;1.3634642616202148
T1476C3;T588C3;2014;0.07856004682173379;21;8;13;0.570979231794133;0.4452882768783243
T1476C3;T565C3;2014;0.07856709080126634;69;33;36;0.6301750755095141;0.3358302379746306
T1476C3;T736C3;2014;0.07943805741701937;16;6;10;0.5622717103488553;0.27373979156487815
T1476C3;T1654C3;2014;0.08382303254961387;2604;795;1809;0.6986557503029209;0.4500975134683806
T1476C3;T2398C3;2014;0.08415461244699607;4375;1571;2804;0.6336373532006266;0.42773709398733556
T1476C3;T208C3;2014;0.08432707972337217;23;10;13;0.5655605336914967;0.6418277096140369
T1476C3;T342C3;2014;0.08759120249873664;126;12;114;0.6042199239471655;0.46389581153298476
T1476C3;T862C3;2014;0.08765737496820858;18;1;17;0.5850005280625764;0.6539390900122196
T1476C3;T1736C3;2014;0.08996334054294897;501;156;345;0.6567627649888272;0.37672371969430946
T1476C3;T269C3;2015;0.10218673743987461;2;0;2;0.5817150438856675;0.4760802539173511
T1476C3;T296C3;2016;0.09153537976274095;5;2;3;0.5854391729964538;0.3001289434187334
T1476C3;T436C3;2016;0.11222171266256664;83;38;45;0.6574560983530481;0.3250731690133944
T1476C3;T253C3;2017;0.1185769840647436;0;0;0;0.5213228863062451;0.24585901514720665
T1405C3;T11C3;2008;0.021264886883248457;36;0;36;0.668753409377792;1.1718995632362252
T1405C3;T1741C3;2008;0.03133272205189297;601;19;582;0.6314041424441669;0.9260859639360188
T1405C3;T442C3;2008;0.035332928072727254;3660;50;3610;0.7132689865745311;1.2703836528591053
T1405C3;T574C3;2008;0.037705133406428004;117;6;111;0.579162038989455;0.9430006363632193
T1405C3;T331C3;2008;0.03815744900516638;1179;81;1098;0.7240056610308439;1.0929844259346766
T1405C3;T1104C3;2008;0.03951848468292685;15;3;12;0.5748932730022247;1.0065399974205043
T1405C3;T187C3;2008;0.041573861829941494;20;0;20;0.6274284585366674;0.7962776941986144
T1405C3;T545C3;2008;0.04322234730162433;182;10;172;0.5997020861559371;1.085288980382198
T1405C3;T177C3;2008;0.044828086491249364;17;0;17;0.5473101910154327;0.8449638073332012
T1405C3;T2345C3;2008;0.04785843504088194;228;6;222;0.5699923054530107;0.7769220881238286
T1405C3;T2322C3;2009;0.01590529822149378;12439;813;11626;0.7721827378738346;0.5175814177519871
T1405C3;T847C3;2009;0.018932538594738313;11394;635;10759;0.7464729337819589;0.8993751764218338
T1405C3;T733C3;2009;0.021737135736671576;3979;103;3876;0.7630317514095235;0.6843732903877879
T1405C3;T671C3;2009;0.028821838837473024;157;10;147;0.5991224727127993;0.67667492373419
T1405C3;T2793C3;2009;0.03335351799600006;3899;177;3722;0.6776373009276581;0.25729872444610513
T1405C3;T365C3;2009;0.03485333760807219;967;27;940;0.6126157950836412;0.5256962202426374
T1405C3;T2284C3;2009;0.038933713985470964;211;7;204;0.566155250131152;0.8539051065116351
T1405C3;T2154C3;2009;0.045926920130679005;34;1;33;0.5344619807849692;0.6660424532557145
T1405C3;T780C3;2009;0.048257059263941415;4;0;4;0.5412594047297147;0.8217756568122538
T1405C3;T406C3;2009;0.05120155399449633;37;0;37;0.5823423780605226;0.8301919324689913
T1405C3;T1264C3;2010;0.014664241896968133;3126;285;2841;0.7970249032759475;1.0413597601505404
T1405C3;T452C3;2010;0.022462738248827385;93;4;89;0.6281921319070042;0.20315410684546453
T1405C3;T1997C3;2010;0.025687409247838966;115;18;97;0.6280511030609967;0.241438447919964
T1405C3;T1952C3;2010;0.03589640670537064;885;98;787;0.6499006596293643;0.3936589333550708
T1405C3;T55C24;2010;0.03773087809530473;771;110;661;0.5674543781693449;0.350698830676118
T1405C3;T284C3;2010;0.040975656348953615;2644;145;2499;0.7012050052648248;0.3207527108598913
T1405C3;T2442C3;2010;0.04278693584397053;7169;440;6729;0.6870132955362436;0.464965832339833
T1405C3;T471C3;2010;0.05019887856458616;56;7;49;0.6228329919286537;0.21442295190000818
T1405C3;T1161C3;2010;0.0537944204189309;49;1;48;0.5312174310472345;0.20300083261136254
T1405C3;T131C24;2010;0.05476848500447873;39;3;36;0.5835819533823953;0.20189993150711288
T1405C3;T643C3;2011;0.034741987428658416;4434;323;4111;0.7280626185082886;0.4596327767207969
T1405C3;T1541C3;2011;0.03654056209150114;993;103;890;0.6615919269823491;0.3624104757457116
T1405C3;T2408C3;2011;0.03697237564916456;3047;441;2606;0.6892969314740035;0.7066185810515683
T1405C3;T12C3;2011;0.04526381190638751;15;1;14;0.5728661411705164;1.0106827757651196
T1405C3;T1921C3;2011;0.05902693924488123;3103;191;2912;0.7392440324818395;0.33508300165754046
T1405C3;T1338C3;2011;0.05920519750345399;214;21;193;0.5903796520549665;0.37536027549745665
T1405C3;T2044C3;2011;0.060197874224316994;6533;503;6030;0.7653991110528997;0.2690481519666141
T1405C3;T186C3;2011;0.06082780006732813;43;3;40;0.5396047483720005;0.38736849117032685
T1405C3;T621C3;2011;0.06129326344918884;3;1;2;0.5398483220818273;0.3197151199451633
T1405C3;T1696C3;2011;0.06299626616215392;148;10;138;0.6793858191469883;0.29827584131307777
T1405C3;T1237C3;2012;0.04649723585728127;2601;522;2079;0.6244512830879081;0.3429470266587735
T1405C3;T876C3;2012;0.04785919976345565;59;11;48;0.5658735022655983;0.30473469890573934
T1405C3;T134C3;2012;0.052845617337489825;414;31;383;0.6052739844142752;0.37569304236339135
T1405C3;T1423C3;2012;0.06698700942011815;481;55;426;0.5624926053522691;0.21280955564313017
T1405C3;T1279C3;2012;0.0689656373272235;8347;1388;6959;0.6887781979650816;1.3515735144524295
T1405C3;T1398C3;2012;0.07023316260311896;2901;486;2415;0.6266205666567684;0.631592302748432
T1405C3;T1452C3;2012;0.07453511651475853;5547;723;4824;0.7019154120528788;0.26078253601978696
T1405C3;T297C3;2012;0.07469057073503949;55;19;36;0.5449571658380303;0.32005482046956557
T1405C3;T47C3;2012;0.08220251462968464;179;47;132;0.6085973392398786;0.6791629537047525
T1405C3;T2208C3;2012;0.08965017502746375;1984;333;1651;0.5857931401152712;0.8174916238800228
T1405C3;T77C3;2013;0.04385536129977441;29;9;20;0.5920582716148131;0.3344409826794228
T1405C3;T652C3;2013;0.06098292151696505;32;9;23;0.537822579649549;0.28271557321018065
T1405C3;T1713C3;2013;0.06375449172840264;76;19;57;0.6453282314890298;0.48041950010296475
T1405C3;T2476C3;2013;0.06582647838222655;16;0;16;0.5600136832083005;0.8254290932561683
T1405C3;T98C3;2014;0.045767546841831264;5886;2312;3574;0.8159597025844841;1.6352962162462223
T1405C3;T776C3;2014;0.09468776570352655;94;49;45;0.5543987848246381;0.37403884007618327
T1405C3;T1639C3;2014;0.0976452534328166;1423;516;907;0.6717853403881782;0.42354141373452225
T1405C3;T27C3;2014;0.10764731873958666;128;35;93;0.5974869835106593;0.4696129774289887
T1405C3;T2805C3;2015;0.07224190858563106;5054;1888;3166;0.7485784478032096;0.41687022172991123
T1405C3;T952C3;2015;0.08806276397035884;57;7;50;0.5966442420056897;0.4179811135193424
T1405C3;T1649C3;2015;0.09078444003513042;1039;549;490;0.6272287210534365;0.27572636337830675
T1405C3;T2141C3;2015;0.09927497173910504;10613;4529;6084;0.8276597192459125;0.8127124273314913
T1405C3;T303C3;2015;0.1028991306182504;60;15;45;0.6193330185026554;0.20869932325103294
T1405C3;T2152C3;2015;0.1044340805533499;734;339;395;0.617270998011891;0.4944802344256344
T1405C3;T1858C3;2016;0.11627699947000414;478;263;215;0.6575939219241045;0.2817209524146236
T1405C3;T715C3;2017;0.11748792845598499;0;0;0;0.5161590053050089;1.1248554762816516
T731C4;T619C4;2005;0.008294196259707953;2178;465;1713;0.742604493092702;0.6198728928355556
T731C4;T2388C4;2005;0.014637607512206552;555;68;487;0.6202112950605871;0.7382906331023402
T731C4;T2327C4;2005;0.015163630871795286;45;5;40;0.6443911663900268;0.7335726267646975
T731C4;T2068C4;2005;0.015223158264869863;421;58;363;0.6484352379805707;0.7719666097559665
T731C4;T2413C4;2005;0.015468503590887028;322;29;293;0.6373406552272424;0.9402910612468074
T731C4;T741C4;2005;0.01566416268293036;341;26;315;0.6403324596235662;0.9559368401220637
T731C4;T1195C4;2005;0.016084119911492167;379;53;326;0.6570468680838687;0.8619172410822467
T731C4;T1915C4;2005;0.017973897903521996;305;95;210;0.594174165030765;0.6426692462158509
T731C4;T209C4;2005;0.01800229109153595;438;145;293;0.6847405920738178;0.6803317881829274
T731C4;T1027C4;2005;0.018071545507717723;585;63;522;0.6480825576621785;1.0549669765044938
T731C4;T161C4;2006;0.01405369436608539;367;40;327;0.7247190205819708;1.0770185027806811
T731C4;T1047C4;2006;0.015474926968223723;396;31;365;0.6855259240655338;0.2364858481767819
T731C4;T2365C4;2006;0.017192516235175703;423;136;287;0.6559045249944007;0.44643948301060177
T731C4;T79C4;2006;0.017473430192705863;7;1;6;0.6221326233130137;0.22375027718754123
T731C4;T2024C4;2006;0.0180563461083193;413;48;365;0.64305171526383;0.2870555993611282
T731C4;T59C4;2006;0.018106824112554598;6;1;5;0.6473136366475443;0.5401329920391383
T731C4;T217C4;2006;0.019773369285533526;180;33;147;0.6387307278010252;0.3030608950392091
T731C4;T954C4;2006;0.020241060691038926;23;2;21;0.6332489618037461;0.2389028994785198
T731C4;T214C4;2006;0.02097691753120967;12;2;10;0.6042650339865586;0.28569348417725615
T731C4;T805C4;2006;0.021877323661329107;9;5;4;0.617420643829778;0.2735806058893995
T731C4;T86C4;2007;0.010602769255475653;44;6;38;0.6646502103214929;0.40371247528937176
T731C4;T1056C4;2007;0.013637754829184834;11;0;11;0.6164830841656721;0.24943651371236789
T731C4;T427C4;2007;0.013777657901756335;25;12;13;0.5352138811768175;0.3376646656515044
T731C4;T1699C4;2007;0.016166917230670874;22;4;18;0.5721302683834704;0.9804768100150297
T731C4;T1728C4;2007;0.01624558316634994;1422;129;1293;0.6837339855630987;0.20577824284332483
T731C4;T870C4;2007;0.019253846840071143;748;281;467;0.6429032147777818;0.3401218835770077
T731C4;T814C4;2007;0.019889482510282996;15;3;12;0.6089528159651454;0.3906020131375439
T731C4;T302C4;2007;0.01993341808717186;0;0;0;0.5643345380421398;0.459969568076107
T731C4;T816C4;2007;0.020406661735065335;110;14;96;0.6103480576403942;0.4966391260023256
T731C4;T77C4;2007;0.021010099596223242;28;4;24;0.5658352613790631;0.2379259442485243
T731C4;T205C4;2008;0.04468662531692069;1110;368;742;0.656407627034693;0.3743946972358235
T731C4;T2142C4;2008;0.046823958722785886;24;4;20;0.5678757426920285;0.259462761455615
T731C4;T1984C4;2008;0.04874542329183651;11;0;11;0.608303751527565;0.25182534918798244
T731C4;T417C4;2008;0.04959755463474358;24;13;11;0.627398085839268;0.5675390386668183
T731C4;T2677C4;2008;0.05498992135723435;871;246;625;0.67291491826226;0.2634577315588142
T731C4;T1462C4;2008;0.055017284235599595;689;79;610;0.6713924031818502;0.2668780012123875
T731C4;T215C4;2008;0.05748699271448943;4;0;4;0.604443922548661;0.22725280840053752
T731C4;T325C4;2008;0.05856579296179931;1250;47;1203;0.6621804424169735;0.9607879425583467
T731C4;T1871C4;2008;0.05954479718551975;75;13;62;0.6488087956798122;0.31798672332286415
T731C4;T803C4;2008;0.06022628246003947;91;21;70;0.6135749096941019;0.35707482178222816
T731C4;T312C4;2009;0.10233610356505474;91;15;76;0.6540066444287369;1.2081787796341656
T731C4;T1494C4;2009;0.1033461493389709;100;23;77;0.6057911343588284;1.255488146614819
T731C4;T6C4;2009;0.11875143465244253;18;8;10;0.5799234452820382;1.473380381240973
T731C4;T486C4;2009;0.12098656057984702;61;9;52;0.6427263432867385;0.6140972988612459
T731C4;T448C4;2009;0.12390008537603014;170;36;134;0.6247901218808253;1.1272859904268808
T731C4;T996C4;2009;0.13039749984392524;137;17;120;0.6333899792123743;1.2435237418476501
T731C4;T203C4;2009;0.13861900370731084;55;14;41;0.6344695012222377;1.068531541958375
T731C4;T634C4;2009;0.15050846583201527;0;0;0;0.5370132791077828;0.28940075495666595
T731C4;T181C4;2009;0.15271424511438192;183;16;167;0.6901406218333481;1.5237977742535784
T731C4;T1318C4;2009;0.1665426403787582;287;30;257;0.6600407858070436;0.951100401762467
T731C4;T380C4;2013;0.14021346572822468;113;50;63;0.6058132455108511;0.5718031308937072
T731C4;T1790C4;2015;0.1029164281788486;212;83;129;0.6769115626883008;1.214659316803941
T731C4;T1163C4;2015;0.11460653514598995;89;35;54;0.6864281097322351;1.2108736599209295
T731C4;T2545C4;2015;0.12355558580531434;165;82;83;0.6156336151023092;0.4744420883236602
T731C4;T675C4;2015;0.1454731193611295;671;380;291;0.6537206847587922;0.7992923324220911
T731C4;T63C4;2015;0.14632284264552153;38;17;21;0.6517498782993267;0.25000812798832595
T731C4;T916C4;2017;0.10786102990698687;1695;1348;347;0.7224166938417366;0.5075856292944213
T731C4;T1216C4;2017;0.12982292932505246;0;0;0;0.619332369549485;0.22897285782606383
T731C4;T753C4;2018;0.11273397750730374;51;21;30;0.6525784956586228;0.2400238050934419
T2456C21;T889C21;2013;0.029848267995123745;8748;2837;5911;0.7457561054492214;0.6601406799146198
T2456C21;T1947C21;2013;0.03925744466713532;12338;3683;8655;0.7915907094614731;0.8121165748820908
T2456C21;T1039C21;2013;0.04495118678520371;4835;1508;3327;0.7324501826596825;0.45880552446635087
T2456C21;T1331C21;2013;0.04654304801316489;2267;787;1480;0.6431267348725511;0.7072056288475606
T2456C21;T1902C21;2013;0.05140303282132219;6251;2112;4139;0.6881582952232739;0.8676362830236467
T2456C21;T2174C21;2013;0.057072788765621496;861;316;545;0.6626891353008744;0.2535561015822359
T2456C21;T1777C21;2013;0.057447411533878445;10184;3024;7160;0.7675206754094237;0.4167840443461285
T2456C21;T2629C21;2013;0.058364089951916;12204;3631;8573;0.8114917363525944;0.2010607564465972
T2456C21;T577C21;2013;0.0635125013425557;8820;2533;6287;0.7641123640086188;0.9657781306482407
T2456C21;T571C21;2013;0.06434978657839541;3136;1082;2054;0.682586790586899;0.730286009667909
T2456C21;T72C6;2014;0.032053135691185286;8112;3194;4918;0.7430640508723304;0.2946435235795087
T2456C21;T1182C21;2014;0.03496852658679139;3705;1363;2342;0.6292343214628974;0.27183297155316805
T2456C21;T1075C21;2014;0.03532049763470535;1453;584;869;0.5985919588244264;0.2296259744615239
T2456C21;T1865C21;2014;0.03802798077080194;1052;530;522;0.5650978262533665;0.26743673011069874
T2456C21;T2225C21;2014;0.04161668159287579;4576;1738;2838;0.6775828006234463;0.30188222420845034
T2456C21;T420C21;2014;0.04172972465791891;6003;2265;3738;0.6868278384343952;0.26691779459686943
T2456C21;T1528C21;2014;0.04471623942764802;7586;3232;4354;0.6221027556992322;0.2970502545672515
T2456C21;T1392C21;2014;0.04513517125251565;163;91;72;0.5486150978992638;0.47016138544146835
T2456C21;T2123C21;2014;0.04549387809850636;762;342;420;0.6351602417496915;0.2198591043372365
T2456C21;T162C21;2014;0.04776406924666954;12;4;8;0.6074028550479729;0.2726282572524803
T2456C21;T2633C21;2015;0.020129491941241695;3796;1846;1950;0.7168758515011103;0.3106469059824699
T2456C21;T491C10;2015;0.02463661958755281;8163;3270;4893;0.7548150508430735;0.23101204846655854
T2456C21;T812C21;2015;0.026776770264781535;421;192;229;0.6253342735695553;0.2013512684856566
T2456C21;T1655C21;2015;0.02754692111021706;208;91;117;0.6409534406924144;0.3251734825068003
T2456C21;T63C21;2015;0.02986357671571016;342;167;175;0.6949621646245892;0.398451255627111
T2456C21;T594C21;2015;0.030270683091762285;157;60;97;0.6278249044314201;0.45934630774246715
T2456C21;T362C21;2015;0.031222010231363617;850;362;488;0.6939620722213138;0.24856307390628962
T2456C21;T332C10;2015;0.03812955261623863;7195;2883;4312;0.7357488869813013;0.2523948909083171
T2456C21;T1055C21;2015;0.039103808302053955;67;31;36;0.6229399049051434;0.2787644121871265
T2456C21;T456C21;2015;0.04041434356026852;181;76;105;0.6813561924480506;0.359551435994628
T2456C21;T411C21;2016;0.013083234164360635;748;462;286;0.6523040075128275;0.22913419652923234
T2456C21;T1467C1;2016;0.01327573554282413;801;385;416;0.6028996466636759;0.30850386811240793
T2456C21;T1497C21;2016;0.016266382856615635;1469;856;613;0.7372066067619154;0.24677939480208363
T2456C21;T1216C21;2016;0.01665990169172671;2379;1134;1245;0.6806856878949318;0.2894102551485721
T2456C21;T1786C21;2016;0.017858692705047363;4639;2280;2359;0.7003989021644228;0.4203917866596386
T2456C21;T1994C21;2016;0.018820964896853587;3648;1701;1947;0.6647899488439597;0.3274179038344062
T2456C21;T1918C21;2016;0.02087260937608615;4301;2285;2016;0.7180365758431653;0.2752256522923468
T2456C21;T350C1;2016;0.021307521964476273;2499;1108;1391;0.6594895366130775;0.29587887916259253
T2456C21;T2269C21;2016;0.02204395090899014;2856;1440;1416;0.6594022485734068;0.4766149321733594
T2456C21;T27C21;2016;0.023847810360746347;9;4;5;0.6310233221592418;0.31025855237099054
T2456C21;T1875C21;2017;0.01428836042741577;1573;852;721;0.6472139515070653;0.21319046946562037
T2456C21;T1418C21;2017;0.016689656425505683;33;9;24;0.6353733131246824;0.20856296472574104
T2456C21;T1241C21;2017;0.016799059702579777;273;162;111;0.6474724248353589;0.22804912021351126
T2456C21;T738C21;2017;0.01805141275397648;603;364;239;0.6847711381237003;0.21851333109615162
T2456C21;T1200C1;2017;0.02119909819009025;727;459;268;0.6802487327548785;0.2677940002195212
T2456C21;T1489C21;2017;0.021473748231465084;195;123;72;0.6269084169679451;0.22136525404443497
T2456C21;T274C21;2017;0.021926443772853355;227;107;120;0.6710420755941486;0.22206033550794024
T2456C21;T1467C15;2017;0.022801295536021726;1204;676;528;0.6067781307721004;0.21892453230604456
T2456C21;T1296C1;2017;0.02356445902760196;7118;4137;2981;0.7068214873981145;0.22773126926019827
T2456C21;T778C1;2017;0.02381339321152487;6397;3476;2921;0.7503235584843417;0.25658544272793893
T2456C21;T2621C21;2018;0.013060199870804201;5693;3924;1769;0.7349021646201319;0.2706327851513843
T2456C21;T1254C21;2018;0.017509447995766036;1896;1225;671;0.674558027747657;0.49722264625676726
T2456C21;T2466C21;2018;0.018584573037049745;307;218;89;0.6547531389918513;0.2009464716230142
T2456C21;T578C21;2018;0.020376851514250394;1;0;1;0.6847255815969325;0.3723480179919733
T2456C21;T73C21;2018;0.02210235091831325;202;93;109;0.6400050406366744;0.3925440383515939
T2456C21;T1210C21;2018;0.02212640601032312;5;5;0;0.616028311435733;0.8422485371080335
T2456C21;T1037C21;2018;0.023137878750993934;944;646;298;0.6629629258355039;0.22090186236794526
T2456C21;T1351C1;2018;0.023210422145544807;7688;5099;2589;0.7139764057597624;0.22502792131035138
T2456C21;T97C21;2019;0.014659350452853825;56;41;15;0.6256812773416185;0.47725182181048126
T2456C21;T1343C21;2019;0.0239654251540784;5530;4171;1359;0.7440928238427895;0.21997882837452784
T2456C21;T552C21;2019;0.025292470345898876;1081;934;147;0.6913438924062167;0.22408156070687657
T2456C21;T2064C21;2019;0.02571630882056719;386;307;79;0.6538980443264419;0.2087912230205051
T2456C21;T1588C21;2019;0.02621762836041963;4;4;0;0.6759731652389928;0.2473956742276572
T2456C21;T1672C21;2019;0.02692303272907104;794;629;165;0.6572147243995429;0.22562414960633873
T2456C21;T889C1;2019;0.02731506673159645;5674;4518;1156;0.748519629255087;0.22534051931534232
T2456C21;T125C3;2019;0.027764478739024656;4764;3558;1206;0.7143871422522989;0.3228076584237786
T2456C21;T714C1;2019;0.030469064164934445;10146;7899;2247;0.799913465453113;0.9675215201382424
T2456C21;T1489C1;2019;0.032888835143367046;69;60;9;0.6130222037121568;0.8710869541591683
T1092C22;T2333C22;2006;0.020452802934764924;59;12;47;0.6910342743608873;0.2298896416214796
T1092C22;T1318C22;2006;0.028886979951517455;5143;992;4151;0.6978470763289564;0.2597508001010525
T1092C22;T846C22;2006;0.03118905280713824;13201;1932;11269;0.8189792640189819;0.824253006859773
T1092C22;T448C22;2006;0.03148064176929344;8635;1675;6960;0.7339728174500733;0.8117614677312952
T1092C22;T1205C22;2006;0.03313630534395129;13382;2200;11182;0.7381764186065721;1.2941035435616117
T1092C22;T203C22;2006;0.04664133305920748;4510;1002;3508;0.7731855056194246;0.5298376570917421
T1092C22;T825C22;2006;0.05489870825861387;5237;1076;4161;0.7214581758150027;0.42494046816512404
T1092C22;T503C22;2006;0.060377979832648476;25;4;21;0.5990752109277818;0.2186664528106137
T1092C22;T825C10;2006;0.060772856725845315;5513;1157;4356;0.7309475638484186;1.1652180381958275
T1092C22;T448C10;2006;0.06911829151778848;8506;1636;6870;0.7597044275801326;1.273977869339507
T1092C22;T922C10;2007;0.016350270180559123;5643;925;4718;0.700271931909779;0.2812339307067559
T1092C22;T2358C22;2007;0.028002431515028348;3889;671;3218;0.6892861809538027;0.224684169757075
T1092C22;T203C3;2007;0.03570636459852039;1350;294;1056;0.7331934545073409;0.20131801653622913
T1092C22;T1808C4;2007;0.04942379590731649;509;144;365;0.5848784056818221;0.2703374302876237
T1092C22;T83C22;2007;0.05015631604611004;171;17;154;0.682900504870536;0.3562983787458815
T1092C22;T924C10;2007;0.05245263834756553;136;4;132;0.6013729714204809;0.28606184468510365
T1092C22;T63C10;2007;0.05465995668521062;137;33;104;0.6281290549154561;0.31653889175134425
T1092C22;T114C10;2007;0.05539313317700034;10;0;10;0.7320735480100815;0.9214746863639075
T1092C22;T846C10;2007;0.06621511280186043;4412;711;3701;0.7501582545416918;0.2773931612159316
T1092C22;T334C11;2007;0.0674543724651866;78;5;73;0.7256250543491527;0.2962991495889597
T1092C22;T386C22;2008;0.013120208577723336;135;12;123;0.7430946277561365;0.22796039871612056
T1092C22;T880C22;2008;0.02058678435799899;4;0;4;0.44266703780452754;0.21681592760027138
T1092C22;T1540C22;2008;0.027180981757079503;2;0;2;0.5524648908502465;0.23167482250762236
T1092C22;T16C22;2008;0.032559869496457505;0;0;0;0.5751658031276061;0.32030936765203555
T1092C22;T545C22;2008;0.03721649454751086;12;5;7;0.5775699820139122;0.24617506001763453
T1092C22;T1237C22;2008;0.03978029617105805;164;17;147;0.5655202275238194;0.20083980918607272
T1092C22;T65C22;2008;0.04753853730487001;0;0;0;0.7246152262397848;0.6575367829705897
T1092C22;T119C10;2008;0.05824477378369597;0;0;0;0.6476530595944983;0.32516559296559566
T1092C22;T43C10;2008;0.058350858695747965;107;25;82;0.6868579209952659;0.26313929686112625
T1092C22;T2736C4;2008;0.06947436107656824;0;0;0;0.7018986018624596;0.24359834210508408
T1092C22;T1398C22;2009;0.03588326491864835;2868;222;2646;0.7497688294634665;0.20610682134576058
T1092C22;T1512C22;2009;0.03942579667789281;2562;722;1840;0.6228911510993125;0.21460688177619136
T1092C22;T442C22;2009;0.0532996587597625;184;13;171;0.6447830211633898;0.21014822433658298
T1092C22;T63C22;2009;0.05706452745780399;43;6;37;0.556614703243544;0.2442221903947795
T1092C22;T1704C22;2009;0.06269663417852445;3;0;3;0.623786616252106;0.25749720869945775
T1092C22;T1080C22;2009;0.065499687110818;4618;1001;3617;0.7144376180798548;0.21728262416899294
T1092C22;T1785C22;2010;0.03840302593227696;462;76;386;0.6139578602093294;0.2788773922886029
T1092C22;T1092C10;2010;0.05472269383163875;113;40;73;0.5858511250952343;0.24893757928579752
T1092C22;T1540C11;2010;0.0588955795081596;213;44;169;0.5348936540750411;0.25098252894021394
T1092C22;T1017C22;2010;0.06929511412051004;7342;2261;5081;0.6422745099465516;0.30676691932139805
T1092C22;T35C4;2010;0.07134083214852394;107;27;80;0.5181831341159415;0.21969239140458657
T1092C22;T1017C10;2010;0.07346709292674425;9606;3508;6098;0.6194688650157861;0.2508207198125907
T1092C22;T1586C10;2010;0.08540056460652523;313;82;231;0.5908237837311235;1.343693365398145
T1092C22;T880C10;2011;0.06631460974124259;576;191;385;0.5559562330900567;0.4594107592391642
T1092C22;T1808C22;2011;0.07694684927541928;28;14;14;0.5290402255761875;0.23813953949526304
T1092C22;T149C22;2011;0.0876752184140499;503;306;197;0.5787654960053131;0.24993593612521092
T1092C22;T1095C22;2011;0.09011514021138511;157;69;88;0.5334643190867608;0.6864295054789878
T1092C22;T1729C10;2011;0.09245379425527434;10569;4018;6551;0.6242056232213674;1.0151083534489085
T1092C22;T1541C10;2012;0.0665822426487902;2050;727;1323;0.593807876025852;1.2867554447208214
T1092C22;T2154C10;2012;0.09643051918608514;1082;394;688;0.5798770753022089;0.20412259714024011
T1092C22;T1080C3;2012;0.10369289398891968;11078;4661;6417;0.6786569866239393;1.3396124796380253
T1092C22;T133C22;2012;0.1075139562140699;14;4;10;0.5090404996091026;0.2400613596516404
T1092C22;T2120C10;2012;0.11398091867254079;3451;1230;2221;0.5538889017744822;1.118303292903963
T1092C22;T2284C10;2012;0.11720208941514931;67;14;53;0.5817626376928529;0.6536388486173476
T1092C22;T2208C22;2012;0.11954128807772046;220;40;180;0.5794568688286412;0.3000613657604735
T1092C22;T1080C10;2012;0.12230775774793057;8794;3840;4954;0.6871438245631953;1.0678173202821881
T1092C22;T1288C22;2013;0.059209583605345006;8948;4178;4770;0.6483171005067986;0.30834332723710367
T1092C22;T1586C22;2013;0.06595562803732358;32;13;19;0.6018775900741073;0.2362261431190726
T1092C22;T486C22;2013;0.0735243151370043;1;1;0;0.4830345615685716;0.24116261942318437
T1092C22;T386C3;2013;0.10782871544241757;506;156;350;0.7009434240959256;1.321008500011563
T1092C22;T213C22;2013;0.11254658368749837;5;3;2;0.5194408798396459;0.39940340407708075
T1092C22;T1324C3;2013;0.12136004101833242;980;397;583;0.7023736516412159;1.073844367663729
T1092C22;T1268C22;2014;0.07147944866659417;84;33;51;0.5568172132972025;0.47261268170013687
T1092C22;T181C22;2014;0.11003431897760019;2039;798;1241;0.6712813897009167;0.2317673945515881
T1092C22;T376C22;2014;0.11020087386223687;154;38;116;0.586933505411783;0.4967975320343326
T1092C22;T366C3;2014;0.11516034219265447;108;77;31;0.5828814837472798;0.8324730685813786
T1092C22;T1180C22;2014;0.116906628086759;145;48;97;0.576860761917998;0.33280618720176114
T1092C22;T270C22;2015;0.07542944849781219;11;2;9;0.49462245998870985;0.25848078434040284
T1092C22;T2944C22;2015;0.10018303908989767;158;82;76;0.6082042785706617;0.21731364255849675
T1092C22;T1423C21;2015;0.10799581024878446;7;1;6;0.5546534918156847;0.23421405511342508
T1092C22;T314C22;2016;0.11537011942982445;81;29;52;0.518097524832394;0.9783622063287445
T1751C17;T2157C17;2006;0.010772029498596458;39;7;32;0.612312531556233;0.4200365516618378
T1751C17;T12C17;2006;0.011910971362187994;2073;276;1797;0.6730630278165637;0.2546667464957609
T1751C17;T454C17;2006;0.011929908809117595;3;1;2;0.5505054027409109;0.8979034893000174
T1751C17;T867C17;2006;0.018348764409932716;6;2;4;0.5500738138118292;0.2533780470142893
T1751C17;T2391C17;2006;0.018760029463728012;27;2;25;0.6267572782195941;0.35174191775664815
T1751C17;T2309C17;2006;0.019018807171265584;1;0;1;0.5419831428089157;0.7184871434083077
T1751C17;T1316C17;2006;0.019263538617533382;1;0;1;0.5304088006563127;0.9532918081947197
T1751C17;T477C17;2006;0.019684428702740564;2;0;2;0.6129572351012739;0.7103300012612338
T1751C17;T2127C17;2006;0.021488653008129077;1;0;1;0.5586688197562318;0.35624044639032515
T1751C17;T77C17;2006;0.021817351719488953;4;0;4;0.5378135023243079;0.5929885125040645
T1751C17;T100C17;2008;0.011555943529196089;41;12;29;0.466378543278954;0.3141481624553119
T1751C17;T470C17;2008;0.015117537164788919;3;1;2;0.5961804908676278;0.5471386772309847
T1751C17;T793C17;2008;0.016767644738839182;4;0;4;0.5126728583002226;0.23479769144223367
T1751C17;T49C17;2008;0.018757209293246202;0;0;0;0.4922990893515334;0.3623570265506741
T1751C17;T40C17;2008;0.019622531985166725;2;0;2;0.5716348689223123;0.24466742327261468
T1751C17;T2378C17;2008;0.020888242443631744;14;5;9;0.48231631948609527;0.2210617623358537
T1751C17;T2171C17;2008;0.022241240215183478;1089;194;895;0.544423065571809;0.35092059150919325
T1751C17;T1869C17;2008;0.02302819125524902;7;3;4;0.4592824019055631;0.22903658827866685
T1751C17;T1017C17;2008;0.02672428454898168;1;0;1;0.51820415660257;0.47635091159040305
T1751C17;T1388C17;2008;0.026817170613902874;14;7;7;0.4960508580984375;0.5272868159588934
T1751C17;T367C17;2009;0.014212325905038625;163;47;116;0.5302671129978752;0.22684689010213208
T1751C17;T1142C17;2009;0.015805579335049336;4635;1081;3554;0.6920386540060346;0.23075335660323248
T1751C17;T1944C17;2009;0.021462144138378214;11093;2967;8126;0.8595648372140915;0.21164073154576185
T1751C17;T1068C17;2009;0.023264116551958702;854;324;530;0.6143590921313222;0.2687281215774439
T1751C17;T1566C17;2009;0.02406009244058338;1581;543;1038;0.5609528619109468;0.4481799776114066
T1751C17;T1115C17;2009;0.025185845842835453;63;16;47;0.5261222947749243;0.25594461469004476
T1751C17;T1540C17;2009;0.02622929058416623;21;7;14;0.582380555482372;0.29655095954555116
T1751C17;T558C17;2009;0.026702312020155716;0;0;0;0.4977577791087593;0.24041932996810306
T1751C17;T910C17;2009;0.029761442894767454;3;0;3;0.4919917144893903;0.2524404965029203
T1751C17;T2439C17;2009;0.030439251864265993;256;68;188;0.5810277248150276;0.28540169910370405
T1751C17;T1493C17;2010;0.017415304899955242;11;2;9;0.5689395820693833;0.32425506931300874
T1751C17;T80C17;2010;0.020934806175713305;2;1;1;0.6079618883192397;0.24825179596072858
T1751C17;T57C17;2010;0.022147588241356875;13;1;12;0.533956227584567;0.30917744703062244
T1751C17;T1391C17;2010;0.022186519632867885;0;0;0;0.5227105398201983;0.2730979301313497
T1751C17;T1692C17;2010;0.02362725780181396;0;0;0;0.4484545578761776;0.20622713873471143
T1751C17;T1950C17;2010;0.02643521668832627;910;237;673;0.6376296711566153;0.22676873590146457
T1751C17;T529C17;2010;0.02666074698087173;5;1;4;0.45899252727098944;0.21263376188671693
T1751C17;T598C1;2010;0.027882358076123603;108;44;64;0.6777143324413212;0.20595998571679267
T1751C17;T9C17;2010;0.0287276034895807;14;4;10;0.6943213227917933;0.23969880295010496
T1751C17;T1711C17;2010;0.02944588173391849;7;2;5;0.47679256582746804;0.4749153121968726
T1751C17;T1859C17;2011;0.015890742667404423;108;48;60;0.7152884437781056;0.3038117316133706
T1751C17;T2029C17;2011;0.02055254203807544;37;15;22;0.6024049691039881;0.323809287594566
T1751C17;T1179C17;2011;0.021100692212107197;2;0;2;0.6230253690739013;0.2176985387289376
T1751C17;T1080C17;2011;0.022309483279780218;3;1;2;0.5411475270809692;0.24706704137246108
T1751C17;T1931C17;2011;0.022392537129218404;6865;2468;4397;0.641250085756025;0.2957375002096752
T1751C17;T1603C17;2011;0.022735661332925927;1;0;1;0.5023683013353101;0.2605843854350683
T1751C17;T1300C17;2011;0.023644345241200293;0;0;0;0.5863016109565681;0.2523648389498888
T1751C17;T737C1;2011;0.024722776011494085;4;2;2;0.4242338955926984;0.2397721027871786
T1751C17;T1123C17;2012;0.013249159811625999;20;15;5;0.41379894313099613;0.22191179599806934
T1751C17;T98C17;2012;0.01795734108930469;14;7;7;0.690797228301734;0.26332807205
T1751C17;T278C17;2012;0.020116631992513234;54;24;30;0.6573240611628854;0.27204986741545556
T1751C17;T2219C17;2012;0.020352474126964726;0;0;0;0.41986350785448934;0.34090749319002345
T1751C17;T162C17;2012;0.021493639212025517;3044;1338;1706;0.6283616260558911;0.21408181940959245
T1751C17;T1218C17;2012;0.021562631189802506;2;1;1;0.48476605373736137;0.3754545799319381
T1751C17;T48C17;2012;0.022809606852695175;0;0;0;0.49537765159775354;0.21816459061733268
T1751C17;T70C17;2012;0.02285977823390639;258;137;121;0.5687431543552242;0.3631918200643087
T1751C17;T830C17;2012;0.023949011207847093;5;1;4;0.6403386048580152;0.23306558854372245
T1751C17;T2017C17;2012;0.02491370733785292;8;2;6;0.46716523148849076;0.240620242142933
T1751C17;T1328C17;2015;0.01958012290297262;2;2;0;0.5599373064979463;0.4330975711086784
T1751C17;T670C17;2015;0.02265031502194703;3;3;0;0.49195233201583344;0.6490393303321247
T1751C17;T2181C17;2015;0.02366191510605553;0;0;0;0.5475414621916254;0.2055382498753078
T1751C17;T0C17;2015;0.02368463432209178;0;0;0;0.5439696101644572;0.2602830471506787
T1751C17;T5C17;2015;0.026076309109769547;0;0;0;0.5321765099831347;0.3512193016604195
T1751C17;T1139C6;2015;0.027035021843959228;0;0;0;0.5974032498476436;0.21108711528308063
T1751C17;T1930C17;2015;0.027739483090584383;1;1;0;0.5871758460271335;0.4034163964500001
T1751C17;T2953C17;2015;0.027867491256814758;0;0;0;0.5965122127640992;0.34300206729136695
T1751C17;T1415C17;2015;0.029260032933171032;12;3;9;0.5466532548364645;0.22879818628938325
T1751C17;T325C17;2015;0.029302470177769435;0;0;0;0.5301036318059392;0.20862846377320318
T1751C17;T64C17;2016;0.018704431412606803;29;17;12;0.60753000905279;0.3145342184874938
T1751C17;T783C17;2016;0.019202692077601835;34;33;1;0.5543224735161408;0.278276282428282
T1751C17;T500C17;2016;0.019278895030928167;1201;897;304;0.6117022023158276;0.29067140490153126
T1751C17;T357C17;2016;0.02016877423918617;1;0;1;0.5482458740507097;0.20500047730521798
T1751C17;T1198C17;2016;0.025733280453675622;0;0;0;0.48033093043776365;0.20213743516392083
T1751C17;T1669C17;2016;0.025809978028002778;53;38;15;0.5635088294297589;0.2513372869413534
T1751C17;T1825C3;2016;0.026772556762653332;63;56;7;0.6373299875520537;0.6092598604097311
T1751C17;T670C6;2016;0.02690088692631143;2;2;0;0.5057733563268637;0.3414106172241666
T1751C17;T546C17;2016;0.027068418935292105;2103;1585;518;0.6622409251046933;0.22784444062707218
T1751C17;T1805C17;2016;0.027316515816730114;1;1;0;0.5705971076778082;0.2422023730128929
T1751C17;T1224C17;2018;0.014236663646461478;5;4;1;0.5274594749156418;0.4569097496202828
T1751C17;T748C17;2018;0.01425049427325975;1;1;0;0.537820625155227;0.26517174619196926
T1751C17;T2710C17;2018;0.023459589365165567;6;6;0;0.6480693010325536;0.4554159956410727
T1751C17;T647C17;2018;0.027150371166498433;193;147;46;0.7235727823974125;0.2643675239116293
T1751C17;T138C17;2018;0.030100503849429194;0;0;0;0.5066621177454812;0.2125402337899492
T1751C17;T1332C17;2018;0.030414746992706077;0;0;0;0.2970018569169893;0.5407796594544045
T1751C17;T113C17;2018;0.031172640060209922;3;3;0;0.6746310733181293;0.2819332086477812
T1751C17;T2730C17;2018;0.032776165754310194;3;3;0;0.5472684570417213;0.2469848517415222
T1751C17;T2783C17;2018;0.03294211737506403;3;3;0;0.5060371212884878;0.47738722253857696
T1751C17;T1944C6;2018;0.034211011295701255;1;1;0;0.7494248504951604;0.3315710686184765
T27C2;T187C2;2003;0.0055982578732786115;876;40;836;0.6695716153667111;0.9264278601868846
T27C2;T44C2;2003;0.0059230849501829;1318;28;1290;0.6866786964384447;0.7387786031137858
T27C2;T297C2;2003;0.006433651757132397;3165;180;2985;0.6943089726912883;0.40316335714699675
T27C2;T344C2;2003;0.006772528064751926;3127;113;3014;0.6860449346471079;0.46650265941085545
T27C2;T240C2;2003;0.006786220374474405;4628;245;4383;0.6816629540541752;0.37839275332055583
T27C2;T19C2;2003;0.006825105068443804;67;3;64;0.597285933326916;0.2615195603194628
T27C2;T1317C2;2003;0.007488154171978123;2757;107;2650;0.7264990514897017;0.39637308734986515
T27C2;T653C2;2003;0.007647690441888844;2458;128;2330;0.7110454697879878;0.24651613440588255
T27C2;T355C2;2003;0.007809945174019339;1360;34;1326;0.6731380477323752;0.2598790897524247
T27C2;T9C2;2003;0.008035023831564514;1040;44;996;0.6698849736213021;0.8231297656277806
T27C2;T303C2;2004;0.004667725425451907;1322;74;1248;0.6483044212796327;0.7062786949476023
T27C2;T78C2;2004;0.004792101155991713;7126;530;6596;0.7195245014927667;0.6079713134067952
T27C2;T284C2;2004;0.006093936768129193;4014;199;3815;0.7367073640193503;0.6642990905182696
T27C2;T765C2;2004;0.00639722677805421;1242;64;1178;0.6497273721449599;0.5245042808728123
T27C2;T510C2;2004;0.006461406724803442;578;37;541;0.6160197424330187;0.45468040115827324
T27C2;T2500C2;2004;0.007206263780127786;353;22;331;0.6514621664761662;0.4062654881465431
T27C2;T306C2;2004;0.007344331613831301;48;2;46;0.6391549439852025;0.6093709315494069
T27C2;T1028C2;2004;0.007701488968550496;2815;197;2618;0.6896735635539952;0.4434707303690426
T27C2;T155C2;2004;0.007701856397259288;540;33;507;0.6295601690514327;0.6574316504683934
T27C2;T2336C2;2004;0.008342106170359131;156;13;143;0.6655842643770986;0.2850238739585454
T27C2;T381C2;2005;0.003371707522212053;24;4;20;0.6091815221302395;0.4351077383913776
T27C2;T774C2;2005;0.004257384641795703;2908;250;2658;0.716469302150667;0.3744353965749509
T27C2;T2646C2;2005;0.004716439530681904;2;0;2;0.5886641079958379;0.4394425559835555
T27C2;T830C2;2005;0.005656713717215434;123;3;120;0.5826973693759275;0.23358905588777298
T27C2;T860C2;2005;0.006332016373996163;235;8;227;0.6352035453543762;0.2115691961953728
T27C2;T947C2;2005;0.0072396382741766185;408;28;380;0.5939625841775855;0.3160240263885174
T27C2;T641C2;2005;0.007333124792902712;5967;447;5520;0.750308477969318;0.45826340784312103
T27C2;T461C2;2005;0.007519183884132308;53;2;51;0.6100783240948782;0.2481983376108774
T27C2;T533C2;2005;0.007585953406115675;50;5;45;0.5808539700188724;0.48041347750437025
T27C2;T2081C2;2005;0.00838502950001363;354;41;313;0.6555372114915655;0.4440512771623625
T27C2;T832C15;2006;0.018583655806647892;237;29;208;0.6269565802017649;0.43571467500507244
T27C2;T667C2;2006;0.020900528512426297;495;48;447;0.6076739910883391;0.28718312592659007
T27C2;T203C2;2006;0.023121169130565056;18;2;16;0.5910604779502444;0.38603754480833236
T27C2;T2357C10;2006;0.02460051924099771;3624;479;3145;0.699117236017624;0.33143357456297073
T27C2;T1373C9;2006;0.02641920414770682;8;2;6;0.5787656472414968;0.39912162493565667
T27C2;T2519C2;2006;0.029275602713855542;516;54;462;0.6359883931261565;0.2055369531230184
T27C2;T1286C2;2006;0.03209828370998791;221;8;213;0.581998479575475;0.45996677906754996
T27C2;T769C14;2006;0.0323413032413995;29;4;25;0.6328557827274832;0.21951273470216573
T27C2;T18C2;2006;0.03346012841948154;69;3;66;0.5921739502255554;0.36036180585143807
T27C2;T201C2;2006;0.035474378345776936;286;31;255;0.6111956466023118;0.2982445620003975
T27C2;T2138C2;2007;0.031522614202929566;13;2;11;0.5887804971085286;0.2600940858809148
T27C2;T198C2;2007;0.03422008675423094;792;143;649;0.7251505788327418;0.2045822260982416
T27C2;T1482C2;2007;0.0344988888803317;255;20;235;0.6166893066763854;0.32856802293273263
T27C2;T89C10;2007;0.0348301639997638;14;2;12;0.6017499118537432;0.25362284827448994
T27C2;T1379C2;2007;0.03590801096555185;6;0;6;0.6064589442320117;0.25627633017138157
T27C2;T156C3;2007;0.04091035924337494;144;15;129;0.6022936198385481;0.2877204548891487
T27C2;T0C10;2007;0.04523759214961853;253;36;217;0.6314216596910682;0.25732899052940633
T27C2;T19C10;2007;0.049126324263231824;102;15;87;0.6064113315235387;0.23701405052417696
T27C2;T501C2;2007;0.0524322414103886;11;0;11;0.59728137605219;0.28553681563462874
T27C2;T1604C2;2007;0.052479378302507595;235;51;184;0.6347490837299692;0.30892192255877154
T27C2;T810C10;2008;0.024608264405741154;58;9;49;0.6011296667617103;0.9234089022487255
T27C2;T2077C22;2008;0.030817467953973332;3;0;3;0.5844592542741135;0.26225876708422896
T27C2;T422C10;2008;0.03414427487150418;22;1;21;0.6222602261804395;0.4264862883806886
T27C2;T339C2;2008;0.043896649981881475;81;12;69;0.6020038000707452;0.2531298258154028
T27C2;T335C2;2008;0.048802825518116655;38;6;32;0.5922405937394697;0.3288493336805602
T27C2;T1630C2;2009;0.028469816659116853;391;62;329;0.6196124360607488;0.21425721603262898
T27C2;T2357C2;2009;0.038518098284779256;3280;898;2382;0.716145808440986;0.7047739016272987
T27C2;T434C2;2009;0.03905611297429035;2083;473;1610;0.6850368412557637;0.20137907824764634
T27C2;T746C2;2009;0.04067365329586359;50;9;41;0.5643338694246135;0.3370742159750075
T27C2;T344C10;2009;0.0419684425590805;2851;577;2274;0.6850839976263692;0.3955015822275103
T27C2;T89C3;2009;0.04604389797457675;43;10;33;0.6339072587464523;0.4278285835782492
T27C2;T394C2;2010;0.02363275505421225;0;0;0;0.576499110956286;0.2639388959245762
T27C2;T220C10;2010;0.03958332281330268;89;36;53;0.6474141734992742;0.39486919175479374
T27C2;T701C10;2010;0.041334304516878584;301;94;207;0.6363761933257792;0.7712157466734352
T27C2;T2204C2;2011;0.024835138575453275;140;37;103;0.6066629658348996;0.20173202485429936
T27C2;T83C2;2011;0.03536109225530082;138;23;115;0.6377015403705428;0.350294350167177
T27C2;T1933C2;2012;0.03743042945207198;33;3;30;0.5588852830164402;0.2647007261528751
T27C2;T710C2;2012;0.03744133406251415;3921;1350;2571;0.7172010535250527;0.5456526169241792
T27C2;T1235C2;2013;0.02896538894096068;1;0;1;0.6596590414418887;0.2029843020512667
T27C2;T134C2;2013;0.04482273992228636;465;174;291;0.6040292054944818;0.9619516107042694
T27C2;T701C9;2013;0.05232338718023688;767;356;411;0.6592677465078832;0.3168951016921617
T27C2;T1810C3;2014;0.05500944755691839;4;1;3;0.5540373622132898;0.23362125172470943
T27C2;T1241C2;2015;0.07123705818681048;233;107;126;0.6353500262437384;0.4555592231918381
T27C2;T182C2;2018;0.09214637042388163;584;404;180;0.6558575062950407;1.3749352605486518
T641C2;T832C2;2005;0.004004066975259013;71;3;68;0.5404908432658988;0.44356549705150283
T641C2;T652C2;2005;0.004231879989210485;653;60;593;0.6275421941677681;0.5707528346514464
T641C2;T284C2;2005;0.00435441554873206;9371;564;8807;0.7433436352004261;0.8189657329470296
T641C2;T2081C2;2005;0.004928297742054166;86;9;77;0.5515630756393722;0.4440512771623625
T641C2;T240C2;2005;0.005348230079246452;3136;292;2844;0.6418356769393198;0.7290103043479524
T641C2;T257C2;2005;0.005368272607212954;111;10;101;0.6449084047046744;0.6007422441178414
T641C2;T839C2;2005;0.005403661957344097;3338;230;3108;0.6122214049659498;0.6731910500616809
T641C2;T78C2;2005;0.005476843993995395;2294;194;2100;0.6798278987985107;0.6709156385594016
T641C2;T947C2;2005;0.005586511209715095;90;8;82;0.5906494124474382;0.3160240263885174
T641C2;T1088C2;2005;0.005850006301841737;2489;89;2400;0.7243561476206997;0.454094879632746
T641C2;T1589C2;2006;0.003958951393587706;442;16;426;0.573728176830276;0.28114482706918775
T641C2;T1508C2;2006;0.005355349354926875;89;8;81;0.5973664507921634;0.3001489270994864
T641C2;T135C2;2006;0.005667376796635537;465;38;427;0.6070221919977603;0.7034434548177088
T641C2;T1365C2;2006;0.005796992468674489;8059;711;7348;0.7169324070187609;0.23724921208206545
T641C2;T1315C2;2006;0.007004038143053171;1028;102;926;0.5743495947652446;0.20900488707747328
T641C2;T667C2;2006;0.007592017571460219;1148;60;1088;0.5229806833330433;0.28718312592659007
T641C2;T2331C2;2006;0.0076801713922468595;116;9;107;0.557989999765161;0.33354881713308443
T641C2;T1273C2;2006;0.008137228639094607;2749;149;2600;0.6524504203227001;0.5987571244574301
T641C2;T1784C2;2006;0.009185939241084351;29;2;27;0.5655472537581079;0.25822588171771216
T641C2;T382C2;2006;0.010499258833368552;99;13;86;0.5402844530173497;0.29293780095951577
T641C2;T355C2;2007;0.004832992071022391;4478;484;3994;0.6678451481546976;0.8318287044952277
T641C2;T354C2;2007;0.006337608064683087;905;49;856;0.6804761202057883;0.3499021926628257
T641C2;T575C2;2007;0.009224383979479334;72;6;66;0.6010082770919111;0.20495048724609188
T641C2;T1482C2;2007;0.010310020811326703;274;30;244;0.5108217602252105;0.32856802293273263
T641C2;T38C2;2007;0.011181140730969652;73;9;64;0.6382366121621148;0.6269146238933361
T641C2;T1340C2;2007;0.011757814250185628;10;0;10;0.5530594882245413;0.2006792869945199
T641C2;T2208C2;2007;0.011996939989603828;222;23;199;0.5770170260370366;0.3177949598273253
T641C2;T198C2;2007;0.012764598688882023;340;51;289;0.7112162581616561;0.2045822260982416
T641C2;T1604C2;2007;0.013108237924018162;225;30;195;0.5323617908514524;0.30892192255877154
T641C2;T1379C2;2007;0.013638296898388469;1;0;1;0.5362641669635754;0.25627633017138157
T641C2;T1858C2;2008;0.007294649651778284;1065;85;980;0.6619871228230536;0.657907234885872
T641C2;T1789C2;2008;0.010255700164970794;261;35;226;0.5670263129581228;0.5123912431542189
T641C2;T1490C2;2008;0.01056706387232298;2019;231;1788;0.6056854161930655;0.7522975872980646
T641C2;T1212C2;2008;0.012554575581491978;2376;329;2047;0.6344497735885577;0.7511005093251579
T641C2;T1690C2;2008;0.013778626698422891;4768;593;4175;0.7274824069709163;0.6463797939462891
T641C2;T207C2;2008;0.014545349130408836;817;93;724;0.6158124710173815;0.35910612406525705
T641C2;T2143C2;2008;0.015361001415688302;192;22;170;0.5319338114418926;0.47473709400392733
T641C2;T1832C2;2008;0.015383516798294083;802;58;744;0.5920998728227722;0.2773724556108508
T641C2;T310C2;2008;0.015706834445176954;244;30;214;0.5877443541657243;0.2972999645885272
T641C2;T2172C2;2008;0.01578630264647707;932;78;854;0.5966064700218839;0.7739564828073118
T641C2;T525C2;2009;0.014246142491911362;81;5;76;0.6108348355783917;0.3826005470324936
T641C2;T1921C2;2009;0.014578082830565497;3523;603;2920;0.7194079363910262;0.21999788345818566
T641C2;T1058C2;2009;0.015114960404002842;18;1;17;0.5572840397240917;0.2914437098013672
T641C2;T1810C2;2009;0.02010696062111683;161;12;149;0.5891263168347793;0.3527163490611928
T641C2;T259C2;2009;0.021798920516296172;19;8;11;0.5927138241767056;0.5284073861699548
T641C2;T2682C2;2009;0.02423425864905626;897;170;727;0.5594501779041687;0.2003944549833618
T641C2;T710C2;2009;0.024592723520233895;2367;396;1971;0.7160424017100604;0.23571555427851135
T641C2;T2199C2;2009;0.025099156280482537;1891;237;1654;0.6277370488712579;0.22161874858428543
T641C2;T1696C2;2009;0.02571138980746024;127;27;100;0.5300458253831203;0.21036097517283944
T641C2;T115C2;2009;0.028893680009372424;1;1;0;0.6147967875347893;0.22168647810326494
T641C2;T394C2;2010;0.024549329281458476;0;0;0;0.5558286422938143;0.2639388959245762
T641C2;T1630C2;2010;0.027937488395673116;72;12;60;0.5072764275817728;0.21535495945107602
T641C2;T83C2;2010;0.036238205053629624;128;20;108;0.6248602329756876;0.2899919760712589
T641C2;T1093C2;2010;0.03879192438225387;6;0;6;0.5859176184590587;0.26452888824861476
T641C2;T1094C2;2010;0.03912098792344254;3;0;3;0.5228679794837845;0.331208369346557
T641C2;T1955C2;2010;0.03963320026466155;0;0;0;0.507577406354041;0.3445914241479654
T641C2;T1639C2;2011;0.02546582948700782;2085;569;1516;0.6076936796084877;0.24146824089632074
T641C2;T699C2;2011;0.02670177998873835;507;100;407;0.5163548540065338;0.22358556670897942
T641C2;T941C2;2011;0.02876794313359432;138;35;103;0.5275407671114205;0.2835825160840314
T641C2;T1339C2;2011;0.029179897967171242;926;289;637;0.5799522615857343;0.5020698790985706
T641C2;T2011C2;2011;0.03087924696914579;114;36;78;0.5414543739169435;0.2440983902038364
T641C2;T645C2;2011;0.031189428166056632;280;84;196;0.522222053246687;0.49056468882662296
T641C2;T2364C2;2011;0.031276324898514174;494;195;299;0.5854564741060356;0.5048655334586182
T641C2;T733C2;2011;0.03296775769364024;1120;250;870;0.6367949594386441;0.2553196421645341
T641C2;T434C2;2011;0.039625828906734384;84;23;61;0.5316611298277996;0.5454881267954906
T641C2;T21C2;2011;0.040908351183420955;3;1;2;0.6404067920567847;0.3774882759091836
T641C2;T673C2;2012;0.029890125115957122;218;29;189;0.5461329095791755;0.6418118112318979
T641C2;T906C2;2012;0.03002528792825676;0;0;0;0.5957052792293573;0.3089256372613601
T641C2;T27C3;2012;0.03156905208149896;5122;1833;3289;0.7439817494329046;0.3958249071765847
T641C2;T1276C2;2012;0.03195718542359416;60;16;44;0.555430922592965;0.5147894364950981
T641C2;T1509C2;2013;0.02578067471615164;62;13;49;0.6055228399565121;0.20292967055001568
T641C2;T2497C2;2013;0.028398186617931587;42;9;33;0.5475267910955381;0.23920638532385355
T641C2;T274C2;2013;0.033230348790796116;2202;712;1490;0.6070873545772455;0.3326028512100092
T641C2;T1797C2;2013;0.034091522146780795;2600;690;1910;0.6241052746638796;0.2547193926812072
T641C2;T1326C2;2013;0.03794199086648331;1;0;1;0.5718760605344759;0.262229376647349
T641C2;T182C2;2013;0.03949610837849815;423;117;306;0.6297134948044489;0.70152359878522
T641C2;T2085C2;2013;0.03949678749203289;14;5;9;0.5583307049183889;0.21581509917847694
T641C2;T27C0;2013;0.04070456290963831;7014;2764;4250;0.7329819156755403;0.29738430317882686
T641C2;T1257C2;2013;0.04424642072606255;92;26;66;0.539861592463537;0.37217243496501395
T641C2;T572C2;2013;0.0454896306110254;951;399;552;0.6175315425294976;0.2296888426405912
T641C2;T1110C2;2014;0.027880756652321592;917;256;661;0.6052549140138197;0.29464296470296336
T641C2;T746C2;2014;0.03138826893763691;81;23;58;0.5497638405122449;0.7703116652450718
T641C2;T249C2;2014;0.044635346157268496;0;0;0;0.6206353002072855;0.5403907853993324
T641C2;T2340C2;2014;0.04791299567200935;2445;677;1768;0.6493229732057939;0.4464787987486814
T641C2;T66C2;2014;0.04842964924062698;693;170;523;0.626325921682006;0.7020783587963684
T641C2;T538C2;2014;0.05067151939173886;6;1;5;0.5657475961553482;0.9264426296609632
T641C2;T2575C2;2015;0.0365057289077525;8;2;6;0.6245366077705015;0.22119698213122252
T641C2;T2428C2;2015;0.04254609658405761;1238;510;728;0.6506053218372596;0.2937117144188056
T641C2;T2302C2;2015;0.05085918697248237;509;175;334;0.6093300194645634;0.3451252445558023
T641C2;T939C2;2015;0.051931919902358126;5;3;2;0.4955110313085226;1.2411523341349822
T641C2;T973C2;2015;0.05393644242203677;17;3;14;0.5296329419111218;1.0968871748302547
T641C2;T2007C2;2016;0.0322577694601025;89;35;54;0.5345200798371526;0.25777990860725275
T641C2;T2204C2;2016;0.036446762264212396;426;215;211;0.567892850046888;0.26994402170429577
T641C2;T1693C2;2016;0.043341462741321446;3;1;2;0.5308963784282106;0.26631353791866913
T641C2;T712C2;2016;0.04772036121181955;7;3;4;0.4875566359460902;0.21396266552770749
T641C2;T316C2;2016;0.056766557706751763;11;7;4;0.6108435259861742;0.7900481511518981
T641C2;T307C2;2017;0.03665813014094477;76;36;40;0.6239830353988516;0.4035703144509024
T641C2;T1452C2;2017;0.04289260545185447;1451;690;761;0.668679181119063;0.4844699449369394
T641C2;T125C2;2017;0.04667717844120722;278;183;95;0.5830136546988958;0.27921771720785166
T641C2;T615C2;2017;0.058328237171596964;131;55;76;0.6156091661599332;0.34318186236656556
T641C2;T2844C2;2017;0.06051380695402586;2766;1412;1354;0.6849442692733843;0.4436841332278116
T641C2;T309C2;2017;0.062167914803878954;49;38;11;0.6290657308745858;0.7649809572024828
T641C2;T1892C2;2017;0.06718282678500642;3689;2033;1656;0.6582755195315858;0.5447733837834013
T641C2;T1393C2;2017;0.0753776411272935;35;18;17;0.6288738547081474;0.23980410140195627
T641C2;T1959C2;2017;0.07628531813106021;785;391;394;0.6451016294700532;0.8493868841167369
T641C2;T340C2;2017;0.07781825296549894;42;18;24;0.5320358959504353;0.21150021421881537
T641C2;T1580C2;2018;0.038011594258161585;562;365;197;0.6038815548739973;0.6334740676641382
T641C2;T1705C2;2018;0.041612847514000295;11;10;1;0.5311688257137765;0.2541868417330389
T641C2;T1413C2;2018;0.056829412192457074;66;35;31;0.5962796415981786;0.6302622712085238
T641C2;T295C2;2018;0.05937177169089758;108;41;67;0.5780922681057319;0.8491672753196698
T641C2;T99C2;2018;0.06686125557127309;87;60;27;0.6527595448733926;0.5705629414555783
T641C2;T1138C2;2019;0.03985144963496867;256;190;66;0.5223329619022299;0.6972748126145554
T641C2;T147C0;2019;0.046770149972170216;2837;2252;585;0.7016910358779767;0.2735484057755397
T641C2;T78C0;2019;0.050931126920623404;2518;2065;453;0.6838643551424516;0.2661079513396625
T641C2;T1649C2;2019;0.05884445156857854;27;20;7;0.5727368979616736;0.32352184583778126
T641C2;T2044C2;2019;0.059162346405318256;1692;1298;394;0.6737323320647782;0.22880291357293253
T293C1;T204C1;2003;0.0021791395695097693;5006;174;4832;0.669104355812346;0.5432138207170258
T293C1;T193C1;2003;0.0023505496850024787;21;2;19;0.5969383163549058;0.6923875685747233
T293C1;T64C1;2003;0.0031173362899905577;524;14;510;0.5982378667833763;0.6925709329259477
T293C1;T773C1;2003;0.003198170980536208;2188;63;2125;0.6805652051086897;0.9431135991928487
T293C1;T285C1;2003;0.0032900465617700103;3898;114;3784;0.7136181432172931;0.7479847569425886
T293C1;T446C1;2003;0.003296491630103371;3788;128;3660;0.5588932179021182;0.9125975390552767
T293C1;T1254C1;2003;0.0033595519152149755;569;20;549;0.5401279839017854;0.5698727180082107
T293C1;T623C1;2003;0.0033656833000205166;1533;35;1498;0.6338535987876476;0.6892925031186694
T293C1;T475C1;2003;0.003795895841862462;694;36;658;0.6284543539114195;0.8489645895442384
T293C1;T2450C1;2003;0.0038116347176604393;260;16;244;0.5163547531070225;0.589187986832427
T293C1;T997C1;2004;0.002408998988635558;449;50;399;0.6428558923765602;0.3788740602131494
T293C1;T364C1;2004;0.0024761354571170013;562;11;551;0.6326534966229418;0.43065371645784606
T293C1;T1010C1;2004;0.00264241624801842;57;2;55;0.60042701500473;0.655144610705527
T293C1;T872C1;2004;0.0027332172518788056;163;15;148;0.6385292233777569;0.587560790013312
T293C1;T1317C1;2004;0.0030222318516763824;1;0;1;0.5553695970013659;0.5388461392055824
T293C1;T1594C1;2004;0.003245759337311971;39;2;37;0.6550855135136332;0.4352605296680238
T293C1;T1053C1;2004;0.0033210367932304807;25;3;22;0.527022419814247;0.2552637186073773
T293C1;T1414C1;2004;0.0035029195354193687;93;10;83;0.5913425483073516;0.324536018536517
T293C1;T729C1;2004;0.0035356738455716297;205;32;173;0.6146075889742416;0.36048360338480945
T293C1;T1116C12;2004;0.003574664627368662;2167;161;2006;0.6855301068600315;0.57475055792595
T293C1;T453C1;2005;0.002276261663348711;1611;29;1582;0.6365910854093348;0.3420243432836891
T293C1;T572C1;2005;0.0027455830748356336;69;0;69;0.5655419416875871;0.3006162488633599
T293C1;T1381C1;2005;0.0036373356583920824;260;4;256;0.6598475539682723;0.3144552317838018
T293C1;T2112C1;2005;0.0038813213552764125;4921;117;4804;0.6839399162308257;0.6854667706229157
T293C1;T1038C1;2005;0.0038868361230822712;1416;95;1321;0.6437677632709058;0.365344128039699
T293C1;T2414C1;2005;0.0041502035243833335;7;0;7;0.5673007134910628;0.27613917710093255
T293C1;T600C1;2005;0.0041911250389691235;33;1;32;0.5622196343835203;0.229574664901837
T293C1;T543C1;2005;0.004230537588264083;2762;76;2686;0.6489128472757476;0.2179650807786682
T293C1;T1808C1;2005;0.00429668322964849;248;12;236;0.5451396996539967;0.212153728136135
T293C1;T1055C12;2005;0.004320469707892238;33;1;32;0.5775181302943133;0.4595402705494742
T293C1;T853C1;2006;0.005443526439380397;667;51;616;0.6120306646447813;0.3906554861827725
T293C1;T1621C1;2006;0.00572754443337653;406;27;379;0.5578382076638825;0.4481416975363963
T293C1;T73C1;2006;0.005812657960457601;63;0;63;0.5692804798622251;0.24130759832077228
T293C1;T438C1;2006;0.006596677740117962;413;19;394;0.5998658402416526;0.44818505454744983
T293C1;T1153C1;2006;0.0070785076749999565;8;0;8;0.551043960333699;0.31484935925847396
T293C1;T2272C1;2006;0.007218828652158282;189;14;175;0.588638746971056;0.2334160177246807
T293C1;T1172C1;2006;0.007429666748850261;10;0;10;0.48413262453569234;0.20488106013442367
T293C1;T1185C1;2006;0.0077588836799777905;163;11;152;0.6129396181461102;0.26053657831366994
T293C1;T571C1;2006;0.00781884882415984;1;0;1;0.5679577382926485;0.20998217697805607
T293C1;T1055C1;2006;0.007915746472590746;122;8;114;0.589220019621448;0.2048775645958401
T293C1;T29C1;2007;0.0071325429782526095;5;1;4;0.5254526318892444;0.31714213524799
T293C1;T2093C1;2007;0.00790909611748003;19;1;18;0.5817918682637006;0.2610787695823282
T293C1;T2074C1;2007;0.009028082391818182;1;1;0;0.566338926742266;0.24216268729392118
T293C1;T1679C1;2007;0.009177440368036138;136;28;108;0.5935685596013045;0.3677531425060028
T293C1;T162C1;2007;0.009909616456674875;0;0;0;0.4789103245755879;0.21059506605613046
T293C1;T828C1;2007;0.010315618796356008;0;0;0;0.4951753752797991;0.33806849510015724
T293C1;T2090C1;2007;0.010438607641132358;368;49;319;0.6358000298149293;0.3128726584502844
T293C1;T2242C1;2007;0.010496209700531;318;48;270;0.6478177761464716;0.2549821252102903
T293C1;T991C22;2007;0.010665478482903112;15;2;13;0.5670649219227201;0.21376605002490315
T293C1;T2787C1;2007;0.011155674221792977;7;3;4;0.45969992875764304;0.21730273521527912
T293C1;T2233C1;2008;0.013649731097111761;10;0;10;0.5829543605519266;0.2479097290598141
T293C1;T836C1;2008;0.014338113286991638;1;0;1;0.5567038741532552;0.2794528605521204
T293C1;T1250C1;2008;0.015390944001992035;86;1;85;0.6317989918074767;0.3076164672872131
T293C1;T1588C1;2008;0.016131652820479347;3;0;3;0.5493663101427962;0.28043182060883215
T293C1;T398C1;2008;0.016458934302647332;425;13;412;0.5691686898424402;0.33242981031017493
T293C1;T9C1;2008;0.017768036608270643;1;0;1;0.6289321160796636;0.2773872779342936
T293C1;T757C1;2008;0.018106068852275614;32;0;32;0.5475759903896444;0.47456118238875217
T293C1;T2129C1;2008;0.01840882128661603;10;0;10;0.5209649870221159;0.2268458911413054
T293C1;T1215C1;2008;0.018465506246648555;140;0;140;0.580614731025585;0.3179393127301449
T293C1;T2085C1;2008;0.01852958736934429;335;17;318;0.6240776070784914;0.22757582338925988
T293C1;T2539C1;2009;0.024050352457397506;12;3;9;0.5335000697034209;0.23941207463981984
T293C1;T2098C1;2009;0.026486335883948886;1374;128;1246;0.6401201603983802;0.4279115156628249
T293C1;T1624C1;2009;0.028724746341004748;17;0;17;0.5974194911609476;0.34818825761330907
T293C1;T723C1;2009;0.02945225781691241;52;1;51;0.5391213874061682;0.20549528279391913
T293C1;T245C1;2009;0.0329772183590894;35;9;26;0.6361404804571917;0.37768223579235666
T293C1;T918C1;2009;0.03528571663764579;157;22;135;0.5362639965728234;0.21816756473448642
T293C1;T578C1;2009;0.035398442524150475;0;0;0;0.5804724287809888;0.35658583843095204
T293C1;T62C1;2009;0.03843045598150008;0;0;0;0.6339033646872385;0.2032844329453942
T293C1;T1569C1;2009;0.038709256370327294;52;10;42;0.5900967063093621;0.24264766462153142
T293C1;T2565C1;2009;0.03874403746524169;100;19;81;0.5612123801822598;0.2501081693215448
T293C1;T684C1;2010;0.03590841893820662;17;3;14;0.5609836227636715;0.23090946404178028
T293C1;T332C1;2010;0.039680016536694174;43;11;32;0.481182427486205;0.25193365109729765
T293C1;T2130C1;2010;0.039827247231871477;0;0;0;0.5011397638086141;0.3935459929358958
T293C1;T1581C1;2010;0.03985890135430159;15;5;10;0.5864173233487384;0.36951836634279916
T293C1;T334C1;2010;0.0436201583794702;1;1;0;0.5920788460661757;0.26818423023419785
T293C1;T1393C1;2010;0.043726764733243884;14;5;9;0.5347799318307274;0.26413078566761117
T293C1;T1779C1;2010;0.04399010378560697;2;0;2;0.4695178862334362;0.2066339681463516
T293C1;T123C6;2010;0.04443591621129528;3;0;3;0.5211155084664352;0.22232097189235606
T293C1;T264C1;2010;0.047197695580120214;2119;33;2086;0.6850861414386371;0.24156485117019186
T293C1;T2060C12;2010;0.04838649462716549;219;40;179;0.6132344615551851;0.27229661414373035
T293C1;T714C1;2011;0.034342458686112964;37;1;36;0.6230235975922116;0.35973314109598076
T293C1;T2037C1;2011;0.03985239051956968;52;14;38;0.5254877479756643;0.2693249807050268
T293C1;T1489C1;2011;0.04126174885868539;3;1;2;0.5160421612959462;0.33075592974107587
T293C1;T201C1;2011;0.04132397037110702;33;2;31;0.5143333555376207;0.42307897830171537
T293C1;T626C1;2011;0.04307644943209454;97;9;88;0.6212253939605049;0.25837936079163265
T293C1;T1367C1;2011;0.04526209892459643;189;15;174;0.5954874597932528;0.206050421240522
T293C1;T670C1;2011;0.04540735276354613;1;0;1;0.5094760008910177;0.3269531389428448
T293C1;T2594C1;2011;0.046135120677071706;285;28;257;0.5685331386578861;0.24175094087530427
T293C1;T2052C1;2011;0.047248492245522855;5;0;5;0.613702963847627;0.33567878139418217
T293C1;T1860C1;2011;0.047607221288772816;130;5;125;0.551509598157705;0.28075368211417
T293C1;T1525C1;2012;0.04845492592261469;20;5;15;0.5999526095211875;0.25860553107193135
T293C1;T198C1;2012;0.052648821957169245;64;24;40;0.6622780034568518;0.3644026234589039
T293C1;T1942C1;2012;0.05429017861599672;571;144;427;0.5980070011046383;0.34748609159197646
T293C1;T1213C1;2012;0.05669221625370802;2249;483;1766;0.6270720939849929;0.32036703759040314
T293C1;T902C1;2012;0.0592912622905557;15;5;10;0.5532925836452111;0.31716049362726784
T293C1;T1388C1;2013;0.03577837529230432;6;2;4;0.49263396160790984;0.2984937243090984
T293C1;T2660C1;2013;0.04879942202392651;3;0;3;0.56784366369841;0.4859580690321113
T293C1;T1357C1;2013;0.07040120016936902;24;4;20;0.642881168745489;0.3224770893911857
T293C1;T1193C12;2013;0.07066288286226063;1296;547;749;0.6382992936180719;0.2448560834203183
T293C1;T1732C1;2014;0.0680261413227764;3957;406;3551;0.7084801536830706;1.1195061264682462
T293C1;T570C1;2014;0.06871502980688082;75;17;58;0.5167485478631139;0.3039509968326575
T293C1;T956C1;2014;0.07103118501048156;243;111;132;0.6995428825967106;0.24772675979702127
T293C1;T2269C1;2015;0.05870592639111549;4;0;4;0.5642355446698928;0.21248125366159132
T293C1;T158C1;2015;0.06863785659604793;4036;231;3805;0.6655529951199917;1.445732707228337
T293C1;T277C1;2015;0.08653794584401497;52;1;51;0.5796553476311221;0.7906911474843978
T293C1;T862C1;2015;0.08707723312174609;803;19;784;0.6239965620510297;1.3479060734906567
T293C1;T194C1;2016;0.06919440835799395;1339;56;1283;0.7025562904930956;1.3753300045283718
T293C1;T183C3;2016;0.08239807868486437;6714;1042;5672;0.7406721493279638;1.8633413582796576
T293C1;T264C3;2017;0.07825129108498663;7496;2109;5387;0.7283625745453559;1.8196620053564534
T1785C1;T566C3;2008;0.043640265974103865;11360;923;10437;0.7763123903360089;0.5019005677912667
T1785C1;T1637C1;2008;0.08950689926872268;4;0;4;0.5782948103677915;0.81338550766025
T1785C1;T335C1;2008;0.14351581683773862;5776;357;5419;0.7458265876476775;0.8009765131309091
T1785C1;T55C1;2008;0.1581109791634161;1174;133;1041;0.6314589427377207;0.9659543850372334
T1785C1;T22C3;2008;0.1685942521282051;274;26;248;0.6302415715658524;1.0301709597348114
T1785C1;T1303C1;2008;0.16890516527192512;749;98;651;0.6476254364489118;1.1423146389971905
T1785C1;T531C3;2008;0.1783417361194457;710;18;692;0.6129334631538215;1.5074122902250093
T1785C1;T57C3;2008;0.17929574860204067;475;74;401;0.6547517751598664;0.8217796599416646
T1785C1;T1104C3;2008;0.18602897682520658;1707;275;1432;0.6813321989131644;1.0065399974205043
T1785C1;T334C3;2008;0.1891010745710915;422;17;405;0.6645164374473918;0.8127432773043969
T1785C1;T542C1;2009;0.06504474175232289;1585;170;1415;0.6562570521027588;0.5510191946821246
T1785C1;T168C1;2009;0.06524004060957411;819;164;655;0.6035794627459252;0.9168873980734761
T1785C1;T382C1;2009;0.06773070149094562;782;183;599;0.5854713304623731;0.8451061009787821
T1785C1;T1092C1;2009;0.0954437438020389;1749;317;1432;0.6502992137232229;0.2591455739696627
T1785C1;T1477C1;2009;0.10235763673697584;1124;181;943;0.6197868702870979;1.1689346828718064
T1785C1;T566C1;2009;0.10369852257291934;8401;1102;7299;0.7862044076228815;1.5853161011418704
T1785C1;T1288C1;2009;0.12361873565890469;693;141;552;0.6306496396180266;0.3771376004744587
T1785C1;T101C1;2009;0.1345789796770238;214;32;182;0.6185413880532156;0.8518010502828711
T1785C1;T1104C1;2009;0.1382826184594983;1961;467;1494;0.6734047429494823;0.6649718417402344
T1785C1;T1119C3;2009;0.143275686069259;4;0;4;0.552767580448204;1.0589126723865583
T1785C1;T533C3;2010;0.06030586469639532;26;0;26;0.6060139882149442;0.575837774896518
T1785C1;T89C3;2010;0.06752606999308752;50;9;41;0.6242185923126147;0.7422881524372191
T1785C1;T335C3;2010;0.07940666379588301;5147;1008;4139;0.7783038305537837;1.7010535406258624
T1785C1;T2208C3;2010;0.09906640844843773;11164;1925;9239;0.7937454999208764;0.3083682927868925
T1785C1;T1368C3;2010;0.12584974543762129;955;156;799;0.605793941626911;1.385976684506673
T1785C1;T190C3;2010;0.14678787786167002;320;35;285;0.6773013217946169;1.4312067219989835
T1785C1;T2326C1;2010;0.15507570497773937;87;18;69;0.6850537454879873;0.37598822722895775
T1785C1;T334C1;2011;0.049789781607868955;390;74;316;0.6705153995074457;0.3213012492415002
T1785C1;T322C1;2011;0.08185500745438934;430;153;277;0.6182049058400221;0.2759762116966617
T1785C1;T2208C1;2011;0.09129965921295602;11814;2859;8955;0.7877697315494815;0.7784116592083092
T1785C1;T730C1;2011;0.09182917434311777;154;23;131;0.5868278260031105;0.3115868535211062
T1785C1;T1785C3;2011;0.09442254784867377;14608;3404;11204;0.7779459439275467;0.30088832295176116
T1785C1;T1555C1;2011;0.09547339519171194;480;152;328;0.6070973814555736;0.4570064494172976
T1785C1;T2384C1;2011;0.09779265660735392;91;17;74;0.5763380124141244;0.5700757177231762
T1785C1;T531C1;2011;0.10358227096253403;478;64;414;0.5961357982300486;0.7941985350574562
T1785C1;T1642C1;2011;0.10372323700288721;834;239;595;0.6101147208568196;0.5179244258765947
T1785C1;T1344C1;2011;0.1175206609247077;708;188;520;0.6147904873698116;0.9275673856081428
T1785C1;T1279C1;2012;0.08614753431208311;6952;2272;4680;0.7161296317274926;0.6857917103061022
T1785C1;T1250C1;2012;0.08647320704811434;1579;601;978;0.7332528586115339;0.8822598351184365
T1785C1;T1810C1;2012;0.0901470977157387;418;138;280;0.6534871540758724;0.22018407661955774
T1785C1;T1593C1;2012;0.09196870975527016;9;0;9;0.5793944382804197;0.6737497930353236
T1785C1;T1241C1;2012;0.10357260928205103;2062;549;1513;0.7007174536756495;0.29423624377817253
T1785C1;T924C3;2012;0.10420376681683985;5992;1558;4434;0.7729390584079221;0.44437819771800735
T1785C1;T862C1;2014;0.08045125814168841;5;1;4;0.5787569971323613;1.2026976786920063
T1785C1;T512C3;2014;0.12476695649845604;83;30;53;0.5738592273554595;1.009678426651387
T1785C1;T35C1;2014;0.13777409561109666;18;11;7;0.5890453432057722;1.0374844205629776
T1785C1;T158C1;2014;0.15317972449900452;62;6;56;0.5727764630901157;1.1517772433278788
T1785C1;T2642C1;2014;0.15342624389171566;482;264;218;0.7087157331647752;0.3295532789865275
T1785C1;T1942C1;2014;0.1578599953002251;349;143;206;0.6568905972077889;0.6870418893586347
T1785C1;T1094C1;2014;0.16387359566697346;199;97;102;0.6767329902332178;1.0336985613093985
T1785C1;T1732C1;2014;0.16773620595330796;134;31;103;0.6105332403950532;1.1195061264682462
T1785C1;T201C1;2014;0.1728857878500316;1288;613;675;0.6459086834036785;0.6751680008368068
T1785C1;T2328C1;2014;0.17356155827616015;4;3;1;0.6033674279372423;1.0889369882471645
T1785C1;T1376C1;2015;0.07136074755062027;428;104;324;0.6181905956916018;0.21702950981716437
T2507C12;T647C12;2013;0.03824456540683796;11;2;9;0.6068751122047451;0.38584556247901
T2507C12;T2177C12;2013;0.038958633146283006;258;76;182;0.6465874262054636;0.27340210471190934
T2507C12;T29C12;2013;0.0416182601658478;31;18;13;0.6211262152119714;0.35162578189718235
T2507C12;T2153C12;2013;0.042990247760895994;1920;515;1405;0.7459209036302882;0.2468953630484627
T2507C12;T2341C12;2013;0.04543735638832902;118;46;72;0.6216753265857624;0.842472142566754
T2507C12;T1514C12;2013;0.046376706574586035;177;45;132;0.642929236682706;0.5535809169685657
T2507C12;T1313C12;2013;0.05120980013114884;658;182;476;0.6408523274214316;0.4964879757428305
T2507C12;T1382C12;2013;0.0536737512889216;88;35;53;0.6185725620114488;0.37007747758064685
T2507C12;T888C12;2013;0.0592506116624848;314;108;206;0.5916744971818082;0.7109238367276491
T2507C12;T1803C12;2013;0.06327143766487997;132;40;92;0.5993992108159791;0.4867212513991257
T2507C12;T1990C12;2014;0.03761950059692731;134;49;85;0.6043477968430773;0.34700009294814743
T2507C12;T2209C12;2014;0.04296758712083415;15;4;11;0.5879641310565134;0.2925475795123582
T2507C12;T1635C12;2014;0.047841011017101476;97;47;50;0.6026406129947858;0.3729635991082305
T2507C12;T9C12;2014;0.05843485345013122;2;2;0;0.5543142958815305;0.21999913634793467
T2507C12;T349C8;2014;0.05892383305526039;0;0;0;0.5458555132156663;0.2848308752328926
T2507C12;T1380C12;2014;0.0638618337082798;220;89;131;0.6423359183038679;0.2609118230091568
T2507C12;T1064C3;2014;0.06417159338036904;133;56;77;0.6004744839999201;0.6665910171182614
T2507C12;T443C12;2014;0.065600636757287;5;2;3;0.5890950483486541;0.4064652818895526
T2507C12;T1799C12;2014;0.0674785386339547;0;0;0;0.5636644909299923;0.3343446989457038
T2507C12;T275C3;2014;0.07014524258513766;323;108;215;0.676804145259549;0.9619292266105666
T2507C12;T1457C12;2017;0.10377602802681785;2737;1591;1146;0.6914931252860871;0.20450912661158327
T2507C12;T275C12;2017;0.16194253085251364;1110;687;423;0.6764597023098112;1.530857131645257
T2507C12;T2153C6;2017;0.1632109694289483;3259;1874;1385;0.7650555588835031;0.7656630997875911
T2507C12;T145C12;2017;0.16777647844966748;817;535;282;0.685738008912506;1.2220466873385933
T2507C12;T186C12;2018;0.06602003552386337;21;8;13;0.6008998469784896;0.39772544937657367
T2507C12;T943C12;2018;0.06794426995264402;262;179;83;0.6169915642476215;0.7529891774722001
T2507C12;T649C12;2018;0.07277287925768483;4;3;1;0.5313678425970622;0.4952792665453857
T2507C12;T1095C12;2018;0.07478581839311726;229;161;68;0.6132748229949423;0.3193987550769867
T2507C12;T91C6;2018;0.07738089640352652;520;407;113;0.6374634535440706;0.2951857602861303
T2507C12;T31C12;2018;0.08170003737040576;50;36;14;0.5773529266745243;0.3352802215354783
T2507C12;T2293C12;2018;0.08474958785678144;426;303;123;0.5784536088792253;0.23350028404044906
T2507C12;T2007C3;2018;0.08593919066665034;15;9;6;0.6035467888839547;0.39638865525647304
T2507C12;T1313C3;2018;0.08995636842454302;730;492;238;0.6286779495812513;0.5843406657529974
T2507C12;T1119C12;2018;0.08996885261042187;23;9;14;0.5868660513605253;0.6741568449321388
T877C3;T83C3;2017;0.18973001646331056;333;44;289;0.6378202992688153;0.855425813059922
T877C3;T877C22;2017;0.19340048869119864;555;77;478;0.650005280534903;1.1256181748448242
T877C3;T1600C3;2018;0.14908324963294817;324;84;240;0.6011120159303851;0.38057312386408404
T877C3;T678C3;2018;0.15937588683807347;115;18;97;0.6643019295556577;0.2768480681008138
T877C3;T352C22;2018;0.18694572608854276;10434;3381;7053;0.737513793837097;0.5781546976369457
T295C3;T409C6;2005;0.022561574323985534;295;20;275;0.6338452775632877;1.1473102807026474
T295C3;T391C6;2005;0.023223409886898416;2252;43;2209;0.5966412229688999;0.44145200184451727
T295C3;T574C3;2005;0.026832655727721644;491;23;468;0.5969556353963622;0.5403228607851455
T295C3;T65C3;2005;0.02939350544069408;11;0;11;0.6162940352224717;0.7147250160800552
T295C3;T21C6;2005;0.032312989484662324;2562;45;2517;0.7332006481405391;0.30624811102153976
T295C3;T346C6;2005;0.032895964538442124;38;0;38;0.5590690860291782;1.265414612953661
T295C3;T55C6;2005;0.03345275579400675;46;0;46;0.5321670940740298;0.37749027930379864
T295C3;T692C6;2005;0.036680933861843124;1;0;1;0.529467714785188;0.20283616958532352
T295C3;T574C6;2005;0.041214705889913605;402;18;384;0.589976573582542;0.3123236721637035
T295C3;T1742C3;2005;0.04207020247101001;132;0;132;0.5430890965159558;0.42899822199355914
T295C3;T671C3;2006;0.018296700124819765;19;1;18;0.6340032674055813;0.4206918328183821
T295C3;T409C3;2006;0.01964576383642702;30;0;30;0.6153680198351164;0.3721456484184801
T295C3;T317C3;2006;0.02250249676630134;11;0;11;0.6456999475671178;0.47247596192239905
T295C3;T127C3;2006;0.02295052874034742;4437;586;3851;0.7096027323108188;0.31026582447383594
T295C3;T331C3;2006;0.026380061074125716;54;3;51;0.7053325495326924;1.1464727831353436
T295C3;T257C3;2006;0.026542717654544745;37;6;31;0.6462689874945444;0.25209143213512886
T295C3;T2417C3;2006;0.02708330365527778;35;1;34;0.7154674016989324;0.46115352792230174
T295C3;T1482C6;2006;0.027991748042699216;2891;221;2670;0.6185754332896692;0.24362390716866994
T295C3;T2154C3;2006;0.031959055314479956;3178;247;2931;0.6746163886326966;0.41813162025203876
T295C3;T172C3;2006;0.03206222370504164;108;4;104;0.6341605773458848;0.5430727370711548
T295C3;T1279C3;2007;0.021094719038718734;249;12;237;0.5665354058075064;0.3457525522734967
T295C3;T147C24;2007;0.026022700662062248;30;0;30;0.5797434296806316;0.24823361968630245
T295C3;T1270C3;2007;0.028577623473080682;4;1;3;0.5774490362522549;0.24502402848253949
T295C3;T1235C3;2007;0.031025286401125007;15;0;15;0.523475627950734;0.270408220773763
T295C3;T365C3;2007;0.032552348259139;326;4;322;0.5866059976947317;0.3007061115349868
T295C3;T1161C3;2007;0.0431128478607361;32;1;31;0.5554046385745451;0.2610209528354617
T295C3;T487C3;2007;0.046106485579587964;12;0;12;0.6724505425962729;0.4850320059652491
T295C3;T860C3;2007;0.047171276944475204;95;2;93;0.5973991219945206;0.5517089549882618
T295C3;T774C24;2007;0.0474636665522612;32;1;31;0.548422184694557;0.2019383994521264
T295C3;T78C3;2007;0.05030086512973331;124;0;124;0.6490173271865483;0.5713685953021226
T295C3;T733C3;2008;0.021807158723283093;487;14;473;0.7172044525925421;0.22098858835622948
T295C3;T847C3;2008;0.022271119628008762;309;14;295;0.5285644837810878;0.6215687566496932
T295C3;T111C3;2008;0.031822714118052486;507;69;438;0.7379282100061312;0.3320870178145388
T295C3;T2322C3;2008;0.03611030881937827;47;2;45;0.6201633215424835;0.2915011387537631
T295C3;T2143C3;2008;0.03616459528953164;285;15;270;0.5518350792652977;0.21264040332231943
T295C3;T57C24;2008;0.037351940807521467;16;0;16;0.509805567589626;0.2143392568380892
T295C3;T513C24;2008;0.05069860121518155;610;74;536;0.5355319209418775;0.22462716400021523
T295C3;T471C3;2008;0.054818636674592636;1843;259;1584;0.5871006084755415;0.20360030263057688
T295C3;T9C24;2008;0.05489337201179367;4332;668;3664;0.7768393428949817;0.2016948081474948
T295C3;T47C3;2008;0.05704980989575792;970;135;835;0.6431022639461581;0.5519968580558635
T295C3;T2793C3;2009;0.04201795474339298;30;6;24;0.5263922167049073;0.25729872444610513
T295C3;T1405C3;2009;0.04224131954286525;13;3;10;0.6486895834608305;0.3846614269449552
T295C3;T1386C3;2009;0.046033781238327354;29;6;23;0.36942982479322517;0.3030292468615329
T295C3;T839C24;2009;0.05867409266219337;8;1;7;0.5533687154687091;0.25350302313470235
T295C3;T496C3;2009;0.060079752841940115;68;9;59;0.7087239660845782;0.21961886111735113
T295C3;T441C24;2009;0.063772581519564;18;4;14;0.4468987481872224;0.21145487276640382
T295C3;T155C24;2009;0.06413080617323663;307;49;258;0.6615941670291399;0.2285677375581773
T295C3;T1110C3;2009;0.06650009217009856;88;11;77;0.5670965843222535;0.2419029067092563
T295C3;T326C24;2009;0.06650408045834022;5;0;5;0.623419018303944;0.2022355472546729
T295C3;T344C24;2009;0.0673265316901488;243;48;195;0.4658734455391999;0.20598160608268695
T295C3;T181C3;2010;0.03448493967725019;3;0;3;0.6287724523694205;0.21357208196925687
T295C3;T41C3;2010;0.0716581605689508;0;0;0;0.6133183724824671;0.23151938860349813
T295C3;T31C3;2010;0.07732904321805578;32;4;28;0.6259273851393843;0.24354129080545267
T295C3;T1997C3;2010;0.08289337081076809;0;0;0;0.60275652535399;0.241438447919964
T295C3;T1952C3;2010;0.08307516468781884;94;13;81;0.6215743320183126;0.3936589333550708
T295C3;T2442C3;2010;0.083998445176241;236;21;215;0.5803919374755965;0.464965832339833
T295C3;T452C3;2010;0.09030167781584209;31;1;30;0.6202250995079424;0.20315410684546453
T295C3;T169C3;2010;0.09049984340912753;59;6;53;0.6641356276095105;0.4794522898343685
T295C3;T131C24;2010;0.09255815308233195;307;41;266;0.5645885672188204;0.20189993150711288
T295C3;T1350C3;2010;0.09312732328887441;70;1;69;0.630966546726886;0.20382919134208477
T295C3;T1541C3;2011;0.07717942064416328;2;0;2;0.5703521571457442;0.3624104757457116
T295C3;T240C24;2011;0.08911391680105663;8;0;8;0.5881020097783762;0.31235768680871895
T295C3;T1921C3;2011;0.09746050447204846;72;5;67;0.6474414207259315;0.33508300165754046
T295C3;T811C3;2011;0.09792757725155721;120;8;112;0.5894361041186984;0.354133565621866
T295C3;T1338C3;2011;0.10356414916613188;38;2;36;0.63259296493277;0.37536027549745665
T295C3;T44C3;2012;0.09743062105798583;64;13;51;0.6755348914431848;0.3282843698917852
T295C3;T166C3;2012;0.11743795162914461;45;1;44;0.5632323826139034;0.3445262902451969
T295C3;T51C3;2012;0.12369577041726887;4;0;4;0.6692728536436416;0.22786286836075112
T295C3;T1500C3;2013;0.11228102246383542;32;1;31;0.5773595074478884;0.2325021582397759
T295C3;T1840C3;2013;0.11724409978560568;0;0;0;0.5381269490222724;0.3242318961767174
T295C3;T554C3;2013;0.13241083377045448;0;0;0;0.5142974374961959;0.49397652815585047
T295C3;T1370C3;2014;0.11758734931732162;168;1;167;0.6239544254026677;1.3306629678620177
T295C3;T158C3;2014;0.12158663184621776;131;0;131;0.5931579152028784;1.1364895066235452
T295C3;T1439C3;2014;0.1411856057261064;213;0;213;0.5918220280984824;1.0169686377164884
T295C3;T194C3;2014;0.14885894755977314;340;2;338;0.5931475678175316;0.784489752739051
T295C3;T542C3;2014;0.15635867059240383;342;1;341;0.6596902811858196;0.8142451996324162
T295C3;T500C3;2014;0.15786285232983555;108;3;105;0.5797352686767057;0.9853388874851913
T295C3;T364C3;2015;0.07640683512195934;7;0;7;0.55769798721178;0.951315275313139
T295C3;T868C3;2015;0.09838217671803884;172;1;171;0.6265130816352453;0.785227908201775
T295C3;T342C3;2015;0.11064680645508074;271;3;268;0.6552373135820233;0.9177199033974545
T295C3;T1023C3;2015;0.11504452499473272;43;0;43;0.5966106711769774;0.3485711165564923
T295C3;T866C3;2015;0.11892913249298709;33;0;33;0.6061681803756459;0.8274479406962719
T295C3;T186C3;2015;0.127138983385634;86;5;81;0.5771409827457068;0.6718154520743385
T295C3;T1885C3;2015;0.1297430918146132;11;0;11;0.5705124863526472;0.4420175334495569
T295C3;T1285C3;2015;0.13193916793257165;98;1;97;0.62443165388119;1.2130502349998937
T295C3;T1481C3;2015;0.13970070952591263;9;0;9;0.5764411585598548;1.2474679410607694
T295C3;T862C3;2015;0.14467487091454756;76;0;76;0.6321464256804181;1.1573870639757673
T295C3;T1376C3;2016;0.10587154048446512;612;22;590;0.6463017593996837;1.2708401891614707
T295C3;T403C6;2016;0.12305933894082932;174;14;160;0.5647776889846248;1.365891046898125
T295C3;T2369C3;2017;0.05786358625885912;26;7;19;0.6004612051057479;0.5493173877322898
T346C6;T1637C3;2003;0.013786973603372554;13641;662;12979;0.7212333899200868;0.29252986140087495
T346C6;T65C3;2003;0.029881526762501;103;5;98;0.6873294455999404;0.3262750716290361
T346C6;T346C3;2003;0.03993015343711748;17416;822;16594;0.7595329815392629;0.4755238760059197
T346C6;T903C3;2003;0.04157384413422449;1880;105;1775;0.6539553868977046;0.5126811179632501
T346C6;T1308C3;2003;0.04866887446443713;357;7;350;0.6362924791384607;0.2168043067861209
T346C6;T531C3;2003;0.05151910930710457;3894;133;3761;0.7123331151537097;0.2452589262188237
T346C6;T119C6;2003;0.05175399834327887;91;6;85;0.5572541319197541;0.21532704408733935
T346C6;T11C3;2003;0.05252251320877166;695;20;675;0.7032123941322157;0.28950076260743385
T346C6;T1368C3;2003;0.05746981595915235;5359;277;5082;0.6816163435527262;0.39510081701420546
T346C6;T1427C3;2003;0.05755721806027558;8858;582;8276;0.7557915544159626;0.5200137971342461
T346C6;T292C3;2004;0.01503358588572501;141;19;122;0.6369494305253979;0.458131070179302
T346C6;T22C3;2004;0.015284624837902827;80;1;79;0.6367870652303141;0.5151691154717007
T346C6;T1070C6;2004;0.017109736260612296;0;0;0;0.5641381667263917;0.3116386486676557
T346C6;T331C3;2004;0.018092680223684265;485;19;466;0.7321408029571557;0.4469594394882566
T346C6;T331C6;2004;0.024208103729213892;535;24;511;0.7252880545943454;0.4557824803019767
T346C6;T499C3;2004;0.02542385818713866;9;1;8;0.49890650267090636;0.2461123107107674
T346C6;T1742C3;2004;0.030147263117572765;2251;158;2093;0.6547112659588914;0.221182794651068
T346C6;T409C3;2004;0.03094238086055623;170;25;145;0.6361623036500195;0.24474565260646827
T346C6;T57C3;2004;0.031816634161571655;56;5;51;0.5869853020888596;0.3422789628998453
T346C6;T2345C3;2004;0.03241374099165495;534;16;518;0.6724807184039939;0.33427467102336894
T346C6;T295C3;2005;0.013216610967379694;38;0;38;0.5590690860291782;0.31973993582828003
T346C6;T692C6;2005;0.032895964538442124;23;1;22;0.5647741937186593;0.20283616958532352
T346C6;T574C6;2005;0.034337104939565544;22;0;22;0.5969981299919298;0.3123236721637035
T346C6;T119C3;2005;0.03636014672918997;61;9;52;0.5573668364758345;0.38786002752326587
T346C6;T788C6;2005;0.03675150152881623;3;1;2;0.615842219815771;0.543393663724422
T346C6;T55C6;2005;0.039245276715432764;1918;220;1698;0.6742349599149676;0.37749027930379864
T346C6;T243C6;2005;0.04074895925386879;2028;195;1833;0.6335089814960022;0.25220421279131144
T346C6;T995C6;2005;0.04297501317927077;2229;119;2110;0.7241192227145226;0.3253760686107534
T346C6;T2284C3;2005;0.04399849100353248;1023;66;957;0.64380476742005;0.2317470585723441
T346C6;T168C6;2005;0.04520602341525093;9537;1244;8293;0.7448560889557295;0.22572107410268014
T346C6;T581C6;2006;0.03244692485764833;0;0;0;0.5175509538654759;0.2856468624204685
T346C6;T367C3;2006;0.04159979084358145;206;22;184;0.5728821490020763;0.41701306441855296
T346C6;T1119C3;2006;0.044989427440551455;65;2;63;0.6049393786067321;0.43390893136868597
T346C6;T1482C6;2006;0.05136407348440786;1847;221;1626;0.611789958560069;0.24362390716866994
T346C6;T145C6;2006;0.058589736572944084;86;14;72;0.5862831651855576;0.30564495438760936
T346C6;T2068C6;2006;0.06281403448999157;8;2;6;0.6014333336621841;0.2532463866011039
T346C6;T671C3;2006;0.06543906997694027;57;3;54;0.5730151161193653;0.4206918328183821
T346C6;T684C3;2006;0.06727112043632388;304;21;283;0.6215604341114733;0.273256848244892
T346C6;T326C15;2006;0.06913953421893715;0;0;0;0.6106283977623355;0.3210500332214784
T346C6;T292C6;2006;0.07402472393747894;116;43;73;0.6363868396576329;1.1213001439222932
T346C6;T545C6;2007;0.04102569144092438;716;179;537;0.5982572249894321;1.4354330827899326
T346C6;T684C12;2007;0.04860847025283821;103;7;96;0.5951104907495508;1.1201366587868127
T346C6;T22C12;2007;0.05910628298553999;52;3;49;0.6438967510900111;1.4809831202560655
T346C6;T191C6;2007;0.08194116471126522;237;37;200;0.6146976782789016;1.4360760273458473
T346C6;T503C6;2007;0.08267638198434124;96;13;83;0.5923222897038519;1.3387681404567018
T346C6;T406C1;2007;0.08484042155637528;4438;1107;3331;0.6824063901289814;1.59175218078855
T346C6;T22C6;2007;0.10603043539116164;54;6;48;0.656701856823828;0.48892965248830356
T346C6;T1303C1;2007;0.10799531769201753;7621;1910;5711;0.6911327633829837;1.0901662984216538
T346C6;T117C6;2007;0.1140150407662055;8;1;7;0.5808475759644378;1.352119392659757
T346C6;T36C6;2007;0.11491718213219193;113;2;111;0.5838908707934498;1.401891098269955
T346C6;T1148C3;2008;0.05272744688013209;782;231;551;0.6735159828749446;0.39432821454451583
T346C6;T737C6;2008;0.06946183509794457;4;0;4;0.5401868458786888;0.22894895278065913
T346C6;T2143C6;2008;0.07716943250513719;26;2;24;0.5447851987595529;0.2593476630199919
T346C6;T2838C6;2008;0.08780664129155591;16;7;9;0.6089056598547153;0.41205821311021373
T346C6;T55C3;2008;0.10108768767475662;1830;512;1318;0.6912371985732924;1.9865838040672439
T346C6;T756C3;2009;0.06420553049354094;10;4;6;0.5880620565834429;0.5918824793800209
T346C6;T1716C6;2009;0.07261988124421948;93;29;64;0.5891362384383262;0.4732530179830868
T346C6;T38C3;2009;0.07268140741359674;32;3;29;0.6204575210068337;0.35889603372013756
T346C6;T1795C6;2009;0.08475182782154767;1005;401;604;0.6913177705198327;0.24710371422146474
T346C6;T26C6;2009;0.08907885299485274;9;0;9;0.5491809904958513;0.40676727737569796
T346C6;T278C15;2009;0.09444913674849931;29;21;8;0.5959965631412294;1.2284113681893567
T346C6;T169C6;2009;0.09547863173936477;25;3;22;0.6091287411226425;0.30610387968649355
T346C6;T322C6;2009;0.0964501915019248;4539;1282;3257;0.7145337012318954;0.239102589282912
T346C6;T485C6;2009;0.09791000601368327;2;0;2;0.5936959676182456;0.3347292752918553
T346C6;T793C3;2009;0.0989794490330328;30;15;15;0.5598140187084082;1.007112304484497
T346C6;T277C6;2010;0.07756053505324367;48;5;43;0.5749136050795656;1.205291953559507
T346C6;T1037C6;2010;0.0850638909288971;0;0;0;0.5758150919473075;0.2618014077827172
T346C6;T1658C6;2010;0.08566119072636769;2161;728;1433;0.6618205675062871;0.2029334579001769
T346C6;T1505C1;2010;0.09150393320650974;4;0;4;0.6163825936434466;0.5348756559462191
T346C6;T1290C6;2011;0.08727484235406724;28;5;23;0.5900841180292664;0.21429339813927967
T346C6;T2570C6;2011;0.1026307830910751;18;5;13;0.5798291772398498;0.34478349139274206
T346C6;T61C3;2012;0.09570193056986853;41;7;34;0.5782275260228996;0.672612711880618
T346C6;T514C3;2012;0.09687902732967713;4;3;1;0.5604005105035823;0.3799885192023958
T346C6;T952C3;2013;0.09495928827157307;80;17;63;0.607969036189255;0.2762188541133275
T346C6;T693C6;2014;0.10377932190214656;33;10;23;0.6269190530983211;2.0047021674573373
T346C6;T500C6;2015;0.106064243136059;163;99;64;0.5692435223032872;1.0669993936870115
T1062C17;T598C17;2008;0.028801493753172758;803;128;675;0.6372710424090342;0.7655891763890933
T1062C17;T470C17;2008;0.028942003492687052;1828;327;1501;0.6269586273270334;0.5471386772309847
T1062C17;T387C17;2008;0.032696136350309435;2519;414;2105;0.6729091921539639;0.9914111702553493
T1062C17;T454C17;2008;0.033254778267689744;3245;531;2714;0.7518920718419053;1.1651825902572384
T1062C17;T1903C17;2008;0.03346105819397138;279;37;242;0.5821327229018559;0.7285299445194576
T1062C17;T1141C17;2008;0.03364702581313872;6112;1556;4556;0.6960202128174864;0.5559520485849363
T1062C17;T1560C17;2008;0.0352646186704062;115;26;89;0.5335863182871587;1.0954719459202507
T1062C17;T2391C17;2008;0.03534924404105455;31;8;23;0.5382827566641197;0.6511516312287429
T1062C17;T1447C17;2008;0.035518901999707087;8415;1560;6855;0.7280995212695204;0.2364169750318996
T1062C17;T2366C17;2008;0.035946981073671336;392;96;296;0.6012736132505738;1.1185521136445296
T1062C17;T1115C17;2009;0.016611384474151447;24;1;23;0.44029400291129217;0.25594461469004476
T1062C17;T1068C17;2009;0.019645606867799037;137;33;104;0.5146581609496742;0.2687281215774439
T1062C17;T367C17;2009;0.02093968820134373;16;2;14;0.5124282334771213;0.22684689010213208
T1062C17;T1944C17;2009;0.021432574993063946;735;146;589;0.674415544161322;0.21164073154576185
T1062C17;T1142C17;2009;0.02170530411653293;263;40;223;0.5668080923838948;0.23075335660323248
T1062C17;T1566C17;2009;0.021761289382553062;7753;1616;6137;0.551809771807221;0.4481799776114066
T1062C17;T1540C17;2009;0.024593459422639685;0;0;0;0.49596057067854254;0.29655095954555116
T1062C17;T558C17;2009;0.025558203229193888;0;0;0;0.4824055372022609;0.24041932996810306
T1062C17;T910C17;2009;0.026211078893017437;304;95;209;0.5199175490423724;0.2524404965029203
T1062C17;T628C17;2009;0.026243577111406124;2;1;1;0.5476141035478821;0.3233991248683883
T1062C17;T57C17;2010;0.029097183543467242;148;34;114;0.5375723273136012;0.30917744703062244
T1062C17;T1493C17;2010;0.031502406137425276;5769;1765;4004;0.7259159861608631;0.32425506931300874
T1062C17;T416C17;2010;0.03187251553065362;1052;384;668;0.553649564376484;0.262062623000248
T1062C17;T80C17;2010;0.03217613570280298;3;1;2;0.5927049829081625;0.24825179596072858
T1062C17;T1391C17;2010;0.03233773764545256;140;39;101;0.5921252362847903;0.2730979301313497
T1062C17;T598C1;2010;0.033094522695233164;712;183;529;0.692277473440729;0.20595998571679267
T1062C17;T1950C17;2010;0.033515429567783195;3;1;2;0.5023433839042912;0.22676873590146457
T1062C17;T1692C17;2010;0.03491542912139822;92;23;69;0.5052117663466568;0.20622713873471143
T1062C17;T9C17;2010;0.03653966997737912;23;10;13;0.6568345663698669;0.23969880295010496
T1062C17;T529C17;2010;0.036945675424719715;0;0;0;0.49348959293817274;0.21263376188671693
T1062C17;T1859C17;2011;0.01754060093012888;396;127;269;0.6058898062266382;0.3038117316133706
T1062C17;T1179C17;2011;0.021882434969394238;2581;826;1755;0.695478092476546;0.2176985387289376
T1062C17;T2029C17;2011;0.02443913055092861;999;297;702;0.5760999990485351;0.323809287594566
T1062C17;T1931C17;2011;0.027871287339966022;2;0;2;0.541670575817055;0.2957375002096752
T1062C17;T1080C17;2011;0.028073997051582533;3;1;2;0.5420711629708028;0.24706704137246108
T1062C17;T1300C17;2011;0.029753274597309365;0;0;0;0.5274513807659886;0.2523648389498888
T1062C17;T1603C17;2011;0.0302436402234616;2;1;1;0.4966177547074693;0.2605843854350683
T1062C17;T737C1;2011;0.031167613587603782;0;0;0;0.47665064903828047;0.2397721027871786
T1062C17;T70C17;2011;0.03158468001119363;22;5;17;0.5490662644832438;0.24005345353350013
T1062C17;T2219C17;2012;0.0222593305226364;0;0;0;0.4583922939462684;0.34090749319002345
T1062C17;T98C17;2012;0.03686368454110678;161;37;124;0.6317226467512893;0.26332807205
T1062C17;T1123C17;2012;0.03818433482329264;367;154;213;0.4827393088902822;0.22191179599806934
T1062C17;T1218C17;2012;0.03838689993362299;588;159;429;0.5243900884458934;0.3754545799319381
T1062C17;T278C17;2012;0.039019955221470726;2;1;1;0.5972134079817075;0.27204986741545556
T1062C17;T2017C17;2012;0.03909235533526689;829;418;411;0.5493759861950709;0.240620242142933
T1062C17;T48C17;2012;0.03944249809966105;1;1;0;0.4858379290348831;0.21816459061733268
T1062C17;T162C17;2012;0.040908833137710654;0;0;0;0.5100330777022487;0.21408181940959245
T1062C17;T830C17;2012;0.04122273539912236;3108;935;2173;0.737859086732501;0.23306558854372245
T1062C17;T63C17;2012;0.041418160250197955;31;16;15;0.5524094682149006;0.2205274090742794
T1062C17;T670C17;2013;0.03546299414423493;433;216;217;0.5684362004178118;0.3638267782519595
T1062C17;T1328C17;2013;0.037390837481487305;1192;579;613;0.6346534845353389;0.2220422109655226
T1062C17;T783C17;2013;0.03797256544708705;189;93;96;0.5653514354425435;0.2863027133649556
T1062C17;T2953C17;2013;0.04254010616810233;873;421;452;0.5967027755632612;0.2064993631428506
T1062C17;T135C17;2013;0.044014356749853656;81;32;49;0.5382906336840911;0.32316260500813004
T1062C17;T1290C17;2013;0.047763890696165934;384;141;243;0.5774807695366677;0.22316199159514818
T1062C17;T1203C17;2013;0.048270621214096865;0;0;0;0.5227047571563356;0.24582325974581
T1062C17;T20C17;2013;0.04937947022585942;20;5;15;0.618506744502142;0.8393345508624758
T1062C17;T1734C17;2013;0.049874021459621276;0;0;0;0.44986979311524794;0.26129014421681296
T1062C17;T1320C17;2013;0.05019309315536602;4;4;0;0.537321763125819;0.2149103217713923
T1062C17;T1930C17;2014;0.028736893314283307;1642;819;823;0.5826893861437037;0.24276525555173942
T1062C17;T0C17;2014;0.0311403185078436;3;0;3;0.5903006525126034;0.25145787982142614
T1062C17;T210C12;2014;0.0312852252973449;38;18;20;0.650884086990178;0.20354647366338857
T1062C17;T5C17;2014;0.03308118888455114;3;1;2;0.611629896969521;0.21155576323901648
T1062C17;T1965C17;2014;0.03569215736563902;3;1;2;0.49072505267730876;0.2525645984227094
T1062C17;T927C17;2014;0.03576748594782142;3;1;2;0.40078577256061565;0.20718045953371472
T1062C17;T2181C17;2015;0.04750106133266363;5601;3229;2372;0.6087640721157171;0.2055382498753078
T1062C17;T2045C17;2015;0.04981132290108592;3350;1953;1397;0.5453054880952426;0.20419120006229466
T1062C17;T169C17;2015;0.05115754676207851;2;0;2;0.6132595395843881;0.2394612114886609
T1062C17;T1139C6;2015;0.05160254086091898;1077;501;576;0.6267866436763354;0.21108711528308063
T1062C17;T325C17;2015;0.051901347834639955;2;1;1;0.5480033851822723;0.20862846377320318
T1062C17;T536C17;2015;0.054119521186081876;18;8;10;0.6411437198806935;0.23434858534896247
T1062C17;T1573C17;2015;0.05537771557536364;13;8;5;0.510036857565638;0.21436172935544426
T1062C17;T1053C17;2015;0.055801521534817655;0;0;0;0.4891728767403073;0.2360180243143116
T1062C17;T357C17;2016;0.05797305025040389;0;0;0;0.5107286783215945;0.20500047730521798
T1062C17;T1805C17;2016;0.06233541853833813;4129;2730;1399;0.7467356738012101;0.2422023730128929
T1062C17;T64C17;2016;0.06264008869169546;7;4;3;0.5548806937155333;0.3145342184874938
T1062C17;T1198C17;2016;0.06418035899087982;2;0;2;0.47234048712545573;0.20213743516392083
T1062C17;T2697C17;2016;0.07088608370613458;409;259;150;0.5690699966413015;0.21378859744419082
T1062C17;T500C17;2016;0.07127014093923156;5;2;3;0.48508949733788853;0.29067140490153126
T1062C17;T2711C17;2016;0.07153865563750617;4;3;1;0.517963788483444;0.4510434212260437
T1062C17;T2491C17;2017;0.04898650278553329;4834;3489;1345;0.6484154319721582;0.26917053888110176
T1062C17;T1224C17;2017;0.051224376691556106;97;73;24;0.5235312053882017;0.2930169183689557
T1062C17;T2783C17;2017;0.053593747501273326;2268;1532;736;0.534298894402142;0.3261298218841563
T1062C17;T2710C17;2017;0.05505701184096501;590;448;142;0.5921908041772823;0.3383309351820669
T1062C17;T362C17;2017;0.056720315281086564;523;321;202;0.5129451413227509;0.42829141005837656
T1062C17;T1C17;2017;0.05854528629494249;3;1;2;0.5772724225004371;0.23707434568831498
T1062C17;T2C17;2017;0.06124607542104721;0;0;0;0.4969970263689474;0.32386797326977973
T1062C17;T1332C17;2017;0.061492024546465296;3;3;0;0.48638015159973524;0.37907757155304234
T1062C17;T333C17;2017;0.06331995884300157;0;0;0;0.5045365610015276;0.21018310321218217
T1062C17;T748C17;2018;0.029173721239463823;18;15;3;0.5097842858605233;0.26517174619196926
T1062C17;T892C17;2018;0.03266676810528979;3724;2899;825;0.7250202650310418;0.2985635987917477
T1062C17;T138C17;2018;0.03620719093170155;463;406;57;0.5776885923092437;0.2125402337899492
T1062C17;T113C17;2018;0.03661755841069669;29;25;4;0.5994275531991446;0.2819332086477812
T1062C17;T670C6;2018;0.04019915095343418;645;540;105;0.5932806892641728;0.4473249268968612
T1062C17;T2730C17;2018;0.04256197405239648;317;224;93;0.5095253272554849;0.2469848517415222
T1062C17;T477C3;2018;0.04459658289278945;413;331;82;0.649617045975956;0.30555069082163355
T1062C17;T74C17;2018;0.04985308695337953;3;0;3;0.5410491732517206;0.3614974960583164
T1062C17;T254C17;2018;0.050789969256796796;11;10;1;0.6504747181013373;0.29083103504760516
T1062C17;T2104C17;2018;0.05115637650853544;0;0;0;0.48289139117278984;0.24235458753525224
T1062C17;T194C17;2019;0.024781321607488027;33;9;24;0.6128610936725088;0.2026298358602554
T1009C21;T1643C21;2013;0.04763313452208706;3057;863;2194;0.6636419564425478;0.29054725950642646
T1009C21;T332C21;2013;0.09581147902101894;5221;1482;3739;0.7107391297156903;1.250831140924499
T1009C21;T350C21;2013;0.11011827292078002;4764;1450;3314;0.6919893688300589;0.46855193033242337
T1009C21;T882C21;2013;0.1101676806263241;2417;824;1593;0.6225659968830737;0.9202599747336686
T1009C21;T125C21;2013;0.11682923348219276;3023;1034;1989;0.6419575206122321;0.42104065009459096
T1009C21;T577C21;2013;0.13097853878940213;3569;1137;2432;0.6523206316736683;0.9657781306482407
T1009C21;T2126C21;2013;0.13822231553213238;3238;865;2373;0.6737867010654557;0.3147530160922595
T1009C21;T714C21;2013;0.14054010184505406;2886;822;2064;0.6534498817940049;0.9417112583202256
T1009C21;T72C21;2013;0.14403169238398483;491;178;313;0.5859008419106115;1.2709181091122035
T1009C21;T491C21;2013;0.14439015559346147;4673;1377;3296;0.7366721694605446;0.9837633560471694
T1009C21;T2225C21;2014;0.03391367235504139;1489;541;948;0.6565955634719727;0.30188222420845034
T1009C21;T2031C21;2014;0.054076567533644426;6159;2329;3830;0.7020581412142;0.2637326303170391
T1009C21;T2421C21;2014;0.056902824311113265;419;149;270;0.6498789946545784;0.24296587939583283
T1009C21;T2032C21;2014;0.06415569201609217;4675;1663;3012;0.7315966212212848;0.4035320770890619
T1009C21;T889C21;2014;0.06661797478583831;3922;1474;2448;0.7264636511875446;0.8748611140058172
T1009C21;T525C21;2014;0.06662864300188553;1359;543;816;0.5821879884226986;0.2000876951582322
T1009C21;T1143C21;2014;0.07715862126442907;867;364;503;0.652187005832259;0.5912537720801185
T1009C21;T2629C21;2014;0.07820372331890102;6201;2104;4097;0.7429807113567116;0.24644901191815172
T1009C21;T1583C21;2014;0.0809118970402426;2127;908;1219;0.655107042742231;0.5669908772334789
T1009C21;T1182C21;2014;0.08238393488027262;5935;2178;3757;0.707411587159086;0.27183297155316805
T1009C21;T491C10;2015;0.011490992030518399;4381;1776;2605;0.6962887318357674;0.23101204846655854
T1009C21;T812C21;2015;0.028780126590154165;746;377;369;0.5806404951433967;0.2013512684856566
T1009C21;T332C10;2015;0.029082667735222056;5065;2032;3033;0.6996408694914287;0.2523948909083171
T1009C21;T2633C21;2015;0.0322976759549678;439;191;248;0.5660773708522298;0.3106469059824699
T1009C21;T1655C21;2015;0.03377991714595574;309;148;161;0.5825553026647988;0.3251734825068003
T1009C21;T63C21;2015;0.035343982848431765;151;56;95;0.5640735534698922;0.398451255627111
T1009C21;T1392C21;2015;0.036510979901006824;1;0;1;0.4894823876864903;0.6080903774164047
T1009C21;T594C21;2015;0.03700517468999753;480;189;291;0.5408129210922947;0.45934630774246715
T1009C21;T20C21;2015;0.037268850467520265;5;3;2;0.5580335229910329;0.5530359761238413
T1009C21;T362C21;2015;0.0405033793092735;452;172;280;0.5804481759516843;0.24856307390628962
T1009C21;T1467C1;2016;0.01323044035242571;2100;1029;1071;0.6597548380890658;0.30850386811240793
T1009C21;T1994C21;2016;0.01406758047387513;4378;2043;2335;0.6426365277979971;0.3274179038344062
T1009C21;T411C21;2016;0.018103036470724643;45;31;14;0.5086256379797266;0.22913419652923234
T1009C21;T350C1;2016;0.02493700576048452;4577;2142;2435;0.7011273682302677;0.29587887916259253
T1009C21;T1216C21;2016;0.027113057292347698;2165;972;1193;0.6366636854067713;0.2894102551485721
T1009C21;T1497C21;2016;0.027594788736544418;211;93;118;0.5322121517641096;0.24677939480208363
T1009C21;T27C21;2016;0.028571745643767965;302;154;148;0.5485148621803674;0.31025855237099054
T1009C21;T1918C21;2016;0.02990446240943956;481;244;237;0.5216435043757592;0.2752256522923468
T1009C21;T367C21;2016;0.030200919392402326;1;0;1;0.5269082284277986;0.2364078338499337
T1009C21;T680C21;2016;0.03127798034934448;25;5;20;0.5531096808480828;0.4528900785052266
T1009C21;T1418C21;2017;0.011567358571720865;443;215;228;0.595578400138061;0.20856296472574104
T1009C21;T1241C21;2017;0.013983669275139388;1412;725;687;0.5912964845342223;0.22804912021351126
T1009C21;T1875C21;2017;0.014406091979066615;2490;1333;1157;0.6061305800088589;0.21319046946562037
T1009C21;T274C21;2017;0.017310831537850957;1403;717;686;0.6465439855489872;0.22206033550794024
T1009C21;T738C21;2017;0.022605579261603448;91;47;44;0.5462163941063362;0.21851333109615162
T1009C21;T1467C15;2017;0.02399673951732162;4377;2445;1932;0.7041188978346731;0.21892453230604456
T1009C21;T1489C21;2017;0.024175050547839083;1412;780;632;0.5699118187726055;0.22136525404443497
T1009C21;T1296C1;2017;0.02637889530059989;6748;3557;3191;0.7280410311953348;0.22773126926019827
T1009C21;T1200C1;2017;0.026446080907050917;794;426;368;0.6579470555845924;0.2677940002195212
T1009C21;T1423C21;2017;0.026874884337074745;2985;1635;1350;0.6416388600229426;0.46932517042390637
T1009C21;T2621C21;2018;0.020040404890218078;2943;1933;1010;0.6526480511351848;0.2706327851513843
T1009C21;T2466C21;2018;0.024922369193555394;392;245;147;0.5847348281593479;0.2009464716230142
T1009C21;T1037C21;2018;0.025640431187756718;860;601;259;0.6239788443777302;0.22090186236794526
T1009C21;T578C21;2018;0.02757034651782475;8;0;8;0.5586149419780556;0.3723480179919733
T1009C21;T1210C21;2018;0.028008600380812654;2;1;1;0.5321816632304179;0.8422485371080335
T1009C21;T1351C1;2018;0.030165555131665855;3137;2026;1111;0.5783784618702249;0.22502792131035138
T1009C21;T882C10;2018;0.032362937841005524;3606;2337;1269;0.6476696223762416;0.3009055440553616
T1009C21;T73C21;2018;0.032423274764670995;151;64;87;0.5335749571668629;0.3925440383515939
T1009C21;T1343C21;2019;0.019132738218390344;2370;1765;605;0.6218263196720683;0.21997882837452784
T1009C21;T1588C21;2019;0.024777335788250587;13;12;1;0.5627663467856612;0.2473956742276572
T1009C21;T97C21;2019;0.02586489431749306;605;439;166;0.5966981515087972;0.47725182181048126
T1009C21;T552C21;2019;0.02992158281341495;92;72;20;0.5154353031848286;0.22408156070687657
T1009C21;T2064C21;2019;0.03211865826075311;1507;1119;388;0.570472820414349;0.2087912230205051
T1009C21;T1672C21;2019;0.03509324770261013;2205;1597;608;0.60011225657537;0.22562414960633873
T1009C21;T889C1;2019;0.03688090780262465;4173;3134;1039;0.7159765471901519;0.22534051931534232
T1009C21;T714C1;2019;0.03697314984179578;4819;3600;1219;0.6796982011391086;0.9675215201382424
T1009C21;T125C3;2019;0.03711398341691896;3156;2411;745;0.6485815532625623;0.3228076584237786
T1009C21;T1489C1;2019;0.0389333238918691;480;349;131;0.5902447708267942;0.8710869541591683
T566C1;T46C1;2003;0.005294234334431103;58;5;53;0.6621554199438068;1.102829404049608
T566C1;T1303C1;2003;0.009093286292024105;1086;42;1044;0.7068894628959737;0.44663759303860534
T566C1;T562C1;2003;0.009317600219223565;7;1;6;0.5534063286180358;0.7121053328163918
T566C1;T857C1;2003;0.010270111657248338;2510;134;2376;0.7214265435632079;0.49392222579427847
T566C1;T1430C1;2003;0.01028448345802202;26;0;26;0.547136502167666;0.2730518037908695
T566C1;T547C1;2003;0.010473440882347584;189;9;180;0.6029363727947832;0.9846472205615565
T566C1;T1795C1;2003;0.012125394445278714;96;6;90;0.6550295497815505;0.6366545617003169
T566C1;T1871C1;2003;0.012929634820594282;238;11;227;0.6631548842134698;0.27176155949458247
T566C1;T406C1;2003;0.013027898617384515;1283;45;1238;0.7009232909207824;1.1787125429532914
T566C1;T1382C1;2003;0.013072984976111979;497;29;468;0.659549454045629;0.5487397788908298
T566C1;T22C1;2004;0.010006338599644171;263;12;251;0.7045778326293916;0.47274195162242344
T566C1;T300C6;2004;0.014063829993856358;1073;83;990;0.6980152925627416;0.381495598488669
T566C1;T1470C1;2004;0.020513055465622765;724;56;668;0.673746944777424;0.74125071542908
T566C1;T184C2;2004;0.02297777465876516;246;13;233;0.6585624551462961;0.5830061676975933
T566C1;T808C1;2004;0.023581815611068313;32;0;32;0.594440449271495;0.2995679378613904
T566C1;T523C5;2004;0.023980146386319845;16;0;16;0.5628327150315408;0.2568923444156824
T566C1;T924C1;2004;0.024657014753379336;111;8;103;0.6739355375346343;0.3346945016558188
T566C1;T300C10;2004;0.027792851834740784;1015;79;936;0.6922505708813169;0.3438835457926733
T566C1;T683C5;2004;0.029848767397403497;3;0;3;0.554728204601468;0.29096164760376836
T566C1;T898C1;2004;0.031968858088086805;2;0;2;0.5508058063744081;0.5132721014086011
T566C1;T1632C22;2005;0.013242302170693332;55;14;41;0.6486584934329733;0.23999610262397997
T566C1;T1360C5;2005;0.018117165491352782;6;0;6;0.5631359345707179;0.3517271219458826
T566C1;T1470C5;2005;0.028313144123554457;0;0;0;0.5802743389778213;0.5022569751513685
T566C1;T36C5;2005;0.029140425817181903;203;4;199;0.5966694329346234;0.37474598139142506
T566C1;T915C5;2005;0.03067346848808028;3;0;3;0.5959304662104097;0.3125471300290995
T566C1;T70C1;2005;0.040754298101596254;10;1;9;0.5298303242490974;0.3698069829318113
T566C1;T31C20;2005;0.04126337204592234;4;0;4;0.6806841214438202;0.40956014736427776
T566C1;T1178C1;2005;0.042122865648970165;3;0;3;0.5785340283999184;0.21422382116760558
T566C1;T1205C1;2005;0.04322016567426623;88;7;81;0.6564477813696493;0.27766394333549416
T566C1;T1808C1;2005;0.04447762867532712;9;3;6;0.6529629983939291;0.212153728136135
T566C1;T16C6;2006;0.019652399718177005;9;1;8;0.5452701549107418;0.22141968702469494
T566C1;T565C1;2006;0.034434473836966406;3;0;3;0.5905958880501889;0.21839466566219137
T566C1;T335C1;2006;0.041981737345698544;2539;89;2450;0.7533940578212286;0.42830659093685036
T566C1;T1623C5;2006;0.05299680234538373;7;1;6;0.5724026039133028;0.3492468678619708
T566C1;T2140C5;2006;0.056142470210440054;2;0;2;0.5779367448607837;0.21837879134560612
T566C1;T2223C22;2006;0.060120028484487054;87;29;58;0.5998756670308272;0.24682507372313933
T566C1;T223C1;2006;0.06442054914490813;451;86;365;0.5862857317519397;0.29098260471225373
T566C1;T270C1;2006;0.06447127825621457;79;4;75;0.6040566049473554;0.33449179014813313
T566C1;T340C20;2006;0.06473660447336949;4;0;4;0.5815409544957919;0.2451362376121139
T566C1;T1850C20;2006;0.06607277841957127;0;0;0;0.6491868361650759;0.24455641014809232
T566C1;T1561C1;2007;0.022158088445179747;4;1;3;0.6012270622935139;0.3209991886171143
T566C1;T2326C1;2007;0.0508828590493402;1;0;1;0.6191313243661039;0.24888982754229663
T566C1;T270C9;2007;0.06729548670884244;130;14;116;0.6091193498338802;0.21515976633414968
T566C1;T2090C1;2007;0.07464355142680201;163;21;142;0.6149354093379462;0.3128726584502844
T566C1;T755C1;2007;0.08003750935350062;161;21;140;0.5861460671068341;0.28376600522098555
T566C1;T1297C1;2007;0.08283027928885223;1779;224;1555;0.7324239077705588;0.2984682114541583
T566C1;T361C22;2007;0.09771499381001836;3;2;1;0.5188369916947373;0.30342080739770233
T566C1;T355C1;2007;0.10364658865229948;2;0;2;0.5337703633889188;0.5507989068905863
T566C1;T2242C1;2007;0.10554780096544725;203;31;172;0.652028682415013;0.2549821252102903
T566C1;T373C22;2007;0.10629698061107118;396;38;358;0.6740665095556737;0.38317952194151955
T566C1;T1250C1;2008;0.053444463025726696;1688;230;1458;0.7302650732279766;0.3076164672872131
T566C1;T762C1;2008;0.08312293869604404;9;4;5;0.6091881569767209;0.30535425412527223
T566C1;T2085C1;2008;0.09233166231424228;5604;757;4847;0.8202457159846703;0.22757582338925988
T566C1;T348C1;2008;0.1012897603478462;10;0;10;0.5979944568699098;0.2152183298091495
T566C1;T828C1;2008;0.10153192641894937;1;0;1;0.5460453879857718;0.5046255223220074
T566C1;T611C1;2008;0.10501590345230971;18;0;18;0.582299386371697;0.21051116949322218
T566C1;T836C1;2008;0.10732667966616671;5;3;2;0.632274780016167;0.2794528605521204
T566C1;T899C1;2008;0.11303502352637307;791;134;657;0.7255428876008697;0.2515162843634269
T566C1;T62C1;2009;0.07592458368888944;62;7;55;0.6530346849470333;0.2032844329453942
T566C1;T1785C1;2009;0.07813986945720486;8401;1102;7299;0.7862044076228815;0.675700288287767
T566C1;T9C1;2009;0.1070608890492517;6;0;6;0.6105653202676733;0.3911993183667246
T566C1;T2233C1;2009;0.10746603802481691;69;11;58;0.6637047379995582;0.4442214240104421
T566C1;T334C1;2010;0.07813700968416737;304;42;262;0.6784516147669951;0.26818423023419785
T566C1;T177C1;2010;0.1032638300655877;93;39;54;0.6095064639822865;0.3555661573902706
T566C1;T1624C1;2011;0.07502253438483053;9;4;5;0.6111708654276538;0.4237951194120026
T566C1;T1525C1;2012;0.0800808542375635;1;0;1;0.6442547740132546;0.25860553107193135
T566C1;T183C1;2015;0.11469025856319193;306;56;250;0.6298706835697331;1.7127875397014425
T566C1;T264C1;2017;0.16285561193510623;421;191;230;0.6047016032427657;1.7174863301018808
T498C1;T1206C1;2012;0.03673727511819902;0;0;0;0.6307401437847949;0.338777020060177
T498C1;T1381C1;2012;0.04141305352424374;319;22;297;0.7078377285419039;0.8507233150538156
T498C1;T389C1;2012;0.04221347644352824;3902;748;3154;0.7203717562460293;1.0090921733829883
T498C1;T2594C1;2012;0.044547922109053006;3;0;3;0.6533723656144708;0.30504320771377696
T498C1;T1860C1;2012;0.047517104062814175;344;12;332;0.6016880796546527;0.5923252345279305
T498C1;T554C1;2012;0.048678013457716496;3280;364;2916;0.7307617884550313;0.6655364963783396
T498C1;T2787C1;2012;0.04871661760319124;1;0;1;0.5815066401448692;0.44443119010611465
T498C1;T2359C1;2012;0.0487587239712739;1384;128;1256;0.7307410963431102;0.5074604695167052
T498C1;T264C1;2012;0.04913299690601236;3715;193;3522;0.7339572534156787;0.5639952304793542
T498C1;T169C1;2012;0.04981676915420319;24;3;21;0.620173463343862;0.2664945823142783
T498C1;T1480C1;2013;0.035537730986626936;648;67;581;0.640370051394694;0.2824880032610832
T498C1;T594C1;2013;0.04807101979734396;16;0;16;0.5830396184572766;0.22110589625515298
T498C1;T1740C1;2013;0.05004122784999032;74;15;59;0.6582697976382357;0.3412484583207394
T498C1;T1312C1;2013;0.050700898860717714;870;127;743;0.7158663258561342;0.4093027691626241
T498C1;T264C3;2013;0.05670275130603697;3079;50;3029;0.735394391553119;0.2792193309425284
T498C1;T1542C1;2013;0.058933062866000974;979;105;874;0.7173520152786418;0.20647771673024112
T498C1;T684C1;2013;0.062391617121917764;154;16;138;0.6658730382620568;0.5357858717973152
T498C1;T189C1;2013;0.06701213666107386;1;0;1;0.5963732207533996;0.30985149975723686
T498C1;T1148C1;2013;0.07177140051497899;386;118;268;0.66473159795616;0.3060772465792943
T498C1;T705C1;2013;0.0725226838691595;1752;209;1543;0.6910183861503546;0.6493809150360085
T498C1;T2290C1;2014;0.02944633902233751;1237;188;1049;0.7244914718130459;0.4677805158125108
T498C1;T649C1;2014;0.047602028019835596;5448;1020;4428;0.7444879197611902;0.7648707455601889
T498C1;T158C1;2014;0.054828818231495324;2849;125;2724;0.7157217747162469;1.1517772433278788
T498C1;T2271C1;2014;0.05702604197035499;178;60;118;0.5874128971553148;0.31777139511655694
T498C1;T1737C1;2014;0.05963344877732912;3798;846;2952;0.740239509764558;1.205791635662335
T498C1;T1939C1;2014;0.07068032147954995;1223;115;1108;0.7095243162346002;0.4878870857870425
T498C1;T403C1;2014;0.07450678354343987;1535;83;1452;0.6930053832725768;0.5292080591189017
T498C1;T862C1;2014;0.07506489328671906;194;1;193;0.6269374806911425;1.2026976786920063
T498C1;T1193C1;2014;0.07892427423344484;224;47;177;0.6656253084921487;1.267380110890457
T498C1;T1927C3;2014;0.08196126829865324;411;92;319;0.7333673101853542;0.21885418363895875
T498C1;T1221C1;2015;0.04245655275364202;2574;208;2366;0.7273746081162129;0.3154543101710886
T498C1;T1720C1;2015;0.05549512224124831;5463;1065;4398;0.788675778107591;0.44623327772341537
T498C1;T730C1;2015;0.062077498088423;1479;141;1338;0.7181205969016362;1.1693038422872168
T498C1;T346C1;2015;0.08447634348160937;143;69;74;0.6413037915023784;1.0483695004332234
T498C1;T503C1;2015;0.08624870311459432;429;192;237;0.6097523774656513;1.1047911448775611
T498C1;T1439C1;2015;0.08796805047606848;4577;771;3806;0.7398566583340068;1.6371965142241727
T498C1;T352C1;2015;0.08901436431608967;396;5;391;0.6192446240714371;0.4855652082145371
T498C1;T1210C1;2015;0.09372638736285155;420;166;254;0.6367238375237856;0.9398347071969418
T498C1;T1665C1;2015;0.0967089198466391;16;0;16;0.5995069064694087;0.348967845758361
T498C1;T1594C1;2015;0.09734899808916109;426;77;349;0.6842112395288826;1.196519374395385
T498C1;T1377C1;2016;0.047657538601898475;1594;583;1011;0.6837474453349021;1.6034636886202918
T498C1;T194C1;2016;0.07513872581116954;864;37;827;0.6840270922465561;1.3753300045283718
T498C1;T2923C1;2016;0.0932507282552626;718;197;521;0.6888397489857395;0.2806629868412028
T498C1;T2109C1;2017;0.10156393194480651;4444;2029;2415;0.7175644854924388;0.43402968302888406
T498C1;T878C1;2017;0.10455714735662291;1876;304;1572;0.7078334834542637;1.1672039320177452
T498C1;T522C1;2017;0.10889242507562646;120;71;49;0.6625411415381859;1.7006832370479041
T498C1;T1133C1;2017;0.12459405609130736;2017;782;1235;0.701309035591932;1.516995902798808
T498C1;T200C1;2018;0.10205289045997479;1245;509;736;0.6915552290091633;1.6374315933533157
T498C1;T364C1;2018;0.13300668451794162;1677;1260;417;0.6641162727372376;2.047966638211763
T498C1;T649C6;2018;0.1499766345097837;5267;2875;2392;0.7552827624560237;1.9327039164798
T498C1;T6C1;2019;0.10917250650590438;32;32;0;0.6084180307366263;1.9220847762350166
T498C1;T183C3;2019;0.12816454465176397;4979;3067;1912;0.7414086860624534;2.3292025629156097
T952C3;T363C3;2013;0.08583056730980665;66;13;53;0.657878131729708;1.390609027125713
T952C3;T984C3;2013;0.09686535728831935;610;119;491;0.5800703577451185;1.3719425962455958
T952C3;T1071C3;2013;0.1043111227872483;60;11;49;0.6209785504130189;1.386437634293458
T952C3;T101C3;2013;0.10982692683087014;54;11;43;0.6852040004409907;1.54734666170663
T952C3;T243C3;2013;0.11052092570581384;65;7;58;0.6456382255244797;1.3677209923902323
T952C3;T334C3;2013;0.11399004847360228;236;63;173;0.7119367828327872;1.3895163067675909
T952C3;T1742C3;2013;0.11852532429676366;36;14;22;0.5086544231010424;1.2671202270633155
T952C3;T331C3;2013;0.1206851182150106;342;113;229;0.7113424082000733;1.5004914018349809
T952C3;T2337C3;2013;0.12292290905835968;1453;297;1156;0.5753985318723653;0.378840154530188
T952C3;T346C3;2013;0.12341370981696786;121;16;105;0.5726209065094474;1.4700774370464045
T952C3;T1405C3;2015;0.11775760998869078;57;7;50;0.5966442420056897;1.437085666359555
T952C3;T2442C3;2015;0.13920600769002;271;109;162;0.5684944826526118;1.087174546721939
T952C3;T1585C3;2015;0.16710428742749506;33;17;16;0.6329142435184545;1.3790942514403153
T952C3;T545C3;2015;0.17137875310873685;67;23;44;0.5209775118418214;1.2513760305265167
T952C3;T12C3;2015;0.17363370385288435;319;150;169;0.6459507469012127;1.175336176620305
T952C3;T615C3;2016;0.1554797233706784;234;61;173;0.6195001476682017;1.261227325224251
T952C3;T585C3;2017;0.11897603706765558;59;12;47;0.6677608571385676;1.3574633703241623
T952C3;T1555C3;2017;0.13632077121319164;21;6;15;0.652799372526127;1.2418297411683823
T952C3;T745C3;2017;0.14592713310673966;17;6;11;0.6330673865917429;1.2195987211610646
T952C3;T935C3;2017;0.14822358069127106;43;13;30;0.6740350599388892;1.2750575747029895
T952C3;T733C3;2017;0.1570048824862812;1146;607;539;0.7289674734835232;1.3207064347852027
T952C3;T1721C3;2017;0.1693435623317866;354;136;218;0.6885634817195693;1.1785280914483685
T952C3;T710C3;2017;0.17120205371032804;1919;1119;800;0.7440665465818013;1.4384365101436507
T952C3;T47C3;2017;0.1748413048328019;463;306;157;0.64406614919347;1.0093037286191424
T952C3;T190C3;2018;0.15258983658788838;48;15;33;0.7215997474739135;1.6855925049929141
T1432C1;T554C1;2010;0.018466970961476648;5;1;4;0.593821946524345;0.4826561686422944
T1432C1;T1171C1;2010;0.019173845270474388;25;1;24;0.6197934991090459;0.5854527631069995
T1432C1;T183C1;2010;0.030162161768542473;54;4;50;0.6477922443302746;0.7819663543009923
T1432C1;T531C1;2010;0.03034519069023567;0;0;0;0.5521914267719317;0.7109492199217148
T1432C1;T1927C1;2010;0.036644083996574706;8;0;8;0.5974299566239177;0.4516768666309896
T1432C1;T1095C1;2010;0.03921541493202363;3;2;1;0.6196263811801771;0.5500697011200482
T1432C1;T2384C1;2010;0.04739887458180503;1;0;1;0.5720970288329388;0.4472297298019649
T1432C1;T264C1;2010;0.0568149522224094;45;0;45;0.6619826632951389;0.24156485117019186
T1432C1;T1339C1;2010;0.06468446797473482;9;0;9;0.6860905366290188;0.32392639345406227
T1432C1;T549C1;2010;0.06697968289659673;0;0;0;0.6319741087893337;0.22728666732620212
T1432C1;T1618C1;2011;0.031088792843358193;1;1;0;0.5054144970860132;0.2812304099635548
T1432C1;T128C1;2011;0.04024936851169614;3;0;3;0.48969430696990685;0.23676895184676552
T1432C1;T1860C1;2011;0.05755452644225367;2;0;2;0.48358826895230406;0.28075368211417
T1432C1;T512C3;2011;0.06201863213347747;27;3;24;0.6093843721657959;0.2965192666007952
T1432C1;T1669C1;2011;0.07373380191929635;1;0;1;0.5659064119723161;0.20885704137737626
T1432C1;T1808C1;2011;0.0747031715423917;1;1;0;0.5069790544282332;0.6161381240366975
T1432C1;T1732C1;2011;0.07713672996189491;136;9;127;0.6884099294304356;0.2263040358897402
T1432C1;T169C1;2011;0.08155554499808915;8;1;7;0.5687273565888642;0.2753779065124738
T1432C1;T2594C1;2011;0.08155969660663442;10;0;10;0.6166794025261337;0.24175094087530427
T1432C1;T2271C1;2011;0.08535551700960564;19;3;16;0.5326080628888178;0.24389830473330928
T1432C1;T1213C1;2012;0.034199487666107364;75;23;52;0.5092237867511672;0.32036703759040314
T1432C1;T498C1;2012;0.040526294450926814;4;0;4;0.5890672296146309;0.5356175826287205
T1432C1;T1206C1;2012;0.043506989200057355;3;1;2;0.5276957452302826;0.338777020060177
T1432C1;T716C1;2012;0.0464013161862078;7;1;6;0.6513364080298041;0.3167563171885067
T1432C1;T2093C1;2012;0.047091583964948724;1;0;1;0.5552094771135343;0.5306305407963707
T1432C1;T1942C1;2012;0.05190592241305525;5;2;3;0.5344278613563462;0.34748609159197646
T1432C1;T739C1;2012;0.054891484885764896;4;0;4;0.5892931102739492;0.3423849066052354
T1432C1;T1931C1;2012;0.058994030609649806;2;2;0;0.5570792223763127;0.4444255084258355
T1432C1;T198C1;2012;0.06213088781839482;0;0;0;0.6347526655550243;0.3644026234589039
T1432C1;T286C3;2012;0.06313466553123526;3;1;2;0.6095930056340852;0.3577771837327418
T1432C1;T1480C1;2013;0.05326533113417398;0;0;0;0.5253585596721952;0.2824880032610832
T1432C1;T1621C1;2013;0.056754305943705674;5;2;3;0.5455245317890224;0.8874253225895762
T1432C1;T917C1;2013;0.06825001124737007;27;10;17;0.584904786142843;1.2496735073768437
T1432C1;T1305C1;2013;0.07589130349958517;4;0;4;0.5453191475712433;1.3089202118813805
T1432C1;T2043C1;2013;0.07684620488989902;19;5;14;0.5879429813039281;0.8613930392876771
T1432C1;T900C1;2013;0.07690997713021908;27;7;20;0.5841405974853742;1.2355392633581417
T1432C1;T1312C1;2013;0.08226709734912419;25;9;16;0.6020405878003703;0.4093027691626241
T1432C1;T439C1;2013;0.08466987460511266;0;0;0;0.5438239523277015;0.24389213346862293
T1432C1;T1001C1;2013;0.08503007113610472;5;1;4;0.5744562334148922;1.4512372063655048
T1432C1;T1437C1;2013;0.08735505596512139;5;1;4;0.5881931558501264;0.9307528709838429
T1432C1;T2290C1;2014;0.08603716196904132;16;3;13;0.6070618592339666;0.4677805158125108
T1432C1;T570C1;2014;0.0919024041283415;2;1;1;0.5276248084141053;0.3039509968326575
T1432C1;T134C1;2014;0.0940930211555685;27;13;14;0.5331568872974694;0.4308085126157914
T1432C1;T2032C1;2014;0.10133656268394642;5252;1971;3281;0.7235857849317809;0.2081914186284032
T1432C1;T520C1;2014;0.11158421552205744;1;0;1;0.5623884461291022;0.7365903575181739
T1432C1;T572C1;2014;0.11315327460676006;45;23;22;0.5280628012495733;1.0434375092567527
T1432C1;T1875C1;2014;0.11444329659086283;416;135;281;0.5772065598408319;0.6701318823959668
T1432C1;T496C1;2014;0.1170815349299571;6;3;3;0.634206818888359;0.9795104649643321
T1432C1;T2414C1;2014;0.11722618830566112;107;54;53;0.5813906572763636;0.798461323886678
T1432C1;T29C1;2015;0.13212473436549532;5;4;1;0.589717712064818;0.9397697140553646
T1432C1;T577C1;2015;0.13374375277858752;490;241;249;0.6301255526632368;0.3388884077481785
T1432C1;T2378C1;2015;0.13792768266720268;4;1;3;0.6312626538051818;0.5149097958165462
T1432C1;T1665C1;2015;0.14403456097517853;2031;796;1235;0.6334775779722995;0.348967845758361
T1432C1;T1720C1;2015;0.14670577192079215;9;1;8;0.6041312553460564;0.44623327772341537
T1432C1;T541C1;2015;0.14790010405192755;0;0;0;0.5565517416987134;0.7593878960141258
T1432C1;T833C1;2016;0.08104455234841224;185;80;105;0.5633597687844603;0.24592867379197614
T1432C1;T1499C1;2016;0.08936968892062347;117;84;33;0.6004649592313543;0.2417686088792628
T1432C1;T1899C1;2016;0.11329748194191136;6;0;6;0.6186267303043094;0.865098155892993
T1432C1;T186C1;2016;0.11358087902496028;5;1;4;0.5666321961645937;1.0241651002783256
T1432C1;T1926C1;2017;0.09616490567375002;35;6;29;0.6521894172384727;1.0893307539792643
T1432C1;T1543C1;2017;0.14857517434034395;5;3;2;0.5626883003899239;0.37894781562522917
T1432C1;T2007C1;2018;0.11110623183524115;2429;1720;709;0.6981017518592425;0.7190945558648171
T1432C1;T1228C1;2018;0.11421503755778206;316;191;125;0.6998722244616932;0.48041674300641174
T1432C1;T2260C1;2018;0.1329681338325881;15;2;13;0.6218417802556219;0.2659833701654895
T1432C1;T1935C1;2019;0.12550482935477691;6;5;1;0.5687187738614883;0.4873602530595657
T106C2;T840C2;2004;0.009520502903702877;1405;21;1384;0.670262219058294;0.7057824170588048
T106C2;T9C2;2004;0.011491795993561538;52;0;52;0.6345865504105128;1.0054333360244985
T106C2;T265C2;2004;0.011641150193777206;1869;62;1807;0.6365196444065875;0.8130963369399056
T106C2;T373C2;2004;0.012751305296588855;825;25;800;0.5946321374286254;1.0355666561089625
T106C2;T177C2;2004;0.013002244290240883;13;1;12;0.5387875377341749;0.8033432320232272
T106C2;T5C2;2004;0.013504526422760454;1884;52;1832;0.6669591182731873;0.9162544147178218
T106C2;T111C2;2004;0.013552087174351746;108;2;106;0.5868701618700476;0.9899854311839353
T106C2;T95C2;2004;0.01368318260133261;38;1;37;0.5637661370431878;0.2793081807382823
T106C2;T170C2;2004;0.01440422340573655;173;6;167;0.5492917455482917;0.8097449962253345
T106C2;T47C2;2004;0.014797890351393894;179;15;164;0.6138452163105907;0.977618189494861
T106C2;T127C2;2005;0.007950190510464306;31;3;28;0.6486942477224525;0.3334071340698737
T106C2;T269C2;2005;0.00854186697420456;1609;29;1580;0.6576009555044834;0.40878055289071363
T106C2;T533C2;2005;0.01056486351874908;3842;73;3769;0.6682430188912271;0.48041347750437025
T106C2;T2646C2;2005;0.010972611697359747;0;0;0;0.595528380964198;0.4394425559835555
T106C2;T736C2;2005;0.012075207797776377;3886;99;3787;0.652093401391723;0.27576825013405504
T106C2;T860C2;2005;0.012426953168000798;19;2;17;0.5649361356221878;0.2115691961953728
T106C2;T153C2;2005;0.012502069770803703;2;1;1;0.5305096644650754;0.2368979900696215
T106C2;T774C2;2005;0.012690074661664719;254;17;237;0.5995829186242996;0.3744353965749509
T106C2;T461C2;2005;0.013085285132892976;65;2;63;0.5739162810317221;0.2481983376108774
T106C2;T317C2;2005;0.013200292642005285;81;2;79;0.5872110659767651;0.5476036786665995
T106C2;T1286C2;2006;0.008104889772656998;637;31;606;0.6033434359175343;0.45996677906754996
T106C2;T1273C2;2006;0.009341184397567925;1201;52;1149;0.6826704074178369;0.5987571244574301
T106C2;T2519C2;2006;0.009636029054310824;137;5;132;0.5943890769311464;0.2055369531230184
T106C2;T667C2;2006;0.01048433773336499;5001;177;4824;0.6665678718302064;0.28718312592659007
T106C2;T2331C2;2006;0.011300465521330905;467;27;440;0.6203739014212927;0.33354881713308443
T106C2;T1508C2;2006;0.012006354584749523;586;22;564;0.5947768759096148;0.3001489270994864
T106C2;T2789C2;2006;0.013821129398975618;20;4;16;0.6634973580702148;0.22631991362612647
T106C2;T237C2;2006;0.014719148595247478;281;2;279;0.5915675595031845;0.28285465243843033
T106C2;T135C2;2006;0.016202818707600986;64;3;61;0.561682632781263;0.7034434548177088
T106C2;T262C2;2006;0.016714288887334394;5;0;5;0.5266914906183815;0.3868978855120213
T106C2;T1482C2;2007;0.006283708991684511;480;43;437;0.5946211514835058;0.32856802293273263
T106C2;T2208C2;2007;0.007331871031030057;150;16;134;0.6018885977783351;0.3177949598273253
T106C2;T198C2;2007;0.00989850562597816;7;0;7;0.6418611503367063;0.2045822260982416
T106C2;T354C2;2007;0.010285711761411132;3166;175;2991;0.7000009042416527;0.3499021926628257
T106C2;T575C2;2007;0.010903410036770977;18;3;15;0.6555049776228846;0.20495048724609188
T106C2;T1379C2;2007;0.0116988522570175;1;0;1;0.6224301233913057;0.25627633017138157
T106C2;T1149C2;2007;0.012076507743689402;37;2;35;0.5554920916968811;0.3548270561861734
T106C2;T2138C2;2007;0.012274184096586538;35;8;27;0.5749558201980443;0.2600940858809148
T106C2;T611C2;2007;0.012553404354589626;3357;271;3086;0.639239163808019;0.34740306084103534
T106C2;T501C2;2007;0.013266215191440889;1064;33;1031;0.6288945113929827;0.28553681563462874
T106C2;T1058C2;2008;0.011466167262726978;382;9;373;0.5766877857730499;0.3986949672026886
T106C2;T259C2;2008;0.011670669105938059;18;3;15;0.5693947488156542;0.39214240062630495
T106C2;T1180C2;2008;0.01220424577703938;85;3;82;0.5542035362267158;0.23573659311072975
T106C2;T1736C2;2008;0.012329896326101375;6;0;6;0.5926604819225362;0.24422049707819238
T106C2;T270C9;2008;0.01449522559701788;373;47;326;0.6194942254307977;0.30448444651297907
T106C2;T1245C2;2008;0.015839441327041848;112;15;97;0.5288194626788781;0.25350373476234267
T106C2;T1787C2;2008;0.01626918564332236;1703;73;1630;0.6712123492773633;0.24794646784735735
T106C2;T335C2;2008;0.016376265178424165;11;1;10;0.5594116412144561;0.3288493336805602
T106C2;T1274C2;2008;0.020889306179683098;0;0;0;0.5525111678327577;0.2333730134523867
T106C2;T410C2;2008;0.02200359241330707;7;1;6;0.6328568410801931;0.8710965293704379
T106C2;T746C2;2009;0.014706889564218839;924;130;794;0.6575985391149601;0.3370742159750075
T106C2;T1630C2;2009;0.018483489395104247;23;3;20;0.5600303172675583;0.21425721603262898
T106C2;T903C2;2009;0.019464554596945294;8;2;6;0.5829052100375656;0.236134205025399
T106C2;T508C2;2009;0.022585513598040174;3;0;3;0.5963175237478124;0.21546106625199526
T106C2;T2233C2;2009;0.023911515072323253;76;6;70;0.6010946177008045;0.4517668597635038
T106C2;T1094C2;2009;0.02640750552550064;6;2;4;0.5455962118671629;0.3241143681203366
T106C2;T1955C2;2009;0.027169016706761306;47;3;44;0.5481835069559391;0.2223126465657838
T106C2;T2140C5;2009;0.02927758845550077;175;31;144;0.6190752529367058;0.2770618498209935
T106C2;T89C3;2009;0.029638155519036813;452;39;413;0.6283824637687351;0.4278285835782492
T106C2;T394C2;2010;0.019285967787982083;0;0;0;0.5676271264740923;0.2639388959245762
T106C2;T83C2;2010;0.022810340123346262;94;18;76;0.5548835714232474;0.2899919760712589
T106C2;T1093C2;2010;0.024482435984032103;3;1;2;0.56922081098184;0.26452888824861476
T106C2;T21C2;2010;0.025449297407381;51;5;46;0.5505561921771187;0.3075489731123099
T106C2;T2204C2;2011;0.03491283559730862;91;27;64;0.5746206806240819;0.20173202485429936
T106C2;T1785C2;2011;0.0427143130164499;67;26;41;0.5523244402890147;0.26883726985043266
T106C2;T1373C2;2011;0.04353701640056451;362;131;231;0.6643946012761321;0.22373762186259938
T106C2;T1933C2;2012;0.027698131237283707;1625;322;1303;0.62863375870005;0.2647007261528751
T106C2;T2085C2;2012;0.030343776885219498;66;20;46;0.5235102475607601;0.21441376998946804
T106C2;T1921C2;2012;0.036713556422166005;101;28;73;0.5928564777674041;0.5134386938962223
T106C2;T316C2;2012;0.0372903359472343;58;9;49;0.6043948713142795;0.43918022533426415
T106C2;T1816C2;2012;0.04056287863342778;250;72;178;0.5976821105832656;0.5389838515591883
T106C2;T710C2;2012;0.04190119259175884;80;27;53;0.620129757834191;0.5456526169241792
T106C2;T763C2;2012;0.04290939839223373;118;38;80;0.5799718353668195;0.32351072972957207
T106C2;T1235C2;2013;0.029902310704000623;2;1;1;0.601990656449931;0.2029843020512667
T106C2;T1832C2;2013;0.044950342994513726;351;135;216;0.5851888531939499;0.8470848653665562
T106C2;T363C2;2013;0.04663076800057642;16;4;12;0.5474949911898934;0.6348579799723272
T106C2;T134C2;2013;0.04748682264295101;81;25;56;0.5420005091969133;0.9619516107042694
T106C2;T386C2;2013;0.04828488971159273;76;38;38;0.6380031558826929;0.666426144159463
T106C2;T249C2;2013;0.049342918811023484;0;0;0;0.5672147523269605;0.41401894168768355
T106C2;T1700C2;2014;0.04363302892967047;268;95;173;0.6089077222293734;0.21261629630251913
T106C2;T1313C2;2014;0.04949851429467911;1143;321;822;0.6086664282540699;0.23291318140974826
T106C2;T2422C2;2014;0.051859815203192605;174;60;114;0.5898870678425996;0.6081213728814734
T106C2;T1810C3;2014;0.05756887190890092;44;9;35;0.5714973248764088;0.23362125172470943
T106C2;T485C2;2014;0.05854954574454352;258;52;206;0.6071601891837959;0.448775906633759
T106C2;T673C2;2014;0.06293797350992159;259;42;217;0.5757990056457323;0.7824159962168374
T106C2;T274C2;2015;0.051663585450969385;1053;531;522;0.6130821273693421;0.667705412538207
T106C2;T307C2;2015;0.05389613048859876;15;7;8;0.5544146432653211;0.249093800995967
T106C2;T1933C9;2015;0.07168672175957747;1143;476;667;0.6287567803743778;0.918374766104868
T106C2;T538C2;2016;0.027405701354302647;7;3;4;0.5264425077502914;1.1536242736302207
T106C2;T1072C2;2016;0.05479454252898375;2;2;0;0.5735290054686804;0.20024297152647005
T106C2;T973C2;2017;0.07183479130774972;1898;1060;838;0.6265292329087391;1.3029355309636692
T106C2;T1430C2;2017;0.08381084152467755;78;49;29;0.5095766824345225;0.760854471932536
T106C2;T1237C2;2018;0.04669556392538565;335;214;121;0.6347268465317699;0.4560954634775848
T487C3;T1913C3;2004;0.005110102646547876;209;3;206;0.6877141452520501;0.8756459674694982
T487C3;T1876C3;2004;0.00645037756684208;165;8;157;0.6774363598321477;0.8114062371374364
T487C3;T66C3;2004;0.006613137470159014;96;0;96;0.6467008682687074;0.5734410656949537
T487C3;T1517C3;2004;0.008744207196137;141;0;141;0.6843190452122581;0.4871800042879453
T487C3;T1776C3;2004;0.010707701719469775;174;2;172;0.70704693717328;0.5578619194252773
T487C3;T1076C3;2004;0.01085332368097891;123;0;123;0.6697370973011776;1.134542927607517
T487C3;T534C3;2004;0.011352356200870606;45;1;44;0.624431488128053;0.8717056367887732
T487C3;T135C3;2004;0.011646953513166358;329;4;325;0.6885592725621934;0.24870181605033564
T487C3;T562C3;2004;0.012643449096245152;0;0;0;0.586365771522428;0.6292250132483201
T487C3;T745C3;2004;0.012996588818470878;17;0;17;0.6091463014354105;0.9194939192623511
T487C3;T12C3;2005;0.010424025830864991;4;0;4;0.6519343122009835;0.24687168580637123
T487C3;T1721C3;2005;0.010786352196970328;51;1;50;0.654156035364035;0.39701423498549604
T487C3;T1210C3;2005;0.011934879204466453;8;1;7;0.7192905632754938;0.5368753482124505
T487C3;T785C3;2005;0.012273123181884671;58;4;54;0.6519793608373302;0.3100027821757016
T487C3;T1290C3;2005;0.012511514540845758;33;5;28;0.686479712930126;0.2222839601866771
T487C3;T1413C3;2005;0.013323240715256368;29;1;28;0.6728781332188157;0.5623747825715697
T487C3;T788C3;2005;0.013560516294149227;9;0;9;0.7271149793854721;0.2386442861440812
T487C3;T2603C3;2005;0.01407122029971053;87;3;84;0.7098538020359036;0.22224265643289245
T487C3;T680C3;2005;0.015519492653185973;67;2;65;0.6857725477975178;0.3312857980183156
T487C3;T597C3;2005;0.015539185017970802;211;8;203;0.6889036512912419;0.20851150179768652
T487C3;T276C3;2007;0.016784697973581952;12;0;12;0.7123519155307271;0.43307864611820523
T487C3;T1482C6;2007;0.01832926637853849;2109;225;1884;0.684393129590093;0.24457061357802248
T487C3;T1377C3;2007;0.028487663744288794;259;26;233;0.7001417745769578;0.49217978615998165
T487C3;T756C3;2007;0.02900346656232422;246;27;219;0.7161559892622433;0.29840535599694096
T487C3;T1931C3;2007;0.029485388937155244;1;0;1;0.613573825705039;0.2418676218415584
T487C3;T684C3;2007;0.03344214109617871;4;0;4;0.6315127637022906;0.6070112270146929
T487C3;T1716C6;2007;0.03431327915722737;0;0;0;0.6043372453978451;0.29203631354332843
T487C3;T243C6;2007;0.0376261194530062;38;4;34;0.6514916395141062;0.3746764411567688
T487C3;T352C3;2007;0.039350191126377165;7;0;7;0.581693738262775;0.5194465593518572
T487C3;T1755C3;2007;0.04493461312284219;21;0;21;0.6402219337029774;0.3193279572853597
T487C3;T1476C3;2008;0.011176373710575671;449;50;399;0.7154768626344133;0.39209952772999807
T487C3;T615C3;2008;0.01915910060447823;51;2;49;0.6502555935717322;0.2485625630700683
T487C3;T2322C3;2008;0.019769567940866595;17;1;16;0.6348935971903487;0.2915011387537631
T487C3;T847C3;2008;0.025476685370240282;165;15;150;0.7043568806047114;0.6215687566496932
T487C3;T47C3;2008;0.025579963071175937;161;35;126;0.6591807007664929;0.5519968580558635
T487C3;T733C3;2008;0.028666575227155988;76;3;73;0.6570249551726897;0.22098858835622948
T487C3;T223C3;2008;0.030583524305973775;6;3;3;0.7045202126015302;0.2391675075294721
T487C3;T57C24;2008;0.0308813509325081;31;9;22;0.7254703392657502;0.2143392568380892
T487C3;T471C3;2008;0.03150945329270116;2203;297;1906;0.699449526058896;0.20360030263057688
T487C3;T70C3;2008;0.03264072486860936;8;1;7;0.6222896068339497;0.22152385733317323
T487C3;T1110C3;2009;0.013743878878085924;56;2;54;0.6789348098124868;0.2419029067092563
T487C3;T2793C3;2009;0.01766402582270976;2480;427;2053;0.7278528394355797;0.25729872444610513
T487C3;T1405C3;2009;0.020907498171218508;39;2;37;0.655772776873219;0.3846614269449552
T487C3;T1586C3;2009;0.02284339560385873;3;0;3;0.6191751510174817;0.21623069840210618
T487C3;T1190C3;2009;0.02498041405887963;731;114;617;0.6869552706404758;0.24958627994452554
T487C3;T31C3;2009;0.026923738675884934;0;0;0;0.6182350856305154;0.20719371891977909
T487C3;T2396C3;2009;0.027623286047470108;0;0;0;0.6565357868225377;0.31438942258605285
T487C3;T839C24;2009;0.029883088671578406;5301;953;4348;0.7971371027775176;0.25350302313470235
T487C3;T326C24;2009;0.030198770595417312;1435;268;1167;0.7349813143082027;0.2022355472546729
T487C3;T43C3;2009;0.03172878711183791;0;0;0;0.6482534396011357;0.270934559123896
T487C3;T364C3;2010;0.015488602970463283;179;58;121;0.6966659005305682;0.20652377229390678
T487C3;T452C3;2010;0.015917540175811373;94;16;78;0.737731967541726;0.20315410684546453
T487C3;T284C3;2010;0.0183442592900509;167;25;142;0.6447348757606737;0.3207527108598913
T487C3;T1350C3;2010;0.019976016206258773;8;1;7;0.6937935798374122;0.20382919134208477
T487C3;T1997C3;2010;0.022276369416307618;0;0;0;0.6865077960750715;0.241438447919964
T487C3;T260C3;2010;0.029147805841508445;97;18;79;0.6739948111895366;0.26023719152164504
T487C3;T2213C3;2010;0.029339054651455032;10;0;10;0.692796638195337;0.22496406988125858
T487C3;T2171C3;2010;0.02956663504457291;1;0;1;0.6205504276641292;0.35321910568936127
T487C3;T830C3;2010;0.031007688302227443;29;8;21;0.6631250952309347;0.264175512178916
T487C3;T312C3;2010;0.036924711301921764;4162;844;3318;0.7892094399935169;0.2583973417417259
T487C3;T1338C3;2011;0.03617340607672981;311;95;216;0.699584268007684;0.37536027549745665
T487C3;T186C3;2011;0.03761557015277672;10;1;9;0.6354676908851055;0.38736849117032685
T487C3;T871C3;2011;0.04571767674266214;159;30;129;0.6403108155535573;0.2547495506553685
T487C3;T1128C3;2011;0.05002302350047616;8;2;6;0.6518844120094893;0.24401101566577613
T487C3;T643C3;2011;0.050922115759789666;27;3;24;0.6645709041675105;0.4596327767207969
T487C3;T1921C3;2011;0.05129105647054366;120;20;100;0.6426393520151437;0.33508300165754046
T487C3;T180C3;2011;0.05139837453985874;3;1;2;0.6196355327140217;0.6247161528066157
T487C3;T2600C3;2011;0.05749167259892385;0;0;0;0.6169650953856132;0.22728486241939186
T487C3;T1763C3;2011;0.05784821891528347;15;5;10;0.6566930459982998;0.29529178175042897
T487C3;T277C3;2011;0.058646070604188694;24;5;19;0.636742162142109;0.783738562474079
T487C3;T4C3;2012;0.05239617413080433;1762;596;1166;0.7654621552917313;0.5715286921856254
T487C3;T147C3;2012;0.05646480079379068;680;207;473;0.6524920914103955;0.8147485657848675
T487C3;T134C3;2012;0.05680018966885647;5;0;5;0.6221739616618441;0.37569304236339135
T487C3;T857C3;2012;0.05758776256592535;21;8;13;0.6848575298003292;0.8558050316375698
T487C3;T1578C3;2012;0.06044330064511483;583;167;416;0.670408608754879;0.5399966119738532
T487C3;T344C3;2012;0.06225551504040072;283;84;199;0.6425617513506656;0.2448635676998902
T487C3;T1477C3;2012;0.07060794954201843;314;146;168;0.7038530725524402;0.9428771724520275
T487C3;T774C3;2012;0.07169904173166985;816;260;556;0.6567016525294993;0.7533551920882557
T487C3;T1452C3;2012;0.07359300877361608;38;5;33;0.6430907811629879;0.26078253601978696
T487C3;T177C3;2012;0.07595718715933297;5;1;4;0.6415493542726582;0.7960882998529584
T487C3;T2306C3;2013;0.09068980864019849;63;26;37;0.6656719012496348;0.8262410893301266
T487C3;T652C3;2013;0.09098104013136155;66;18;48;0.6942696302391318;0.28271557321018065
T487C3;T193C3;2013;0.09274633362116935;0;0;0;0.5743260557444543;1.3693023579702326
T487C3;T56C3;2014;0.08247468261141966;1;0;1;0.631124902585639;0.33729289693929654
T487C3;T1580C3;2014;0.095996504475926;4;0;4;0.6478777099778497;0.24896437000898514
T487C3;T1489C3;2014;0.10571839103013825;6;1;5;0.6108694839918037;0.2721776089133409
T487C3;T1376C3;2015;0.06243052133391691;51;22;29;0.6723923875263613;0.7307838600136395
T487C3;T2805C3;2015;0.06588099341039033;51;15;36;0.6443105995864746;0.41687022172991123
T487C3;T935C3;2015;0.06624130994882627;149;41;108;0.6998848300159366;0.7243754060170771
T487C3;T588C3;2015;0.08533821100732042;8;3;5;0.6311722916641448;0.5834311488168349
T487C3;T1797C3;2015;0.091921259364528;25;7;18;0.6349010613223303;0.5856535661453068
T487C3;T1734C3;2015;0.09596112304558302;232;105;127;0.7322943278798939;0.23416725867263402
T487C3;T354C3;2015;0.09712147536456317;2;1;1;0.6062510141231354;0.33763169761095607
T487C3;T1344C3;2015;0.09804319647164506;95;41;54;0.6939248654920239;0.39205238217865346
T487C3;T208C3;2015;0.09860523471854332;3;2;1;0.5584965944320109;0.7413655226166329
T487C3;T2106C3;2016;0.05795478582049163;17;5;12;0.7454066171089186;0.21999859831958765
T487C3;T314C3;2016;0.07901192629348586;74;15;59;0.7070436520498964;1.0306395050809238


==> experiments/v24_Md0.2_mn0.2_ms0.22_tkn10_tkd20000_d3_nt100/neighbors.csv <==
index,n,c,cn,cn/n,cn/c,topic,period,depth
"('T922C22', 4, 1)",114,2,0,0.0,0.0,T922C22,4,1
"('T922C22', 4, 2)",114,3,1,0.008771929824561403,0.3333333333333333,T922C22,4,2
"('T922C22', 4, 3)",114,6,2,0.017543859649122806,0.3333333333333333,T922C22,4,3
"('T922C22', 5, 1)",28,2,0,0.0,0.0,T922C22,5,1
"('T922C22', 5, 2)",28,3,0,0.0,0.0,T922C22,5,2
"('T922C22', 5, 3)",28,7,0,0.0,0.0,T922C22,5,3
"('T922C22', 6, 1)",15,3,0,0.0,0.0,T922C22,6,1
"('T922C22', 6, 2)",15,4,0,0.0,0.0,T922C22,6,2
"('T922C22', 6, 3)",15,11,0,0.0,0.0,T922C22,6,3
"('T922C22', 7, 1)",6,4,0,0.0,0.0,T922C22,7,1
"('T922C22', 7, 2)",6,5,0,0.0,0.0,T922C22,7,2
"('T922C22', 7, 3)",6,14,0,0.0,0.0,T922C22,7,3
"('T922C22', 8, 1)",9,4,0,0.0,0.0,T922C22,8,1
"('T922C22', 8, 2)",9,5,0,0.0,0.0,T922C22,8,2
"('T922C22', 8, 3)",9,15,0,0.0,0.0,T922C22,8,3
"('T922C22', 9, 1)",5,5,0,0.0,0.0,T922C22,9,1
"('T922C22', 9, 2)",5,7,0,0.0,0.0,T922C22,9,2
"('T922C22', 9, 3)",5,23,1,0.2,0.043478260869565216,T922C22,9,3
"('T922C22', 10, 1)",4,9,0,0.0,0.0,T922C22,10,1
"('T922C22', 10, 2)",4,21,0,0.0,0.0,T922C22,10,2
"('T922C22', 10, 3)",4,53,0,0.0,0.0,T922C22,10,3
"('T922C22', 12, 1)",2,14,0,0.0,0.0,T922C22,12,1
"('T922C22', 12, 2)",2,43,0,0.0,0.0,T922C22,12,2
"('T922C22', 12, 3)",2,135,0,0.0,0.0,T922C22,12,3
"('T922C22', 13, 1)",1,17,0,0.0,0.0,T922C22,13,1
"('T922C22', 13, 2)",1,54,0,0.0,0.0,T922C22,13,2
"('T922C22', 13, 3)",1,237,0,0.0,0.0,T922C22,13,3
"('T186C6', 9, 1)",25,2,0,0.0,0.0,T186C6,9,1
"('T186C6', 9, 2)",25,16,0,0.0,0.0,T186C6,9,2
"('T186C6', 9, 3)",25,108,0,0.0,0.0,T186C6,9,3
"('T186C6', 10, 1)",16,2,0,0.0,0.0,T186C6,10,1
"('T186C6', 10, 2)",16,20,1,0.0625,0.05,T186C6,10,2
"('T186C6', 10, 3)",16,164,1,0.0625,0.006097560975609756,T186C6,10,3
"('T186C6', 11, 1)",20,2,0,0.0,0.0,T186C6,11,1
"('T186C6', 11, 2)",20,23,0,0.0,0.0,T186C6,11,2
"('T186C6', 11, 3)",20,222,3,0.15,0.013513513513513514,T186C6,11,3
"('T186C6', 12, 1)",10,2,0,0.0,0.0,T186C6,12,1
"('T186C6', 12, 2)",10,28,0,0.0,0.0,T186C6,12,2
"('T186C6', 12, 3)",10,385,0,0.0,0.0,T186C6,12,3
"('T186C6', 13, 1)",7,2,0,0.0,0.0,T186C6,13,1
"('T186C6', 13, 2)",7,35,1,0.14285714285714285,0.02857142857142857,T186C6,13,2
"('T186C6', 13, 3)",7,518,2,0.2857142857142857,0.003861003861003861,T186C6,13,3
"('T186C6', 14, 1)",8,2,0,0.0,0.0,T186C6,14,1
"('T186C6', 14, 2)",8,42,0,0.0,0.0,T186C6,14,2
"('T186C6', 14, 3)",8,675,1,0.125,0.0014814814814814814,T186C6,14,3
"('T186C6', 15, 1)",3,2,0,0.0,0.0,T186C6,15,1
"('T186C6', 15, 2)",3,50,0,0.0,0.0,T186C6,15,2
"('T186C6', 15, 3)",3,945,0,0.0,0.0,T186C6,15,3
"('T186C6', 16, 1)",3,8,1,0.3333333333333333,0.125,T186C6,16,1
"('T186C6', 16, 2)",3,146,1,0.3333333333333333,0.00684931506849315,T186C6,16,2
"('T186C6', 16, 3)",3,1850,1,0.3333333333333333,0.0005405405405405405,T186C6,16,3
"('T186C6', 17, 1)",4,15,0,0.0,0.0,T186C6,17,1
"('T186C6', 17, 2)",4,264,4,1.0,0.015151515151515152,T186C6,17,2
"('T186C6', 17, 3)",4,2877,4,1.0,0.0013903371567605145,T186C6,17,3
"('T186C6', 18, 1)",1,43,0,0.0,0.0,T186C6,18,1
"('T186C6', 18, 2)",1,1027,1,1.0,0.0009737098344693282,T186C6,18,2
"('T186C6', 18, 3)",1,6269,1,1.0,0.0001595150741745095,T186C6,18,3
"('T591C8', 7, 1)",35,3,1,0.02857142857142857,0.3333333333333333,T591C8,7,1
"('T591C8', 7, 2)",35,7,1,0.02857142857142857,0.14285714285714285,T591C8,7,2
"('T591C8', 7, 3)",35,11,1,0.02857142857142857,0.09090909090909091,T591C8,7,3
"('T591C8', 8, 1)",29,4,1,0.034482758620689655,0.25,T591C8,8,1
"('T591C8', 8, 2)",29,8,1,0.034482758620689655,0.125,T591C8,8,2
"('T591C8', 8, 3)",29,14,2,0.06896551724137931,0.14285714285714285,T591C8,8,3
"('T591C8', 9, 1)",22,6,0,0.0,0.0,T591C8,9,1
"('T591C8', 9, 2)",22,34,1,0.045454545454545456,0.029411764705882353,T591C8,9,2
"('T591C8', 9, 3)",22,85,1,0.045454545454545456,0.011764705882352941,T591C8,9,3
"('T591C8', 10, 1)",13,7,0,0.0,0.0,T591C8,10,1
"('T591C8', 10, 2)",13,43,0,0.0,0.0,T591C8,10,2
"('T591C8', 10, 3)",13,138,0,0.0,0.0,T591C8,10,3
"('T591C8', 11, 1)",5,9,0,0.0,0.0,T591C8,11,1
"('T591C8', 11, 2)",5,60,0,0.0,0.0,T591C8,11,2
"('T591C8', 11, 3)",5,233,1,0.2,0.004291845493562232,T591C8,11,3
"('T591C8', 12, 1)",1,9,0,0.0,0.0,T591C8,12,1
"('T591C8', 12, 2)",1,74,0,0.0,0.0,T591C8,12,2
"('T591C8', 12, 3)",1,316,0,0.0,0.0,T591C8,12,3
"('T591C8', 13, 1)",5,11,0,0.0,0.0,T591C8,13,1
"('T591C8', 13, 2)",5,104,0,0.0,0.0,T591C8,13,2
"('T591C8', 13, 3)",5,437,0,0.0,0.0,T591C8,13,3
"('T591C8', 14, 1)",2,14,0,0.0,0.0,T591C8,14,1
"('T591C8', 14, 2)",2,133,0,0.0,0.0,T591C8,14,2
"('T591C8', 14, 3)",2,747,0,0.0,0.0,T591C8,14,3
"('T591C8', 15, 1)",2,17,0,0.0,0.0,T591C8,15,1
"('T591C8', 15, 2)",2,170,0,0.0,0.0,T591C8,15,2
"('T591C8', 15, 3)",2,1150,0,0.0,0.0,T591C8,15,3
"('T591C8', 16, 1)",2,24,0,0.0,0.0,T591C8,16,1
"('T591C8', 16, 2)",2,230,2,1.0,0.008695652173913044,T591C8,16,2
"('T591C8', 16, 3)",2,1790,2,1.0,0.0011173184357541898,T591C8,16,3
"('T591C8', 18, 1)",4,38,0,0.0,0.0,T591C8,18,1
"('T591C8', 18, 2)",4,436,2,0.5,0.0045871559633027525,T591C8,18,2
"('T591C8', 18, 3)",4,3374,4,1.0,0.0011855364552459987,T591C8,18,3
"('T1721C3', 13, 1)",8,2,0,0.0,0.0,T1721C3,13,1
"('T1721C3', 13, 2)",8,10,0,0.0,0.0,T1721C3,13,2
"('T1721C3', 13, 3)",8,90,0,0.0,0.0,T1721C3,13,3
"('T1721C3', 14, 1)",10,2,0,0.0,0.0,T1721C3,14,1
"('T1721C3', 14, 2)",10,22,0,0.0,0.0,T1721C3,14,2
"('T1721C3', 14, 3)",10,227,1,0.1,0.004405286343612335,T1721C3,14,3
"('T1721C3', 15, 1)",18,2,0,0.0,0.0,T1721C3,15,1
"('T1721C3', 15, 2)",18,27,0,0.0,0.0,T1721C3,15,2
"('T1721C3', 15, 3)",18,426,3,0.16666666666666666,0.007042253521126761,T1721C3,15,3
"('T1721C3', 16, 1)",5,3,0,0.0,0.0,T1721C3,16,1
"('T1721C3', 16, 2)",5,50,0,0.0,0.0,T1721C3,16,2
"('T1721C3', 16, 3)",5,724,1,0.2,0.0013812154696132596,T1721C3,16,3
"('T1721C3', 17, 1)",2,7,0,0.0,0.0,T1721C3,17,1
"('T1721C3', 17, 2)",2,140,0,0.0,0.0,T1721C3,17,2
"('T1721C3', 17, 3)",2,1823,1,0.5,0.0005485463521667581,T1721C3,17,3
"('T1721C3', 19, 1)",2,13,0,0.0,0.0,T1721C3,19,1
"('T1721C3', 19, 2)",2,372,0,0.0,0.0,T1721C3,19,2
"('T1721C3', 19, 3)",2,4175,2,1.0,0.00047904191616766467,T1721C3,19,3
"('T1673C10', 14, 1)",7,2,0,0.0,0.0,T1673C10,14,1
"('T1673C10', 14, 2)",7,21,0,0.0,0.0,T1673C10,14,2
"('T1673C10', 14, 3)",7,78,1,0.14285714285714285,0.01282051282051282,T1673C10,14,3
"('T1673C10', 15, 1)",4,4,1,0.25,0.25,T1673C10,15,1
"('T1673C10', 15, 2)",4,69,2,0.5,0.028985507246376812,T1673C10,15,2
"('T1673C10', 15, 3)",4,919,4,1.0,0.004352557127312296,T1673C10,15,3
"('T1673C10', 16, 1)",14,6,0,0.0,0.0,T1673C10,16,1
"('T1673C10', 16, 2)",14,90,3,0.21428571428571427,0.03333333333333333,T1673C10,16,2
"('T1673C10', 16, 3)",14,1517,10,0.7142857142857143,0.0065919578114700065,T1673C10,16,3
"('T1673C10', 17, 1)",4,8,0,0.0,0.0,T1673C10,17,1
"('T1673C10', 17, 2)",4,117,1,0.25,0.008547008547008548,T1673C10,17,2
"('T1673C10', 17, 3)",4,1863,4,1.0,0.0021470746108427268,T1673C10,17,3
"('T1673C10', 18, 1)",1,9,0,0.0,0.0,T1673C10,18,1
"('T1673C10', 18, 2)",1,162,1,1.0,0.006172839506172839,T1673C10,18,2
"('T1673C10', 18, 3)",1,2541,1,1.0,0.0003935458480913026,T1673C10,18,3
"('T200C6', 9, 1)",3,3,0,0.0,0.0,T200C6,9,1
"('T200C6', 9, 2)",3,33,0,0.0,0.0,T200C6,9,2
"('T200C6', 9, 3)",3,165,0,0.0,0.0,T200C6,9,3
"('T200C6', 11, 1)",2,14,0,0.0,0.0,T200C6,11,1
"('T200C6', 11, 2)",2,72,0,0.0,0.0,T200C6,11,2
"('T200C6', 11, 3)",2,452,0,0.0,0.0,T200C6,11,3
"('T200C6', 12, 1)",4,26,0,0.0,0.0,T200C6,12,1
"('T200C6', 12, 2)",4,181,1,0.25,0.0055248618784530384,T200C6,12,2
"('T200C6', 12, 3)",4,935,1,0.25,0.0010695187165775401,T200C6,12,3
"('T200C6', 13, 1)",1,40,0,0.0,0.0,T200C6,13,1
"('T200C6', 13, 2)",1,243,0,0.0,0.0,T200C6,13,2
"('T200C6', 13, 3)",1,1420,1,1.0,0.0007042253521126761,T200C6,13,3
"('T200C6', 14, 1)",1,64,0,0.0,0.0,T200C6,14,1
"('T200C6', 14, 2)",1,547,1,1.0,0.0018281535648994515,T200C6,14,2
"('T200C6', 14, 3)",1,2472,1,1.0,0.0004045307443365696,T200C6,14,3
"('T200C6', 16, 1)",1,109,0,0.0,0.0,T200C6,16,1
"('T200C6', 16, 2)",1,1017,1,1.0,0.0009832841691248771,T200C6,16,2
"('T200C6', 16, 3)",1,4857,1,1.0,0.00020588840848260242,T200C6,16,3
"('T200C6', 17, 1)",2,133,0,0.0,0.0,T200C6,17,1
"('T200C6', 17, 2)",2,1250,1,0.5,0.0008,T200C6,17,2
"('T200C6', 17, 3)",2,6174,2,1.0,0.00032393909944930353,T200C6,17,3
"('T10C2', 2, 1)",1,2,0,0.0,0.0,T10C2,2,1
"('T10C2', 2, 2)",1,2,0,0.0,0.0,T10C2,2,2
"('T10C2', 2, 3)",1,2,0,0.0,0.0,T10C2,2,3
"('T10C2', 3, 1)",96,2,0,0.0,0.0,T10C2,3,1
"('T10C2', 3, 2)",96,2,0,0.0,0.0,T10C2,3,2
"('T10C2', 3, 3)",96,2,0,0.0,0.0,T10C2,3,3
"('T10C2', 4, 1)",97,3,1,0.010309278350515464,0.3333333333333333,T10C2,4,1
"('T10C2', 4, 2)",97,3,1,0.010309278350515464,0.3333333333333333,T10C2,4,2
"('T10C2', 4, 3)",97,3,1,0.010309278350515464,0.3333333333333333,T10C2,4,3
"('T10C2', 5, 1)",28,3,0,0.0,0.0,T10C2,5,1
"('T10C2', 5, 2)",28,3,0,0.0,0.0,T10C2,5,2
"('T10C2', 5, 3)",28,3,0,0.0,0.0,T10C2,5,3
"('T10C2', 6, 1)",8,3,0,0.0,0.0,T10C2,6,1
"('T10C2', 6, 2)",8,3,0,0.0,0.0,T10C2,6,2
"('T10C2', 6, 3)",8,3,0,0.0,0.0,T10C2,6,3
"('T10C2', 7, 1)",11,4,0,0.0,0.0,T10C2,7,1
"('T10C2', 7, 2)",11,4,0,0.0,0.0,T10C2,7,2
"('T10C2', 7, 3)",11,4,0,0.0,0.0,T10C2,7,3
"('T10C2', 8, 1)",3,8,0,0.0,0.0,T10C2,8,1
"('T10C2', 8, 2)",3,9,0,0.0,0.0,T10C2,8,2
"('T10C2', 8, 3)",3,16,0,0.0,0.0,T10C2,8,3
"('T786C9', 5, 1)",40,2,0,0.0,0.0,T786C9,5,1
"('T786C9', 5, 2)",40,7,0,0.0,0.0,T786C9,5,2
"('T786C9', 5, 3)",40,7,0,0.0,0.0,T786C9,5,3
"('T786C9', 6, 1)",22,2,0,0.0,0.0,T786C9,6,1
"('T786C9', 6, 2)",22,12,0,0.0,0.0,T786C9,6,2
"('T786C9', 6, 3)",22,14,0,0.0,0.0,T786C9,6,3
"('T786C9', 7, 1)",14,2,0,0.0,0.0,T786C9,7,1
"('T786C9', 7, 2)",14,21,0,0.0,0.0,T786C9,7,2
"('T786C9', 7, 3)",14,29,0,0.0,0.0,T786C9,7,3
"('T786C9', 8, 1)",18,2,0,0.0,0.0,T786C9,8,1
"('T786C9', 8, 2)",18,25,0,0.0,0.0,T786C9,8,2
"('T786C9', 8, 3)",18,39,0,0.0,0.0,T786C9,8,3
"('T786C9', 9, 1)",17,2,0,0.0,0.0,T786C9,9,1
"('T786C9', 9, 2)",17,30,0,0.0,0.0,T786C9,9,2
"('T786C9', 9, 3)",17,82,0,0.0,0.0,T786C9,9,3
"('T786C9', 10, 1)",7,2,0,0.0,0.0,T786C9,10,1
"('T786C9', 10, 2)",7,39,0,0.0,0.0,T786C9,10,2
"('T786C9', 10, 3)",7,115,0,0.0,0.0,T786C9,10,3
"('T786C9', 11, 1)",14,2,0,0.0,0.0,T786C9,11,1
"('T786C9', 11, 2)",14,47,0,0.0,0.0,T786C9,11,2
"('T786C9', 11, 3)",14,158,1,0.07142857142857142,0.006329113924050633,T786C9,11,3
"('T786C9', 12, 1)",12,3,0,0.0,0.0,T786C9,12,1
"('T786C9', 12, 2)",12,58,0,0.0,0.0,T786C9,12,2
"('T786C9', 12, 3)",12,262,0,0.0,0.0,T786C9,12,3
"('T786C9', 13, 1)",11,4,0,0.0,0.0,T786C9,13,1
"('T786C9', 13, 2)",11,74,0,0.0,0.0,T786C9,13,2
"('T786C9', 13, 3)",11,431,1,0.09090909090909091,0.002320185614849188,T786C9,13,3
"('T786C9', 14, 1)",12,7,0,0.0,0.0,T786C9,14,1
"('T786C9', 14, 2)",12,162,1,0.08333333333333333,0.006172839506172839,T786C9,14,2
"('T786C9', 14, 3)",12,1251,4,0.3333333333333333,0.0031974420463629096,T786C9,14,3
"('T786C9', 15, 1)",3,8,0,0.0,0.0,T786C9,15,1
"('T786C9', 15, 2)",3,198,0,0.0,0.0,T786C9,15,2
"('T786C9', 15, 3)",3,1764,0,0.0,0.0,T786C9,15,3
"('T786C9', 16, 1)",2,9,0,0.0,0.0,T786C9,16,1
"('T786C9', 16, 2)",2,229,0,0.0,0.0,T786C9,16,2
"('T786C9', 16, 3)",2,2178,0,0.0,0.0,T786C9,16,3
"('T786C9', 19, 1)",8,30,0,0.0,0.0,T786C9,19,1
"('T786C9', 19, 2)",8,679,3,0.375,0.004418262150220913,T786C9,19,2
"('T786C9', 19, 3)",8,5767,7,0.875,0.0012138026703658747,T786C9,19,3
"('T260C3', 13, 1)",15,2,0,0.0,0.0,T260C3,13,1
"('T260C3', 13, 2)",15,19,0,0.0,0.0,T260C3,13,2
"('T260C3', 13, 3)",15,164,1,0.06666666666666667,0.006097560975609756,T260C3,13,3
"('T260C3', 14, 1)",18,2,0,0.0,0.0,T260C3,14,1
"('T260C3', 14, 2)",18,23,0,0.0,0.0,T260C3,14,2
"('T260C3', 14, 3)",18,229,0,0.0,0.0,T260C3,14,3
"('T260C3', 15, 1)",13,3,0,0.0,0.0,T260C3,15,1
"('T260C3', 15, 2)",13,31,0,0.0,0.0,T260C3,15,2
"('T260C3', 15, 3)",13,412,0,0.0,0.0,T260C3,15,3
"('T260C3', 16, 1)",3,4,0,0.0,0.0,T260C3,16,1
"('T260C3', 16, 2)",3,42,0,0.0,0.0,T260C3,16,2
"('T260C3', 16, 3)",3,792,0,0.0,0.0,T260C3,16,3
"('T260C3', 17, 1)",2,7,0,0.0,0.0,T260C3,17,1
"('T260C3', 17, 2)",2,208,0,0.0,0.0,T260C3,17,2
"('T260C3', 17, 3)",2,2779,2,1.0,0.0007196833393306944,T260C3,17,3
"('T260C3', 19, 1)",2,48,0,0.0,0.0,T260C3,19,1
"('T260C3', 19, 2)",2,1506,2,1.0,0.0013280212483399733,T260C3,19,2
"('T260C3', 19, 3)",2,8528,2,1.0,0.00023452157598499062,T260C3,19,3
"('T876C11', 11, 1)",14,2,0,0.0,0.0,T876C11,11,1
"('T876C11', 11, 2)",14,2,0,0.0,0.0,T876C11,11,2
"('T876C11', 11, 3)",14,2,0,0.0,0.0,T876C11,11,3
"('T876C11', 12, 1)",7,2,0,0.0,0.0,T876C11,12,1
"('T876C11', 12, 2)",7,2,0,0.0,0.0,T876C11,12,2
"('T876C11', 12, 3)",7,2,0,0.0,0.0,T876C11,12,3
"('T876C11', 13, 1)",7,2,0,0.0,0.0,T876C11,13,1
"('T876C11', 13, 2)",7,3,0,0.0,0.0,T876C11,13,2
"('T876C11', 13, 3)",7,12,0,0.0,0.0,T876C11,13,3
"('T876C11', 14, 1)",4,2,0,0.0,0.0,T876C11,14,1
"('T876C11', 14, 2)",4,3,0,0.0,0.0,T876C11,14,2
"('T876C11', 14, 3)",4,14,0,0.0,0.0,T876C11,14,3
"('T876C11', 15, 1)",2,2,0,0.0,0.0,T876C11,15,1
"('T876C11', 15, 2)",2,3,0,0.0,0.0,T876C11,15,2
"('T876C11', 15, 3)",2,14,0,0.0,0.0,T876C11,15,3
"('T876C11', 17, 1)",2,3,0,0.0,0.0,T876C11,17,1
"('T876C11', 17, 2)",2,4,0,0.0,0.0,T876C11,17,2
"('T876C11', 17, 3)",2,28,0,0.0,0.0,T876C11,17,3
"('T876C11', 19, 1)",2,8,0,0.0,0.0,T876C11,19,1
"('T876C11', 19, 2)",2,148,0,0.0,0.0,T876C11,19,2
"('T876C11', 19, 3)",2,1494,1,0.5,0.0006693440428380187,T876C11,19,3
"('T36C5', 14, 1)",1,3,0,0.0,0.0,T36C5,14,1
"('T36C5', 14, 2)",1,7,0,0.0,0.0,T36C5,14,2
"('T36C5', 14, 3)",1,88,0,0.0,0.0,T36C5,14,3
"('T36C5', 15, 1)",2,5,0,0.0,0.0,T36C5,15,1
"('T36C5', 15, 2)",2,12,0,0.0,0.0,T36C5,15,2
"('T36C5', 15, 3)",2,134,0,0.0,0.0,T36C5,15,3
"('T36C5', 16, 1)",2,5,0,0.0,0.0,T36C5,16,1
"('T36C5', 16, 2)",2,13,0,0.0,0.0,T36C5,16,2
"('T36C5', 16, 3)",2,193,0,0.0,0.0,T36C5,16,3
"('T1846C4', 14, 1)",2,2,0,0.0,0.0,T1846C4,14,1
"('T1846C4', 14, 2)",2,21,0,0.0,0.0,T1846C4,14,2
"('T1846C4', 14, 3)",2,110,0,0.0,0.0,T1846C4,14,3
"('T1846C4', 16, 1)",2,5,0,0.0,0.0,T1846C4,16,1
"('T1846C4', 16, 2)",2,49,0,0.0,0.0,T1846C4,16,2
"('T1846C4', 16, 3)",2,318,0,0.0,0.0,T1846C4,16,3
"('T1846C4', 18, 1)",1,6,0,0.0,0.0,T1846C4,18,1
"('T1846C4', 18, 2)",1,82,0,0.0,0.0,T1846C4,18,2
"('T1846C4', 18, 3)",1,836,0,0.0,0.0,T1846C4,18,3
"('T1846C4', 19, 1)",1,10,0,0.0,0.0,T1846C4,19,1
"('T1846C4', 19, 2)",1,134,0,0.0,0.0,T1846C4,19,2
"('T1846C4', 19, 3)",1,1858,0,0.0,0.0,T1846C4,19,3
"('T448C4', 7, 1)",9,2,0,0.0,0.0,T448C4,7,1
"('T448C4', 7, 2)",9,4,0,0.0,0.0,T448C4,7,2
"('T448C4', 7, 3)",9,8,0,0.0,0.0,T448C4,7,3
"('T448C4', 8, 1)",5,2,1,0.2,0.5,T448C4,8,1
"('T448C4', 8, 2)",5,5,1,0.2,0.2,T448C4,8,2
"('T448C4', 8, 3)",5,12,1,0.2,0.08333333333333333,T448C4,8,3
"('T448C4', 9, 1)",5,4,0,0.0,0.0,T448C4,9,1
"('T448C4', 9, 2)",5,9,0,0.0,0.0,T448C4,9,2
"('T448C4', 9, 3)",5,51,0,0.0,0.0,T448C4,9,3
"('T448C4', 10, 1)",4,4,0,0.0,0.0,T448C4,10,1
"('T448C4', 10, 2)",4,9,0,0.0,0.0,T448C4,10,2
"('T448C4', 10, 3)",4,59,0,0.0,0.0,T448C4,10,3
"('T448C4', 11, 1)",3,4,0,0.0,0.0,T448C4,11,1
"('T448C4', 11, 2)",3,9,0,0.0,0.0,T448C4,11,2
"('T448C4', 11, 3)",3,71,0,0.0,0.0,T448C4,11,3
"('T448C4', 12, 1)",5,5,0,0.0,0.0,T448C4,12,1
"('T448C4', 12, 2)",5,34,0,0.0,0.0,T448C4,12,2
"('T448C4', 12, 3)",5,168,0,0.0,0.0,T448C4,12,3
"('T448C4', 13, 1)",1,5,0,0.0,0.0,T448C4,13,1
"('T448C4', 13, 2)",1,39,0,0.0,0.0,T448C4,13,2
"('T448C4', 13, 3)",1,225,0,0.0,0.0,T448C4,13,3
"('T448C4', 14, 1)",1,6,0,0.0,0.0,T448C4,14,1
"('T448C4', 14, 2)",1,52,0,0.0,0.0,T448C4,14,2
"('T448C4', 14, 3)",1,331,0,0.0,0.0,T448C4,14,3
"('T448C4', 15, 1)",1,8,0,0.0,0.0,T448C4,15,1
"('T448C4', 15, 2)",1,88,0,0.0,0.0,T448C4,15,2
"('T448C4', 15, 3)",1,790,0,0.0,0.0,T448C4,15,3
"('T448C4', 16, 1)",1,10,0,0.0,0.0,T448C4,16,1
"('T448C4', 16, 2)",1,105,0,0.0,0.0,T448C4,16,2
"('T448C4', 16, 3)",1,1164,0,0.0,0.0,T448C4,16,3
"('T448C4', 17, 1)",1,10,0,0.0,0.0,T448C4,17,1
"('T448C4', 17, 2)",1,121,0,0.0,0.0,T448C4,17,2
"('T448C4', 17, 3)",1,1465,0,0.0,0.0,T448C4,17,3
"('T448C4', 18, 1)",1,17,0,0.0,0.0,T448C4,18,1
"('T448C4', 18, 2)",1,170,0,0.0,0.0,T448C4,18,2
"('T448C4', 18, 3)",1,2398,0,0.0,0.0,T448C4,18,3
"('T597C3', 17, 1)",2,5,0,0.0,0.0,T597C3,17,1
"('T597C3', 17, 2)",2,119,0,0.0,0.0,T597C3,17,2
"('T597C3', 17, 3)",2,1597,0,0.0,0.0,T597C3,17,3
"('T597C3', 18, 1)",1,18,0,0.0,0.0,T597C3,18,1
"('T597C3', 18, 2)",1,432,1,1.0,0.0023148148148148147,T597C3,18,2
"('T597C3', 18, 3)",1,4361,1,1.0,0.00022930520522815867,T597C3,18,3
"('T36C6', 7, 1)",11,2,0,0.0,0.0,T36C6,7,1
"('T36C6', 7, 2)",11,2,0,0.0,0.0,T36C6,7,2
"('T36C6', 7, 3)",11,2,0,0.0,0.0,T36C6,7,3
"('T36C6', 8, 1)",2,2,0,0.0,0.0,T36C6,8,1
"('T36C6', 8, 2)",2,2,0,0.0,0.0,T36C6,8,2
"('T36C6', 8, 3)",2,2,0,0.0,0.0,T36C6,8,3
"('T36C6', 9, 1)",5,4,0,0.0,0.0,T36C6,9,1
"('T36C6', 9, 2)",5,18,0,0.0,0.0,T36C6,9,2
"('T36C6', 9, 3)",5,108,1,0.2,0.009259259259259259,T36C6,9,3
"('T36C6', 10, 1)",5,5,0,0.0,0.0,T36C6,10,1
"('T36C6', 10, 2)",5,31,0,0.0,0.0,T36C6,10,2
"('T36C6', 10, 3)",5,204,1,0.2,0.004901960784313725,T36C6,10,3
"('T36C6', 11, 1)",2,9,0,0.0,0.0,T36C6,11,1
"('T36C6', 11, 2)",2,45,0,0.0,0.0,T36C6,11,2
"('T36C6', 11, 3)",2,303,1,0.5,0.0033003300330033004,T36C6,11,3
"('T36C6', 12, 1)",1,13,0,0.0,0.0,T36C6,12,1
"('T36C6', 12, 2)",1,62,0,0.0,0.0,T36C6,12,2
"('T36C6', 12, 3)",1,560,0,0.0,0.0,T36C6,12,3
"('T36C6', 13, 1)",1,22,0,0.0,0.0,T36C6,13,1
"('T36C6', 13, 2)",1,149,0,0.0,0.0,T36C6,13,2
"('T36C6', 13, 3)",1,1333,1,1.0,0.0007501875468867217,T36C6,13,3
"('T1869C4', 16, 1)",1,2,0,0.0,0.0,T1869C4,16,1
"('T1869C4', 16, 2)",1,7,0,0.0,0.0,T1869C4,16,2
"('T1869C4', 16, 3)",1,91,0,0.0,0.0,T1869C4,16,3
"('T1869C4', 19, 1)",1,4,0,0.0,0.0,T1869C4,19,1
"('T1869C4', 19, 2)",1,220,0,0.0,0.0,T1869C4,19,2
"('T1869C4', 19, 3)",1,2690,0,0.0,0.0,T1869C4,19,3
"('T510C13', 10, 1)",11,2,0,0.0,0.0,T510C13,10,1
"('T510C13', 10, 2)",11,3,0,0.0,0.0,T510C13,10,2
"('T510C13', 10, 3)",11,4,0,0.0,0.0,T510C13,10,3
"('T510C13', 11, 1)",15,3,0,0.0,0.0,T510C13,11,1
"('T510C13', 11, 2)",15,5,0,0.0,0.0,T510C13,11,2
"('T510C13', 11, 3)",15,9,0,0.0,0.0,T510C13,11,3
"('T510C13', 12, 1)",9,3,0,0.0,0.0,T510C13,12,1
"('T510C13', 12, 2)",9,6,0,0.0,0.0,T510C13,12,2
"('T510C13', 12, 3)",9,13,0,0.0,0.0,T510C13,12,3
"('T510C13', 13, 1)",8,3,0,0.0,0.0,T510C13,13,1
"('T510C13', 13, 2)",8,7,0,0.0,0.0,T510C13,13,2
"('T510C13', 13, 3)",8,16,0,0.0,0.0,T510C13,13,3
"('T510C13', 14, 1)",1,4,0,0.0,0.0,T510C13,14,1
"('T510C13', 14, 2)",1,35,0,0.0,0.0,T510C13,14,2
"('T510C13', 14, 3)",1,199,0,0.0,0.0,T510C13,14,3
"('T510C13', 15, 1)",5,7,0,0.0,0.0,T510C13,15,1
"('T510C13', 15, 2)",5,66,0,0.0,0.0,T510C13,15,2
"('T510C13', 15, 3)",5,544,1,0.2,0.001838235294117647,T510C13,15,3
"('T510C13', 16, 1)",7,9,0,0.0,0.0,T510C13,16,1
"('T510C13', 16, 2)",7,121,0,0.0,0.0,T510C13,16,2
"('T510C13', 16, 3)",7,1070,2,0.2857142857142857,0.001869158878504673,T510C13,16,3
"('T510C13', 17, 1)",7,10,0,0.0,0.0,T510C13,17,1
"('T510C13', 17, 2)",7,162,2,0.2857142857142857,0.012345679012345678,T510C13,17,2
"('T510C13', 17, 3)",7,1565,3,0.42857142857142855,0.0019169329073482429,T510C13,17,3
"('T510C13', 18, 1)",7,16,0,0.0,0.0,T510C13,18,1
"('T510C13', 18, 2)",7,380,4,0.5714285714285714,0.010526315789473684,T510C13,18,2
"('T510C13', 18, 3)",7,3278,6,0.8571428571428571,0.0018303843807199512,T510C13,18,3
"('T510C13', 19, 1)",2,21,1,0.5,0.047619047619047616,T510C13,19,1
"('T510C13', 19, 2)",2,537,2,1.0,0.0037243947858473,T510C13,19,2
"('T510C13', 19, 3)",2,4736,2,1.0,0.0004222972972972973,T510C13,19,3
"('T1278C2', 12, 1)",18,2,0,0.0,0.0,T1278C2,12,1
"('T1278C2', 12, 2)",18,20,0,0.0,0.0,T1278C2,12,2
"('T1278C2', 12, 3)",18,175,1,0.05555555555555555,0.005714285714285714,T1278C2,12,3
"('T1278C2', 13, 1)",12,3,0,0.0,0.0,T1278C2,13,1
"('T1278C2', 13, 2)",12,29,0,0.0,0.0,T1278C2,13,2
"('T1278C2', 13, 3)",12,273,1,0.08333333333333333,0.003663003663003663,T1278C2,13,3
"('T1278C2', 14, 1)",2,3,0,0.0,0.0,T1278C2,14,1
"('T1278C2', 14, 2)",2,33,0,0.0,0.0,T1278C2,14,2
"('T1278C2', 14, 3)",2,353,0,0.0,0.0,T1278C2,14,3
"('T1278C2', 15, 1)",8,4,0,0.0,0.0,T1278C2,15,1
"('T1278C2', 15, 2)",8,51,0,0.0,0.0,T1278C2,15,2
"('T1278C2', 15, 3)",8,588,0,0.0,0.0,T1278C2,15,3
"('T1278C2', 16, 1)",6,4,0,0.0,0.0,T1278C2,16,1
"('T1278C2', 16, 2)",6,62,0,0.0,0.0,T1278C2,16,2
"('T1278C2', 16, 3)",6,777,1,0.16666666666666666,0.001287001287001287,T1278C2,16,3
"('T1278C2', 17, 1)",12,4,0,0.0,0.0,T1278C2,17,1
"('T1278C2', 17, 2)",12,68,0,0.0,0.0,T1278C2,17,2
"('T1278C2', 17, 3)",12,969,2,0.16666666666666666,0.0020639834881320948,T1278C2,17,3
"('T1278C2', 18, 1)",2,4,0,0.0,0.0,T1278C2,18,1
"('T1278C2', 18, 2)",2,83,0,0.0,0.0,T1278C2,18,2
"('T1278C2', 18, 3)",2,1383,1,0.5,0.0007230657989877079,T1278C2,18,3
"('T1278C2', 19, 1)",1,4,0,0.0,0.0,T1278C2,19,1
"('T1278C2', 19, 2)",1,104,0,0.0,0.0,T1278C2,19,2
"('T1278C2', 19, 3)",1,1849,1,1.0,0.0005408328826392645,T1278C2,19,3
"('T595C2', 13, 1)",7,3,0,0.0,0.0,T595C2,13,1
"('T595C2', 13, 2)",7,23,0,0.0,0.0,T595C2,13,2
"('T595C2', 13, 3)",7,162,0,0.0,0.0,T595C2,13,3
"('T595C2', 14, 1)",9,3,0,0.0,0.0,T595C2,14,1
"('T595C2', 14, 2)",9,25,0,0.0,0.0,T595C2,14,2
"('T595C2', 14, 3)",9,242,0,0.0,0.0,T595C2,14,3
"('T595C2', 15, 1)",7,5,0,0.0,0.0,T595C2,15,1
"('T595C2', 15, 2)",7,53,0,0.0,0.0,T595C2,15,2
"('T595C2', 15, 3)",7,444,0,0.0,0.0,T595C2,15,3
"('T595C2', 16, 1)",1,10,0,0.0,0.0,T595C2,16,1
"('T595C2', 16, 2)",1,93,0,0.0,0.0,T595C2,16,2
"('T595C2', 16, 3)",1,1138,0,0.0,0.0,T595C2,16,3
"('T595C2', 17, 1)",2,20,0,0.0,0.0,T595C2,17,1
"('T595C2', 17, 2)",2,205,0,0.0,0.0,T595C2,17,2
"('T595C2', 17, 3)",2,2563,2,1.0,0.0007803355442840422,T595C2,17,3
"('T595C2', 18, 1)",1,29,0,0.0,0.0,T595C2,18,1
"('T595C2', 18, 2)",1,318,0,0.0,0.0,T595C2,18,2
"('T595C2', 18, 3)",1,3592,1,1.0,0.00027839643652561246,T595C2,18,3
"('T595C2', 19, 1)",1,36,0,0.0,0.0,T595C2,19,1
"('T595C2', 19, 2)",1,535,0,0.0,0.0,T595C2,19,2
"('T595C2', 19, 3)",1,5300,1,1.0,0.00018867924528301886,T595C2,19,3
"('T1228C9', 16, 1)",39,2,0,0.0,0.0,T1228C9,16,1
"('T1228C9', 16, 2)",39,60,2,0.05128205128205128,0.03333333333333333,T1228C9,16,2
"('T1228C9', 16, 3)",39,445,6,0.15384615384615385,0.01348314606741573,T1228C9,16,3
"('T1228C9', 17, 1)",13,2,0,0.0,0.0,T1228C9,17,1
"('T1228C9', 17, 2)",13,67,2,0.15384615384615385,0.029850746268656716,T1228C9,17,2
"('T1228C9', 17, 3)",13,555,2,0.15384615384615385,0.0036036036036036037,T1228C9,17,3
"('T1228C9', 18, 1)",7,2,0,0.0,0.0,T1228C9,18,1
"('T1228C9', 18, 2)",7,87,0,0.0,0.0,T1228C9,18,2
"('T1228C9', 18, 3)",7,757,3,0.42857142857142855,0.003963011889035667,T1228C9,18,3
"('T1228C9', 19, 1)",2,2,0,0.0,0.0,T1228C9,19,1
"('T1228C9', 19, 2)",2,90,0,0.0,0.0,T1228C9,19,2
"('T1228C9', 19, 3)",2,910,1,0.5,0.001098901098901099,T1228C9,19,3
"('T661C5', 12, 1)",83,2,0,0.0,0.0,T661C5,12,1
"('T661C5', 12, 2)",83,12,0,0.0,0.0,T661C5,12,2
"('T661C5', 12, 3)",83,145,2,0.024096385542168676,0.013793103448275862,T661C5,12,3
"('T661C5', 13, 1)",28,2,0,0.0,0.0,T661C5,13,1
"('T661C5', 13, 2)",28,18,0,0.0,0.0,T661C5,13,2
"('T661C5', 13, 3)",28,200,1,0.03571428571428571,0.005,T661C5,13,3
"('T661C5', 14, 1)",3,2,0,0.0,0.0,T661C5,14,1
"('T661C5', 14, 2)",3,24,0,0.0,0.0,T661C5,14,2
"('T661C5', 14, 3)",3,245,0,0.0,0.0,T661C5,14,3
"('T661C5', 15, 1)",7,2,0,0.0,0.0,T661C5,15,1
"('T661C5', 15, 2)",7,31,0,0.0,0.0,T661C5,15,2
"('T661C5', 15, 3)",7,347,0,0.0,0.0,T661C5,15,3
"('T1081C17', 12, 1)",8,4,0,0.0,0.0,T1081C17,12,1
"('T1081C17', 12, 2)",8,41,0,0.0,0.0,T1081C17,12,2
"('T1081C17', 12, 3)",8,193,0,0.0,0.0,T1081C17,12,3
"('T1081C17', 13, 1)",5,4,0,0.0,0.0,T1081C17,13,1
"('T1081C17', 13, 2)",5,50,0,0.0,0.0,T1081C17,13,2
"('T1081C17', 13, 3)",5,293,0,0.0,0.0,T1081C17,13,3
"('T1081C17', 14, 1)",5,6,0,0.0,0.0,T1081C17,14,1
"('T1081C17', 14, 2)",5,71,1,0.2,0.014084507042253521,T1081C17,14,2
"('T1081C17', 14, 3)",5,508,1,0.2,0.001968503937007874,T1081C17,14,3
"('T1081C17', 15, 1)",4,6,0,0.0,0.0,T1081C17,15,1
"('T1081C17', 15, 2)",4,80,0,0.0,0.0,T1081C17,15,2
"('T1081C17', 15, 3)",4,692,0,0.0,0.0,T1081C17,15,3
"('T1081C17', 16, 1)",9,6,0,0.0,0.0,T1081C17,16,1
"('T1081C17', 16, 2)",9,91,0,0.0,0.0,T1081C17,16,2
"('T1081C17', 16, 3)",9,884,1,0.1111111111111111,0.0011312217194570137,T1081C17,16,3
"('T1081C17', 17, 1)",13,6,0,0.0,0.0,T1081C17,17,1
"('T1081C17', 17, 2)",13,129,1,0.07692307692307693,0.007751937984496124,T1081C17,17,2
"('T1081C17', 17, 3)",13,1366,2,0.15384615384615385,0.0014641288433382138,T1081C17,17,3
"('T1081C17', 18, 1)",7,7,0,0.0,0.0,T1081C17,18,1
"('T1081C17', 18, 2)",7,177,0,0.0,0.0,T1081C17,18,2
"('T1081C17', 18, 3)",7,2111,1,0.14285714285714285,0.0004737091425864519,T1081C17,18,3
"('T1081C17', 19, 1)",2,9,0,0.0,0.0,T1081C17,19,1
"('T1081C17', 19, 2)",2,236,0,0.0,0.0,T1081C17,19,2
"('T1081C17', 19, 3)",2,2803,2,1.0,0.0007135212272565109,T1081C17,19,3
"('T75C7', 4, 1)",66,2,1,0.015151515151515152,0.5,T75C7,4,1
"('T75C7', 4, 2)",66,2,1,0.015151515151515152,0.5,T75C7,4,2
"('T75C7', 4, 3)",66,2,1,0.015151515151515152,0.5,T75C7,4,3
"('T75C7', 5, 1)",56,2,0,0.0,0.0,T75C7,5,1
"('T75C7', 5, 2)",56,2,0,0.0,0.0,T75C7,5,2
"('T75C7', 5, 3)",56,2,0,0.0,0.0,T75C7,5,3
"('T75C7', 6, 1)",31,2,0,0.0,0.0,T75C7,6,1
"('T75C7', 6, 2)",31,2,0,0.0,0.0,T75C7,6,2
"('T75C7', 6, 3)",31,2,0,0.0,0.0,T75C7,6,3
"('T75C7', 7, 1)",33,3,0,0.0,0.0,T75C7,7,1
"('T75C7', 7, 2)",33,3,0,0.0,0.0,T75C7,7,2
"('T75C7', 7, 3)",33,3,0,0.0,0.0,T75C7,7,3
"('T75C7', 8, 1)",27,4,0,0.0,0.0,T75C7,8,1
"('T75C7', 8, 2)",27,5,0,0.0,0.0,T75C7,8,2
"('T75C7', 8, 3)",27,6,0,0.0,0.0,T75C7,8,3
"('T75C7', 9, 1)",9,5,0,0.0,0.0,T75C7,9,1
"('T75C7', 9, 2)",9,7,0,0.0,0.0,T75C7,9,2
"('T75C7', 9, 3)",9,16,0,0.0,0.0,T75C7,9,3
"('T75C7', 10, 1)",7,8,0,0.0,0.0,T75C7,10,1
"('T75C7', 10, 2)",7,18,0,0.0,0.0,T75C7,10,2
"('T75C7', 10, 3)",7,112,0,0.0,0.0,T75C7,10,3
"('T75C7', 11, 1)",3,9,0,0.0,0.0,T75C7,11,1
"('T75C7', 11, 2)",3,27,0,0.0,0.0,T75C7,11,2
"('T75C7', 11, 3)",3,204,0,0.0,0.0,T75C7,11,3
"('T75C7', 12, 1)",5,11,0,0.0,0.0,T75C7,12,1
"('T75C7', 12, 2)",5,33,0,0.0,0.0,T75C7,12,2
"('T75C7', 12, 3)",5,322,1,0.2,0.003105590062111801,T75C7,12,3
"('T75C7', 13, 1)",3,12,0,0.0,0.0,T75C7,13,1
"('T75C7', 13, 2)",3,40,0,0.0,0.0,T75C7,13,2
"('T75C7', 13, 3)",3,448,0,0.0,0.0,T75C7,13,3
"('T75C7', 15, 1)",3,18,0,0.0,0.0,T75C7,15,1
"('T75C7', 15, 2)",3,66,0,0.0,0.0,T75C7,15,2
"('T75C7', 15, 3)",3,851,0,0.0,0.0,T75C7,15,3
"('T75C7', 16, 1)",2,18,0,0.0,0.0,T75C7,16,1
"('T75C7', 16, 2)",2,73,0,0.0,0.0,T75C7,16,2
"('T75C7', 16, 3)",2,1063,1,0.5,0.0009407337723424271,T75C7,16,3
"('T75C7', 17, 1)",2,20,0,0.0,0.0,T75C7,17,1
"('T75C7', 17, 2)",2,81,0,0.0,0.0,T75C7,17,2
"('T75C7', 17, 3)",2,1219,2,1.0,0.0016406890894175555,T75C7,17,3
"('T75C7', 18, 1)",2,23,0,0.0,0.0,T75C7,18,1
"('T75C7', 18, 2)",2,163,0,0.0,0.0,T75C7,18,2
"('T75C7', 18, 3)",2,1932,1,0.5,0.0005175983436853002,T75C7,18,3
"('T75C7', 19, 1)",1,29,0,0.0,0.0,T75C7,19,1
"('T75C7', 19, 2)",1,227,0,0.0,0.0,T75C7,19,2
"('T75C7', 19, 3)",1,2778,1,1.0,0.0003599712023038157,T75C7,19,3
"('T191C6', 6, 1)",47,3,0,0.0,0.0,T191C6,6,1
"('T191C6', 6, 2)",47,3,0,0.0,0.0,T191C6,6,2
"('T191C6', 6, 3)",47,3,0,0.0,0.0,T191C6,6,3
"('T191C6', 7, 1)",36,3,0,0.0,0.0,T191C6,7,1
"('T191C6', 7, 2)",36,3,0,0.0,0.0,T191C6,7,2
"('T191C6', 7, 3)",36,3,0,0.0,0.0,T191C6,7,3
"('T191C6', 8, 1)",22,5,0,0.0,0.0,T191C6,8,1
"('T191C6', 8, 2)",22,7,0,0.0,0.0,T191C6,8,2
"('T191C6', 8, 3)",22,12,0,0.0,0.0,T191C6,8,3
"('T191C6', 9, 1)",17,5,0,0.0,0.0,T191C6,9,1
"('T191C6', 9, 2)",17,7,0,0.0,0.0,T191C6,9,2
"('T191C6', 9, 3)",17,15,0,0.0,0.0,T191C6,9,3
"('T191C6', 10, 1)",9,8,0,0.0,0.0,T191C6,10,1
"('T191C6', 10, 2)",9,11,0,0.0,0.0,T191C6,10,2
"('T191C6', 10, 3)",9,32,0,0.0,0.0,T191C6,10,3
"('T191C6', 11, 1)",10,9,0,0.0,0.0,T191C6,11,1
"('T191C6', 11, 2)",10,17,0,0.0,0.0,T191C6,11,2
"('T191C6', 11, 3)",10,111,0,0.0,0.0,T191C6,11,3
"('T191C6', 12, 1)",3,17,0,0.0,0.0,T191C6,12,1
"('T191C6', 12, 2)",3,112,0,0.0,0.0,T191C6,12,2
"('T191C6', 12, 3)",3,465,0,0.0,0.0,T191C6,12,3
"('T191C6', 13, 1)",5,28,0,0.0,0.0,T191C6,13,1
"('T191C6', 13, 2)",5,177,0,0.0,0.0,T191C6,13,2
"('T191C6', 13, 3)",5,781,2,0.4,0.002560819462227913,T191C6,13,3
"('T191C6', 16, 1)",3,81,0,0.0,0.0,T191C6,16,1
"('T191C6', 16, 2)",3,749,1,0.3333333333333333,0.0013351134846461949,T191C6,16,2
"('T191C6', 16, 3)",3,3901,3,1.0,0.0007690335811330429,T191C6,16,3
"('T191C6', 17, 1)",2,100,0,0.0,0.0,T191C6,17,1
"('T191C6', 17, 2)",2,1043,2,1.0,0.0019175455417066154,T191C6,17,2
"('T191C6', 17, 3)",2,5381,2,1.0,0.00037167812674224123,T191C6,17,3
"('T191C6', 18, 1)",1,128,0,0.0,0.0,T191C6,18,1
"('T191C6', 18, 2)",1,1681,1,1.0,0.000594883997620464,T191C6,18,2
"('T191C6', 18, 3)",1,7816,1,1.0,0.00012794268167860799,T191C6,18,3
"('T125C9', 18, 1)",2,5,0,0.0,0.0,T125C9,18,1
"('T125C9', 18, 2)",2,229,1,0.5,0.004366812227074236,T125C9,18,2
"('T125C9', 18, 3)",2,2942,1,0.5,0.0003399048266485384,T125C9,18,3
"('T1342C8', 7, 1)",41,2,0,0.0,0.0,T1342C8,7,1
"('T1342C8', 7, 2)",41,2,0,0.0,0.0,T1342C8,7,2
"('T1342C8', 7, 3)",41,2,0,0.0,0.0,T1342C8,7,3
"('T1342C8', 8, 1)",27,3,0,0.0,0.0,T1342C8,8,1
"('T1342C8', 8, 2)",27,4,0,0.0,0.0,T1342C8,8,2
"('T1342C8', 8, 3)",27,4,0,0.0,0.0,T1342C8,8,3
"('T1342C8', 9, 1)",23,4,0,0.0,0.0,T1342C8,9,1
"('T1342C8', 9, 2)",23,13,0,0.0,0.0,T1342C8,9,2
"('T1342C8', 9, 3)",23,33,2,0.08695652173913043,0.06060606060606061,T1342C8,9,3
"('T1342C8', 10, 1)",19,4,0,0.0,0.0,T1342C8,10,1
"('T1342C8', 10, 2)",19,19,0,0.0,0.0,T1342C8,10,2
"('T1342C8', 10, 3)",19,50,0,0.0,0.0,T1342C8,10,3
"('T1342C8', 11, 1)",18,5,0,0.0,0.0,T1342C8,11,1
"('T1342C8', 11, 2)",18,24,0,0.0,0.0,T1342C8,11,2
"('T1342C8', 11, 3)",18,63,0,0.0,0.0,T1342C8,11,3
"('T1342C8', 12, 1)",7,5,0,0.0,0.0,T1342C8,12,1
"('T1342C8', 12, 2)",7,29,0,0.0,0.0,T1342C8,12,2
"('T1342C8', 12, 3)",7,82,0,0.0,0.0,T1342C8,12,3
"('T1342C8', 13, 1)",14,7,0,0.0,0.0,T1342C8,13,1
"('T1342C8', 13, 2)",14,80,1,0.07142857142857142,0.0125,T1342C8,13,2
"('T1342C8', 13, 3)",14,207,1,0.07142857142857142,0.004830917874396135,T1342C8,13,3
"('T1342C8', 14, 1)",16,8,0,0.0,0.0,T1342C8,14,1
"('T1342C8', 14, 2)",16,105,3,0.1875,0.02857142857142857,T1342C8,14,2
"('T1342C8', 14, 3)",16,316,4,0.25,0.012658227848101266,T1342C8,14,3
"('T1342C8', 15, 1)",19,8,0,0.0,0.0,T1342C8,15,1
"('T1342C8', 15, 2)",19,138,0,0.0,0.0,T1342C8,15,2
"('T1342C8', 15, 3)",19,690,1,0.05263157894736842,0.0014492753623188406,T1342C8,15,3
"('T1342C8', 16, 1)",4,8,0,0.0,0.0,T1342C8,16,1
"('T1342C8', 16, 2)",4,160,0,0.0,0.0,T1342C8,16,2
"('T1342C8', 16, 3)",4,869,0,0.0,0.0,T1342C8,16,3
"('T1342C8', 17, 1)",1,9,0,0.0,0.0,T1342C8,17,1
"('T1342C8', 17, 2)",1,204,0,0.0,0.0,T1342C8,17,2
"('T1342C8', 17, 3)",1,1112,1,1.0,0.0008992805755395684,T1342C8,17,3
"('T1342C8', 18, 1)",1,14,0,0.0,0.0,T1342C8,18,1
"('T1342C8', 18, 2)",1,436,0,0.0,0.0,T1342C8,18,2
"('T1342C8', 18, 3)",1,2514,0,0.0,0.0,T1342C8,18,3
"('T935C3', 16, 1)",14,2,0,0.0,0.0,T935C3,16,1
"('T935C3', 16, 2)",14,9,0,0.0,0.0,T935C3,16,2
"('T935C3', 16, 3)",14,272,0,0.0,0.0,T935C3,16,3
"('T935C3', 17, 1)",8,3,0,0.0,0.0,T935C3,17,1
"('T935C3', 17, 2)",8,32,0,0.0,0.0,T935C3,17,2
"('T935C3', 17, 3)",8,402,3,0.375,0.007462686567164179,T935C3,17,3
"('T935C3', 18, 1)",2,7,0,0.0,0.0,T935C3,18,1
"('T935C3', 18, 2)",2,230,1,0.5,0.004347826086956522,T935C3,18,2
"('T935C3', 18, 3)",2,3064,2,1.0,0.0006527415143603133,T935C3,18,3
"('T935C3', 19, 1)",1,11,0,0.0,0.0,T935C3,19,1
"('T935C3', 19, 2)",1,333,1,1.0,0.003003003003003003,T935C3,19,2
"('T935C3', 19, 3)",1,4579,1,1.0,0.00021838829438742082,T935C3,19,3
"('T155C2', 10, 1)",3,3,0,0.0,0.0,T155C2,10,1
"('T155C2', 10, 2)",3,29,0,0.0,0.0,T155C2,10,2
"('T155C2', 10, 3)",3,114,0,0.0,0.0,T155C2,10,3
"('T155C2', 11, 1)",4,3,0,0.0,0.0,T155C2,11,1
"('T155C2', 11, 2)",4,39,0,0.0,0.0,T155C2,11,2
"('T155C2', 11, 3)",4,146,0,0.0,0.0,T155C2,11,3
"('T155C2', 12, 1)",35,3,0,0.0,0.0,T155C2,12,1
"('T155C2', 12, 2)",35,48,0,0.0,0.0,T155C2,12,2
"('T155C2', 12, 3)",35,184,0,0.0,0.0,T155C2,12,3
"('T155C2', 13, 1)",21,4,0,0.0,0.0,T155C2,13,1
"('T155C2', 13, 2)",21,72,0,0.0,0.0,T155C2,13,2
"('T155C2', 13, 3)",21,387,0,0.0,0.0,T155C2,13,3
"('T155C2', 14, 1)",1,5,0,0.0,0.0,T155C2,14,1
"('T155C2', 14, 2)",1,82,0,0.0,0.0,T155C2,14,2
"('T155C2', 14, 3)",1,533,0,0.0,0.0,T155C2,14,3
"('T155C2', 15, 1)",4,6,0,0.0,0.0,T155C2,15,1
"('T155C2', 15, 2)",4,112,0,0.0,0.0,T155C2,15,2
"('T155C2', 15, 3)",4,864,1,0.25,0.0011574074074074073,T155C2,15,3
"('T155C2', 16, 1)",2,6,0,0.0,0.0,T155C2,16,1
"('T155C2', 16, 2)",2,143,0,0.0,0.0,T155C2,16,2
"('T155C2', 16, 3)",2,1318,0,0.0,0.0,T155C2,16,3
"('T155C2', 17, 1)",1,8,0,0.0,0.0,T155C2,17,1
"('T155C2', 17, 2)",1,204,0,0.0,0.0,T155C2,17,2
"('T155C2', 17, 3)",1,2113,0,0.0,0.0,T155C2,17,3
"('T155C2', 19, 1)",4,21,0,0.0,0.0,T155C2,19,1
"('T155C2', 19, 2)",4,503,1,0.25,0.0019880715705765406,T155C2,19,2
"('T155C2', 19, 3)",4,3936,4,1.0,0.0010162601626016261,T155C2,19,3
"('T455C3', 13, 1)",22,2,0,0.0,0.0,T455C3,13,1
"('T455C3', 13, 2)",22,8,0,0.0,0.0,T455C3,13,2
"('T455C3', 13, 3)",22,19,0,0.0,0.0,T455C3,13,3
"('T455C3', 14, 1)",3,2,0,0.0,0.0,T455C3,14,1
"('T455C3', 14, 2)",3,9,0,0.0,0.0,T455C3,14,2
"('T455C3', 14, 3)",3,25,0,0.0,0.0,T455C3,14,3
"('T455C3', 15, 1)",1,2,0,0.0,0.0,T455C3,15,1
"('T455C3', 15, 2)",1,11,0,0.0,0.0,T455C3,15,2
"('T455C3', 15, 3)",1,42,0,0.0,0.0,T455C3,15,3
"('T455C3', 16, 1)",1,2,0,0.0,0.0,T455C3,16,1
"('T455C3', 16, 2)",1,14,0,0.0,0.0,T455C3,16,2
"('T455C3', 16, 3)",1,64,0,0.0,0.0,T455C3,16,3
"('T455C3', 17, 1)",2,2,0,0.0,0.0,T455C3,17,1
"('T455C3', 17, 2)",2,14,0,0.0,0.0,T455C3,17,2
"('T455C3', 17, 3)",2,68,0,0.0,0.0,T455C3,17,3
"('T455C3', 18, 1)",1,4,0,0.0,0.0,T455C3,18,1
"('T455C3', 18, 2)",1,46,0,0.0,0.0,T455C3,18,2
"('T455C3', 18, 3)",1,634,0,0.0,0.0,T455C3,18,3
"('T1124C12', 16, 1)",5,3,0,0.0,0.0,T1124C12,16,1
"('T1124C12', 16, 2)",5,10,0,0.0,0.0,T1124C12,16,2
"('T1124C12', 16, 3)",5,108,1,0.2,0.009259259259259259,T1124C12,16,3
"('T1124C12', 17, 1)",5,5,0,0.0,0.0,T1124C12,17,1
"('T1124C12', 17, 2)",5,25,0,0.0,0.0,T1124C12,17,2
"('T1124C12', 17, 3)",5,307,1,0.2,0.003257328990228013,T1124C12,17,3
"('T1124C12', 18, 1)",1,7,0,0.0,0.0,T1124C12,18,1
"('T1124C12', 18, 2)",1,46,0,0.0,0.0,T1124C12,18,2
"('T1124C12', 18, 3)",1,761,0,0.0,0.0,T1124C12,18,3
"('T1124C12', 19, 1)",1,8,0,0.0,0.0,T1124C12,19,1
"('T1124C12', 19, 2)",1,182,0,0.0,0.0,T1124C12,19,2
"('T1124C12', 19, 3)",1,2120,1,1.0,0.0004716981132075472,T1124C12,19,3
"('T1494C4', 7, 1)",9,3,0,0.0,0.0,T1494C4,7,1
"('T1494C4', 7, 2)",9,9,0,0.0,0.0,T1494C4,7,2
"('T1494C4', 7, 3)",9,22,0,0.0,0.0,T1494C4,7,3
"('T1494C4', 8, 1)",6,3,1,0.16666666666666666,0.3333333333333333,T1494C4,8,1
"('T1494C4', 8, 2)",6,10,1,0.16666666666666666,0.1,T1494C4,8,2
"('T1494C4', 8, 3)",6,31,1,0.16666666666666666,0.03225806451612903,T1494C4,8,3
"('T1494C4', 9, 1)",6,4,0,0.0,0.0,T1494C4,9,1
"('T1494C4', 9, 2)",6,12,0,0.0,0.0,T1494C4,9,2
"('T1494C4', 9, 3)",6,78,0,0.0,0.0,T1494C4,9,3
"('T1494C4', 10, 1)",1,5,0,0.0,0.0,T1494C4,10,1
"('T1494C4', 10, 2)",1,23,0,0.0,0.0,T1494C4,10,2
"('T1494C4', 10, 3)",1,124,0,0.0,0.0,T1494C4,10,3
"('T1494C4', 11, 1)",5,6,0,0.0,0.0,T1494C4,11,1
"('T1494C4', 11, 2)",5,32,0,0.0,0.0,T1494C4,11,2
"('T1494C4', 11, 3)",5,170,0,0.0,0.0,T1494C4,11,3
"('T1494C4', 12, 1)",4,6,0,0.0,0.0,T1494C4,12,1
"('T1494C4', 12, 2)",4,39,0,0.0,0.0,T1494C4,12,2
"('T1494C4', 12, 3)",4,234,0,0.0,0.0,T1494C4,12,3
"('T1494C4', 13, 1)",1,7,0,0.0,0.0,T1494C4,13,1
"('T1494C4', 13, 2)",1,55,0,0.0,0.0,T1494C4,13,2
"('T1494C4', 13, 3)",1,403,0,0.0,0.0,T1494C4,13,3
"('T1494C4', 17, 1)",1,17,0,0.0,0.0,T1494C4,17,1
"('T1494C4', 17, 2)",1,235,0,0.0,0.0,T1494C4,17,2
"('T1494C4', 17, 3)",1,2724,0,0.0,0.0,T1494C4,17,3
"('T1494C4', 18, 1)",2,24,0,0.0,0.0,T1494C4,18,1
"('T1494C4', 18, 2)",2,465,0,0.0,0.0,T1494C4,18,2
"('T1494C4', 18, 3)",2,4601,1,0.5,0.00021734405564007825,T1494C4,18,3
"('T554C6', 7, 1)",47,2,0,0.0,0.0,T554C6,7,1
"('T554C6', 7, 2)",47,2,0,0.0,0.0,T554C6,7,2
"('T554C6', 7, 3)",47,2,0,0.0,0.0,T554C6,7,3
"('T554C6', 8, 1)",42,2,0,0.0,0.0,T554C6,8,1
"('T554C6', 8, 2)",42,2,0,0.0,0.0,T554C6,8,2
"('T554C6', 8, 3)",42,2,0,0.0,0.0,T554C6,8,3
"('T554C6', 9, 1)",16,2,0,0.0,0.0,T554C6,9,1
"('T554C6', 9, 2)",16,2,0,0.0,0.0,T554C6,9,2
"('T554C6', 9, 3)",16,2,0,0.0,0.0,T554C6,9,3
"('T554C6', 10, 1)",10,2,0,0.0,0.0,T554C6,10,1
"('T554C6', 10, 2)",10,2,0,0.0,0.0,T554C6,10,2
"('T554C6', 10, 3)",10,2,0,0.0,0.0,T554C6,10,3
"('T554C6', 11, 1)",4,4,0,0.0,0.0,T554C6,11,1
"('T554C6', 11, 2)",4,7,0,0.0,0.0,T554C6,11,2
"('T554C6', 11, 3)",4,26,0,0.0,0.0,T554C6,11,3
"('T554C6', 12, 1)",4,5,0,0.0,0.0,T554C6,12,1
"('T554C6', 12, 2)",4,11,0,0.0,0.0,T554C6,12,2
"('T554C6', 12, 3)",4,87,1,0.25,0.011494252873563218,T554C6,12,3
"('T554C6', 13, 1)",2,12,0,0.0,0.0,T554C6,13,1
"('T554C6', 13, 2)",2,31,0,0.0,0.0,T554C6,13,2
"('T554C6', 13, 3)",2,283,0,0.0,0.0,T554C6,13,3
"('T554C6', 14, 1)",3,19,0,0.0,0.0,T554C6,14,1
"('T554C6', 14, 2)",3,166,0,0.0,0.0,T554C6,14,2
"('T554C6', 14, 3)",3,1074,1,0.3333333333333333,0.000931098696461825,T554C6,14,3
"('T554C6', 15, 1)",1,23,0,0.0,0.0,T554C6,15,1
"('T554C6', 15, 2)",1,251,0,0.0,0.0,T554C6,15,2
"('T554C6', 15, 3)",1,1621,1,1.0,0.0006169031462060457,T554C6,15,3
"('T838C10', 11, 1)",4,2,0,0.0,0.0,T838C10,11,1
"('T838C10', 11, 2)",4,41,0,0.0,0.0,T838C10,11,2
"('T838C10', 11, 3)",4,183,0,0.0,0.0,T838C10,11,3
"('T838C10', 12, 1)",11,2,0,0.0,0.0,T838C10,12,1
"('T838C10', 12, 2)",11,53,0,0.0,0.0,T838C10,12,2
"('T838C10', 12, 3)",11,234,0,0.0,0.0,T838C10,12,3
"('T838C10', 13, 1)",3,4,0,0.0,0.0,T838C10,13,1
"('T838C10', 13, 2)",3,224,0,0.0,0.0,T838C10,13,2
"('T838C10', 13, 3)",3,850,1,0.3333333333333333,0.001176470588235294,T838C10,13,3
"('T838C10', 14, 1)",16,4,0,0.0,0.0,T838C10,14,1
"('T838C10', 14, 2)",16,258,0,0.0,0.0,T838C10,14,2
"('T838C10', 14, 3)",16,1107,3,0.1875,0.0027100271002710027,T838C10,14,3
"('T838C10', 15, 1)",2,6,0,0.0,0.0,T838C10,15,1
"('T838C10', 15, 2)",2,482,0,0.0,0.0,T838C10,15,2
"('T838C10', 15, 3)",2,1916,0,0.0,0.0,T838C10,15,3
"('T838C10', 17, 1)",3,8,1,0.3333333333333333,0.125,T838C10,17,1
"('T838C10', 17, 2)",3,691,1,0.3333333333333333,0.001447178002894356,T838C10,17,2
"('T838C10', 17, 3)",3,3370,3,1.0,0.0008902077151335311,T838C10,17,3
"('T838C10', 18, 1)",1,10,0,0.0,0.0,T838C10,18,1
"('T838C10', 18, 2)",1,912,0,0.0,0.0,T838C10,18,2
"('T838C10', 18, 3)",1,4770,0,0.0,0.0,T838C10,18,3
"('T838C10', 19, 1)",2,12,0,0.0,0.0,T838C10,19,1
"('T838C10', 19, 2)",2,1026,1,0.5,0.0009746588693957114,T838C10,19,2
"('T838C10', 19, 3)",2,5536,2,1.0,0.000361271676300578,T838C10,19,3
"('T386C3', 12, 1)",12,2,0,0.0,0.0,T386C3,12,1
"('T386C3', 12, 2)",12,4,0,0.0,0.0,T386C3,12,2
"('T386C3', 12, 3)",12,45,0,0.0,0.0,T386C3,12,3
"('T386C3', 13, 1)",8,2,0,0.0,0.0,T386C3,13,1
"('T386C3', 13, 2)",8,4,0,0.0,0.0,T386C3,13,2
"('T386C3', 13, 3)",8,55,0,0.0,0.0,T386C3,13,3
"('T386C3', 14, 1)",4,2,0,0.0,0.0,T386C3,14,1
"('T386C3', 14, 2)",4,8,0,0.0,0.0,T386C3,14,2
"('T386C3', 14, 3)",4,86,0,0.0,0.0,T386C3,14,3
"('T386C3', 17, 1)",1,13,0,0.0,0.0,T386C3,17,1
"('T386C3', 17, 2)",1,378,1,1.0,0.0026455026455026454,T386C3,17,2
"('T386C3', 17, 3)",1,3014,1,1.0,0.00033178500331785003,T386C3,17,3
"('T1530C3', 17, 1)",4,3,0,0.0,0.0,T1530C3,17,1
"('T1530C3', 17, 2)",4,20,1,0.25,0.05,T1530C3,17,2
"('T1530C3', 17, 3)",4,437,1,0.25,0.002288329519450801,T1530C3,17,3
"('T1530C3', 18, 1)",2,5,0,0.0,0.0,T1530C3,18,1
"('T1530C3', 18, 2)",2,71,0,0.0,0.0,T1530C3,18,2
"('T1530C3', 18, 3)",2,1303,1,0.5,0.0007674597083653108,T1530C3,18,3
"('T1530C3', 19, 1)",3,10,0,0.0,0.0,T1530C3,19,1
"('T1530C3', 19, 2)",3,109,0,0.0,0.0,T1530C3,19,2
"('T1530C3', 19, 3)",3,2079,3,1.0,0.001443001443001443,T1530C3,19,3
"('T752C2', 14, 1)",1,2,0,0.0,0.0,T752C2,14,1
"('T752C2', 14, 2)",1,6,0,0.0,0.0,T752C2,14,2
"('T752C2', 14, 3)",1,80,0,0.0,0.0,T752C2,14,3
"('T752C2', 15, 1)",4,2,0,0.0,0.0,T752C2,15,1
"('T752C2', 15, 2)",4,7,0,0.0,0.0,T752C2,15,2
"('T752C2', 15, 3)",4,172,0,0.0,0.0,T752C2,15,3
"('T752C2', 16, 1)",4,2,0,0.0,0.0,T752C2,16,1
"('T752C2', 16, 2)",4,9,0,0.0,0.0,T752C2,16,2
"('T752C2', 16, 3)",4,270,1,0.25,0.003703703703703704,T752C2,16,3
"('T752C2', 17, 1)",11,2,0,0.0,0.0,T752C2,17,1
"('T752C2', 17, 2)",11,12,0,0.0,0.0,T752C2,17,2
"('T752C2', 17, 3)",11,355,2,0.18181818181818182,0.005633802816901409,T752C2,17,3
"('T752C2', 18, 1)",4,2,0,0.0,0.0,T752C2,18,1
"('T752C2', 18, 2)",4,14,0,0.0,0.0,T752C2,18,2
"('T752C2', 18, 3)",4,471,0,0.0,0.0,T752C2,18,3
"('T752C2', 19, 1)",3,9,0,0.0,0.0,T752C2,19,1
"('T752C2', 19, 2)",3,187,0,0.0,0.0,T752C2,19,2
"('T752C2', 19, 3)",3,2859,2,0.6666666666666666,0.0006995452955578874,T752C2,19,3
"('T79C17', 17, 1)",3,2,1,0.3333333333333333,0.5,T79C17,17,1
"('T79C17', 17, 2)",3,2,1,0.3333333333333333,0.5,T79C17,17,2
"('T79C17', 17, 3)",3,2,1,0.3333333333333333,0.5,T79C17,17,3
"('T79C17', 18, 1)",4,2,0,0.0,0.0,T79C17,18,1
"('T79C17', 18, 2)",4,2,0,0.0,0.0,T79C17,18,2
"('T79C17', 18, 3)",4,2,0,0.0,0.0,T79C17,18,3
"('T543C6', 8, 1)",126,3,0,0.0,0.0,T543C6,8,1
"('T543C6', 8, 2)",126,6,0,0.0,0.0,T543C6,8,2
"('T543C6', 8, 3)",126,9,0,0.0,0.0,T543C6,8,3
"('T543C6', 9, 1)",35,3,0,0.0,0.0,T543C6,9,1
"('T543C6', 9, 2)",35,9,0,0.0,0.0,T543C6,9,2
"('T543C6', 9, 3)",35,14,0,0.0,0.0,T543C6,9,3
"('T543C6', 10, 1)",9,3,0,0.0,0.0,T543C6,10,1
"('T543C6', 10, 2)",9,10,0,0.0,0.0,T543C6,10,2
"('T543C6', 10, 3)",9,15,0,0.0,0.0,T543C6,10,3
"('T543C6', 11, 1)",10,3,0,0.0,0.0,T543C6,11,1
"('T543C6', 11, 2)",10,10,0,0.0,0.0,T543C6,11,2
"('T543C6', 11, 3)",10,18,0,0.0,0.0,T543C6,11,3
"('T543C6', 12, 1)",3,3,0,0.0,0.0,T543C6,12,1
"('T543C6', 12, 2)",3,12,0,0.0,0.0,T543C6,12,2
"('T543C6', 12, 3)",3,44,0,0.0,0.0,T543C6,12,3
"('T543C6', 13, 1)",3,4,0,0.0,0.0,T543C6,13,1
"('T543C6', 13, 2)",3,18,0,0.0,0.0,T543C6,13,2
"('T543C6', 13, 3)",3,78,0,0.0,0.0,T543C6,13,3
"('T543C6', 14, 1)",2,4,0,0.0,0.0,T543C6,14,1
"('T543C6', 14, 2)",2,19,0,0.0,0.0,T543C6,14,2
"('T543C6', 14, 3)",2,108,0,0.0,0.0,T543C6,14,3
"('T543C6', 15, 1)",1,11,0,0.0,0.0,T543C6,15,1
"('T543C6', 15, 2)",1,136,0,0.0,0.0,T543C6,15,2
"('T543C6', 15, 3)",1,1031,0,0.0,0.0,T543C6,15,3
"('T51C11', 5, 1)",24,2,0,0.0,0.0,T51C11,5,1
"('T51C11', 5, 2)",24,3,0,0.0,0.0,T51C11,5,2
"('T51C11', 5, 3)",24,3,0,0.0,0.0,T51C11,5,3
"('T51C11', 6, 1)",10,2,0,0.0,0.0,T51C11,6,1
"('T51C11', 6, 2)",10,5,0,0.0,0.0,T51C11,6,2
"('T51C11', 6, 3)",10,5,0,0.0,0.0,T51C11,6,3
"('T51C11', 7, 1)",3,2,0,0.0,0.0,T51C11,7,1
"('T51C11', 7, 2)",3,6,0,0.0,0.0,T51C11,7,2
"('T51C11', 7, 3)",3,6,0,0.0,0.0,T51C11,7,3
"('T51C11', 8, 1)",1,6,0,0.0,0.0,T51C11,8,1
"('T51C11', 8, 2)",1,15,0,0.0,0.0,T51C11,8,2
"('T51C11', 8, 3)",1,20,0,0.0,0.0,T51C11,8,3
"('T51C11', 10, 1)",1,14,0,0.0,0.0,T51C11,10,1
"('T51C11', 10, 2)",1,38,0,0.0,0.0,T51C11,10,2
"('T51C11', 10, 3)",1,112,0,0.0,0.0,T51C11,10,3
"('T51C11', 13, 1)",3,40,0,0.0,0.0,T51C11,13,1
"('T51C11', 13, 2)",3,135,3,1.0,0.022222222222222223,T51C11,13,2
"('T51C11', 13, 3)",3,1133,3,1.0,0.00264783759929391,T51C11,13,3
"('T51C11', 14, 1)",1,47,0,0.0,0.0,T51C11,14,1
"('T51C11', 14, 2)",1,188,1,1.0,0.005319148936170213,T51C11,14,2
"('T51C11', 14, 3)",1,1684,1,1.0,0.0005938242280285036,T51C11,14,3
"('T51C11', 17, 1)",1,105,0,0.0,0.0,T51C11,17,1
"('T51C11', 17, 2)",1,679,1,1.0,0.0014727540500736377,T51C11,17,2
"('T51C11', 17, 3)",1,5566,1,1.0,0.00017966223499820338,T51C11,17,3
"('T98C3', 14, 1)",1,3,0,0.0,0.0,T98C3,14,1
"('T98C3', 14, 2)",1,14,0,0.0,0.0,T98C3,14,2
"('T98C3', 14, 3)",1,83,0,0.0,0.0,T98C3,14,3
"('T2505C10', 4, 1)",93,2,0,0.0,0.0,T2505C10,4,1
"('T2505C10', 4, 2)",93,2,0,0.0,0.0,T2505C10,4,2
"('T2505C10', 4, 3)",93,2,0,0.0,0.0,T2505C10,4,3
"('T2505C10', 5, 1)",16,3,0,0.0,0.0,T2505C10,5,1
"('T2505C10', 5, 2)",16,3,0,0.0,0.0,T2505C10,5,2
"('T2505C10', 5, 3)",16,3,0,0.0,0.0,T2505C10,5,3
"('T2505C10', 6, 1)",7,4,0,0.0,0.0,T2505C10,6,1
"('T2505C10', 6, 2)",7,5,0,0.0,0.0,T2505C10,6,2
"('T2505C10', 6, 3)",7,8,0,0.0,0.0,T2505C10,6,3
"('T2505C10', 7, 1)",10,5,0,0.0,0.0,T2505C10,7,1
"('T2505C10', 7, 2)",10,6,0,0.0,0.0,T2505C10,7,2
"('T2505C10', 7, 3)",10,13,0,0.0,0.0,T2505C10,7,3
"('T2505C10', 8, 1)",8,6,0,0.0,0.0,T2505C10,8,1
"('T2505C10', 8, 2)",8,7,0,0.0,0.0,T2505C10,8,2
"('T2505C10', 8, 3)",8,15,0,0.0,0.0,T2505C10,8,3
"('T2505C10', 9, 1)",3,7,0,0.0,0.0,T2505C10,9,1
"('T2505C10', 9, 2)",3,13,0,0.0,0.0,T2505C10,9,2
"('T2505C10', 9, 3)",3,65,0,0.0,0.0,T2505C10,9,3
"('T2505C10', 10, 1)",4,7,0,0.0,0.0,T2505C10,10,1
"('T2505C10', 10, 2)",4,16,0,0.0,0.0,T2505C10,10,2
"('T2505C10', 10, 3)",4,99,0,0.0,0.0,T2505C10,10,3
"('T2505C10', 12, 1)",8,7,0,0.0,0.0,T2505C10,12,1
"('T2505C10', 12, 2)",8,21,0,0.0,0.0,T2505C10,12,2
"('T2505C10', 12, 3)",8,247,1,0.125,0.004048582995951417,T2505C10,12,3
"('T2505C10', 13, 1)",3,8,0,0.0,0.0,T2505C10,13,1
"('T2505C10', 13, 2)",3,26,0,0.0,0.0,T2505C10,13,2
"('T2505C10', 13, 3)",3,401,2,0.6666666666666666,0.004987531172069825,T2505C10,13,3
"('T2505C10', 14, 1)",7,8,0,0.0,0.0,T2505C10,14,1
"('T2505C10', 14, 2)",7,28,0,0.0,0.0,T2505C10,14,2
"('T2505C10', 14, 3)",7,604,1,0.14285714285714285,0.0016556291390728477,T2505C10,14,3
"('T2505C10', 15, 1)",2,8,0,0.0,0.0,T2505C10,15,1
"('T2505C10', 15, 2)",2,29,0,0.0,0.0,T2505C10,15,2
"('T2505C10', 15, 3)",2,780,0,0.0,0.0,T2505C10,15,3
"('T2505C10', 16, 1)",1,9,0,0.0,0.0,T2505C10,16,1
"('T2505C10', 16, 2)",1,79,0,0.0,0.0,T2505C10,16,2
"('T2505C10', 16, 3)",1,1291,0,0.0,0.0,T2505C10,16,3
"('T2505C10', 17, 1)",3,9,1,0.3333333333333333,0.1111111111111111,T2505C10,17,1
"('T2505C10', 17, 2)",3,88,1,0.3333333333333333,0.011363636363636364,T2505C10,17,2
"('T2505C10', 17, 3)",3,1546,2,0.6666666666666666,0.00129366106080207,T2505C10,17,3
"('T2505C10', 18, 1)",1,9,0,0.0,0.0,T2505C10,18,1
"('T2505C10', 18, 2)",1,103,0,0.0,0.0,T2505C10,18,2
"('T2505C10', 18, 3)",1,2014,1,1.0,0.0004965243296921549,T2505C10,18,3
"('T2505C10', 19, 1)",1,11,0,0.0,0.0,T2505C10,19,1
"('T2505C10', 19, 2)",1,166,0,0.0,0.0,T2505C10,19,2
"('T2505C10', 19, 3)",1,2898,1,1.0,0.0003450655624568668,T2505C10,19,3
"('T736C2', 16, 1)",4,3,0,0.0,0.0,T736C2,16,1
"('T736C2', 16, 2)",4,44,0,0.0,0.0,T736C2,16,2
"('T736C2', 16, 3)",4,482,2,0.5,0.004149377593360996,T736C2,16,3
"('T736C2', 17, 1)",6,6,0,0.0,0.0,T736C2,17,1
"('T736C2', 17, 2)",6,179,1,0.16666666666666666,0.00558659217877095,T736C2,17,2
"('T736C2', 17, 3)",6,1179,1,0.16666666666666666,0.0008481764206955047,T736C2,17,3
"('T736C2', 18, 1)",3,9,0,0.0,0.0,T736C2,18,1
"('T736C2', 18, 2)",3,337,1,0.3333333333333333,0.002967359050445104,T736C2,18,2
"('T736C2', 18, 3)",3,2581,3,1.0,0.001162340178225494,T736C2,18,3
"('T736C2', 19, 1)",2,9,0,0.0,0.0,T736C2,19,1
"('T736C2', 19, 2)",2,409,0,0.0,0.0,T736C2,19,2
"('T736C2', 19, 3)",2,3213,0,0.0,0.0,T736C2,19,3
"('T1514C9', 9, 1)",61,2,0,0.0,0.0,T1514C9,9,1
"('T1514C9', 9, 2)",61,4,0,0.0,0.0,T1514C9,9,2
"('T1514C9', 9, 3)",61,11,0,0.0,0.0,T1514C9,9,3
"('T1514C9', 10, 1)",53,2,0,0.0,0.0,T1514C9,10,1
"('T1514C9', 10, 2)",53,8,1,0.018867924528301886,0.125,T1514C9,10,2
"('T1514C9', 10, 3)",53,17,1,0.018867924528301886,0.058823529411764705,T1514C9,10,3
"('T1514C9', 11, 1)",27,2,0,0.0,0.0,T1514C9,11,1
"('T1514C9', 11, 2)",27,16,1,0.037037037037037035,0.0625,T1514C9,11,2
"('T1514C9', 11, 3)",27,39,1,0.037037037037037035,0.02564102564102564,T1514C9,11,3
"('T1514C9', 12, 1)",20,2,0,0.0,0.0,T1514C9,12,1
"('T1514C9', 12, 2)",20,21,0,0.0,0.0,T1514C9,12,2
"('T1514C9', 12, 3)",20,54,0,0.0,0.0,T1514C9,12,3
"('T1514C9', 13, 1)",14,2,0,0.0,0.0,T1514C9,13,1
"('T1514C9', 13, 2)",14,26,0,0.0,0.0,T1514C9,13,2
"('T1514C9', 13, 3)",14,78,0,0.0,0.0,T1514C9,13,3
"('T1514C9', 14, 1)",3,3,0,0.0,0.0,T1514C9,14,1
"('T1514C9', 14, 2)",3,37,0,0.0,0.0,T1514C9,14,2
"('T1514C9', 14, 3)",3,201,0,0.0,0.0,T1514C9,14,3
"('T1514C9', 19, 1)",5,5,0,0.0,0.0,T1514C9,19,1
"('T1514C9', 19, 2)",5,394,4,0.8,0.01015228426395939,T1514C9,19,2
"('T1514C9', 19, 3)",5,2673,4,0.8,0.0014964459408903852,T1514C9,19,3
"('T733C3', 12, 1)",49,2,0,0.0,0.0,T733C3,12,1
"('T733C3', 12, 2)",49,2,0,0.0,0.0,T733C3,12,2
"('T733C3', 12, 3)",49,2,0,0.0,0.0,T733C3,12,3
"('T733C3', 13, 1)",7,3,0,0.0,0.0,T733C3,13,1
"('T733C3', 13, 2)",7,7,0,0.0,0.0,T733C3,13,2
"('T733C3', 13, 3)",7,150,0,0.0,0.0,T733C3,13,3
"('T733C3', 14, 1)",4,3,0,0.0,0.0,T733C3,14,1
"('T733C3', 14, 2)",4,9,0,0.0,0.0,T733C3,14,2
"('T733C3', 14, 3)",4,253,0,0.0,0.0,T733C3,14,3
"('T733C3', 15, 1)",3,3,0,0.0,0.0,T733C3,15,1
"('T733C3', 15, 2)",3,11,0,0.0,0.0,T733C3,15,2
"('T733C3', 15, 3)",3,311,0,0.0,0.0,T733C3,15,3
"('T733C3', 16, 1)",2,3,0,0.0,0.0,T733C3,16,1
"('T733C3', 16, 2)",2,12,0,0.0,0.0,T733C3,16,2
"('T733C3', 16, 3)",2,390,0,0.0,0.0,T733C3,16,3
"('T733C3', 17, 1)",1,3,0,0.0,0.0,T733C3,17,1
"('T733C3', 17, 2)",1,14,0,0.0,0.0,T733C3,17,2
"('T733C3', 17, 3)",1,708,0,0.0,0.0,T733C3,17,3
"('T733C3', 18, 1)",2,9,0,0.0,0.0,T733C3,18,1
"('T733C3', 18, 2)",2,84,0,0.0,0.0,T733C3,18,2
"('T733C3', 18, 3)",2,1639,1,0.5,0.0006101281269066504,T733C3,18,3
"('T471C17', 8, 1)",15,2,0,0.0,0.0,T471C17,8,1
"('T471C17', 8, 2)",15,2,0,0.0,0.0,T471C17,8,2
"('T471C17', 8, 3)",15,2,0,0.0,0.0,T471C17,8,3
"('T471C17', 9, 1)",9,3,0,0.0,0.0,T471C17,9,1
"('T471C17', 9, 2)",9,13,0,0.0,0.0,T471C17,9,2
"('T471C17', 9, 3)",9,57,0,0.0,0.0,T471C17,9,3
"('T471C17', 10, 1)",11,4,0,0.0,0.0,T471C17,10,1
"('T471C17', 10, 2)",11,27,0,0.0,0.0,T471C17,10,2
"('T471C17', 10, 3)",11,109,0,0.0,0.0,T471C17,10,3
"('T471C17', 11, 1)",7,5,0,0.0,0.0,T471C17,11,1
"('T471C17', 11, 2)",7,36,0,0.0,0.0,T471C17,11,2
"('T471C17', 11, 3)",7,146,0,0.0,0.0,T471C17,11,3
"('T471C17', 12, 1)",11,9,0,0.0,0.0,T471C17,12,1
"('T471C17', 12, 2)",11,58,0,0.0,0.0,T471C17,12,2
"('T471C17', 12, 3)",11,325,1,0.09090909090909091,0.003076923076923077,T471C17,12,3
"('T471C17', 13, 1)",4,11,0,0.0,0.0,T471C17,13,1
"('T471C17', 13, 2)",4,70,0,0.0,0.0,T471C17,13,2
"('T471C17', 13, 3)",4,429,1,0.25,0.002331002331002331,T471C17,13,3
"('T471C17', 14, 1)",2,11,0,0.0,0.0,T471C17,14,1
"('T471C17', 14, 2)",2,82,0,0.0,0.0,T471C17,14,2
"('T471C17', 14, 3)",2,573,0,0.0,0.0,T471C17,14,3
"('T471C17', 15, 1)",11,14,2,0.18181818181818182,0.14285714285714285,T471C17,15,1
"('T471C17', 15, 2)",11,107,4,0.36363636363636365,0.037383177570093455,T471C17,15,2
"('T471C17', 15, 3)",11,887,7,0.6363636363636364,0.007891770011273957,T471C17,15,3
"('T471C17', 16, 1)",3,14,0,0.0,0.0,T471C17,16,1
"('T471C17', 16, 2)",3,129,0,0.0,0.0,T471C17,16,2
"('T471C17', 16, 3)",3,1222,0,0.0,0.0,T471C17,16,3
"('T471C17', 17, 1)",9,16,0,0.0,0.0,T471C17,17,1
"('T471C17', 17, 2)",9,158,1,0.1111111111111111,0.006329113924050633,T471C17,17,2
"('T471C17', 17, 3)",9,1989,6,0.6666666666666666,0.0030165912518853697,T471C17,17,3
"('T471C17', 18, 1)",5,16,0,0.0,0.0,T471C17,18,1
"('T471C17', 18, 2)",5,205,0,0.0,0.0,T471C17,18,2
"('T471C17', 18, 3)",5,2670,3,0.6,0.0011235955056179776,T471C17,18,3
"('T843C2', 5, 1)",55,2,0,0.0,0.0,T843C2,5,1
"('T843C2', 5, 2)",55,2,0,0.0,0.0,T843C2,5,2
"('T843C2', 5, 3)",55,2,0,0.0,0.0,T843C2,5,3
"('T843C2', 6, 1)",40,2,0,0.0,0.0,T843C2,6,1
"('T843C2', 6, 2)",40,2,0,0.0,0.0,T843C2,6,2
"('T843C2', 6, 3)",40,2,0,0.0,0.0,T843C2,6,3
"('T843C2', 7, 1)",23,2,0,0.0,0.0,T843C2,7,1
"('T843C2', 7, 2)",23,2,0,0.0,0.0,T843C2,7,2
"('T843C2', 7, 3)",23,2,0,0.0,0.0,T843C2,7,3
"('T843C2', 8, 1)",11,2,0,0.0,0.0,T843C2,8,1
"('T843C2', 8, 2)",11,2,0,0.0,0.0,T843C2,8,2
"('T843C2', 8, 3)",11,2,0,0.0,0.0,T843C2,8,3
"('T843C2', 9, 1)",9,2,0,0.0,0.0,T843C2,9,1
"('T843C2', 9, 2)",9,2,0,0.0,0.0,T843C2,9,2
"('T843C2', 9, 3)",9,2,0,0.0,0.0,T843C2,9,3
"('T843C2', 10, 1)",4,2,0,0.0,0.0,T843C2,10,1
"('T843C2', 10, 2)",4,2,0,0.0,0.0,T843C2,10,2
"('T843C2', 10, 3)",4,2,0,0.0,0.0,T843C2,10,3
"('T843C2', 11, 1)",4,2,0,0.0,0.0,T843C2,11,1
"('T843C2', 11, 2)",4,3,0,0.0,0.0,T843C2,11,2
"('T843C2', 11, 3)",4,13,0,0.0,0.0,T843C2,11,3
"('T843C2', 12, 1)",3,2,0,0.0,0.0,T843C2,12,1
"('T843C2', 12, 2)",3,3,0,0.0,0.0,T843C2,12,2
"('T843C2', 12, 3)",3,16,0,0.0,0.0,T843C2,12,3
"('T843C2', 13, 1)",4,5,0,0.0,0.0,T843C2,13,1
"('T843C2', 13, 2)",4,25,0,0.0,0.0,T843C2,13,2
"('T843C2', 13, 3)",4,252,0,0.0,0.0,T843C2,13,3
"('T843C2', 14, 1)",7,6,0,0.0,0.0,T843C2,14,1
"('T843C2', 14, 2)",7,31,0,0.0,0.0,T843C2,14,2
"('T843C2', 14, 3)",7,356,0,0.0,0.0,T843C2,14,3
"('T843C2', 15, 1)",7,6,0,0.0,0.0,T843C2,15,1
"('T843C2', 15, 2)",7,35,0,0.0,0.0,T843C2,15,2
"('T843C2', 15, 3)",7,452,0,0.0,0.0,T843C2,15,3
"('T843C2', 16, 1)",1,7,0,0.0,0.0,T843C2,16,1
"('T843C2', 16, 2)",1,53,0,0.0,0.0,T843C2,16,2
"('T843C2', 16, 3)",1,621,0,0.0,0.0,T843C2,16,3
"('T843C2', 17, 1)",14,9,0,0.0,0.0,T843C2,17,1
"('T843C2', 17, 2)",14,100,3,0.21428571428571427,0.03,T843C2,17,2
"('T843C2', 17, 3)",14,1147,9,0.6428571428571429,0.007846556233653008,T843C2,17,3
"('T843C2', 18, 1)",4,10,0,0.0,0.0,T843C2,18,1
"('T843C2', 18, 2)",4,132,0,0.0,0.0,T843C2,18,2
"('T843C2', 18, 3)",4,1725,3,0.75,0.0017391304347826088,T843C2,18,3
"('T843C2', 19, 1)",2,11,0,0.0,0.0,T843C2,19,1
"('T843C2', 19, 2)",2,153,0,0.0,0.0,T843C2,19,2
"('T843C2', 19, 3)",2,2081,2,1.0,0.0009610764055742432,T843C2,19,3
"('T1921C3', 17, 1)",5,3,1,0.2,0.3333333333333333,T1921C3,17,1
"('T1921C3', 17, 2)",5,133,1,0.2,0.007518796992481203,T1921C3,17,2
"('T1921C3', 17, 3)",5,991,1,0.2,0.0010090817356205853,T1921C3,17,3
"('T1514C1', 14, 1)",22,2,0,0.0,0.0,T1514C1,14,1
"('T1514C1', 14, 2)",22,3,0,0.0,0.0,T1514C1,14,2
"('T1514C1', 14, 3)",22,4,0,0.0,0.0,T1514C1,14,3
"('T1514C1', 15, 1)",7,2,0,0.0,0.0,T1514C1,15,1
"('T1514C1', 15, 2)",7,5,0,0.0,0.0,T1514C1,15,2
"('T1514C1', 15, 3)",7,7,0,0.0,0.0,T1514C1,15,3
"('T1514C1', 16, 1)",5,4,0,0.0,0.0,T1514C1,16,1
"('T1514C1', 16, 2)",5,52,1,0.2,0.019230769230769232,T1514C1,16,2
"('T1514C1', 16, 3)",5,532,1,0.2,0.0018796992481203006,T1514C1,16,3
"('T1514C1', 17, 1)",1,4,0,0.0,0.0,T1514C1,17,1
"('T1514C1', 17, 2)",1,75,0,0.0,0.0,T1514C1,17,2
"('T1514C1', 17, 3)",1,867,0,0.0,0.0,T1514C1,17,3
"('T1514C1', 18, 1)",1,4,0,0.0,0.0,T1514C1,18,1
"('T1514C1', 18, 2)",1,117,0,0.0,0.0,T1514C1,18,2
"('T1514C1', 18, 3)",1,1558,0,0.0,0.0,T1514C1,18,3
"('T55C24', 12, 1)",7,2,0,0.0,0.0,T55C24,12,1
"('T55C24', 12, 2)",7,2,0,0.0,0.0,T55C24,12,2
"('T55C24', 12, 3)",7,2,0,0.0,0.0,T55C24,12,3
"('T55C24', 13, 1)",12,2,0,0.0,0.0,T55C24,13,1
"('T55C24', 13, 2)",12,2,0,0.0,0.0,T55C24,13,2
"('T55C24', 13, 3)",12,2,0,0.0,0.0,T55C24,13,3
"('T55C24', 14, 1)",4,2,0,0.0,0.0,T55C24,14,1
"('T55C24', 14, 2)",4,2,0,0.0,0.0,T55C24,14,2
"('T55C24', 14, 3)",4,2,0,0.0,0.0,T55C24,14,3
"('T55C24', 15, 1)",3,2,0,0.0,0.0,T55C24,15,1
"('T55C24', 15, 2)",3,2,0,0.0,0.0,T55C24,15,2
"('T55C24', 15, 3)",3,2,0,0.0,0.0,T55C24,15,3
"('T55C24', 16, 1)",5,2,0,0.0,0.0,T55C24,16,1
"('T55C24', 16, 2)",5,2,0,0.0,0.0,T55C24,16,2
"('T55C24', 16, 3)",5,2,0,0.0,0.0,T55C24,16,3
"('T55C24', 17, 1)",9,2,0,0.0,0.0,T55C24,17,1
"('T55C24', 17, 2)",9,2,0,0.0,0.0,T55C24,17,2
"('T55C24', 17, 3)",9,2,0,0.0,0.0,T55C24,17,3
"('T55C24', 18, 1)",2,2,0,0.0,0.0,T55C24,18,1
"('T55C24', 18, 2)",2,2,0,0.0,0.0,T55C24,18,2
"('T55C24', 18, 3)",2,2,0,0.0,0.0,T55C24,18,3
"('T1365C2', 16, 1)",8,2,0,0.0,0.0,T1365C2,16,1
"('T1365C2', 16, 2)",8,22,0,0.0,0.0,T1365C2,16,2
"('T1365C2', 16, 3)",8,102,0,0.0,0.0,T1365C2,16,3
"('T1365C2', 17, 1)",7,2,0,0.0,0.0,T1365C2,17,1
"('T1365C2', 17, 2)",7,33,0,0.0,0.0,T1365C2,17,2
"('T1365C2', 17, 3)",7,173,1,0.14285714285714285,0.005780346820809248,T1365C2,17,3
"('T1365C2', 18, 1)",1,8,0,0.0,0.0,T1365C2,18,1
"('T1365C2', 18, 2)",1,224,0,0.0,0.0,T1365C2,18,2
"('T1365C2', 18, 3)",1,1655,0,0.0,0.0,T1365C2,18,3
"('T1365C2', 19, 1)",2,9,0,0.0,0.0,T1365C2,19,1
"('T1365C2', 19, 2)",2,290,0,0.0,0.0,T1365C2,19,2
"('T1365C2', 19, 3)",2,2250,2,1.0,0.0008888888888888889,T1365C2,19,3
"('T403C6', 16, 1)",2,2,0,0.0,0.0,T403C6,16,1
"('T403C6', 16, 2)",2,35,0,0.0,0.0,T403C6,16,2
"('T403C6', 16, 3)",2,576,1,0.5,0.001736111111111111,T403C6,16,3
"('T403C6', 17, 1)",2,5,0,0.0,0.0,T403C6,17,1
"('T403C6', 17, 2)",2,204,0,0.0,0.0,T403C6,17,2
"('T403C6', 17, 3)",2,2449,2,1.0,0.0008166598611678236,T403C6,17,3
"('T403C6', 18, 1)",3,17,0,0.0,0.0,T403C6,18,1
"('T403C6', 18, 2)",3,597,3,1.0,0.005025125628140704,T403C6,18,2
"('T403C6', 18, 3)",3,4521,3,1.0,0.0006635700066357001,T403C6,18,3
"('T403C6', 19, 1)",1,34,0,0.0,0.0,T403C6,19,1
"('T403C6', 19, 2)",1,919,0,0.0,0.0,T403C6,19,2
"('T403C6', 19, 3)",1,6588,1,1.0,0.00015179113539769278,T403C6,19,3
"('T1557C9', 17, 1)",5,3,0,0.0,0.0,T1557C9,17,1
"('T1557C9', 17, 2)",5,101,1,0.2,0.009900990099009901,T1557C9,17,2
"('T1557C9', 17, 3)",5,824,1,0.2,0.0012135922330097086,T1557C9,17,3
"('T1557C9', 18, 1)",6,4,0,0.0,0.0,T1557C9,18,1
"('T1557C9', 18, 2)",6,141,0,0.0,0.0,T1557C9,18,2
"('T1557C9', 18, 3)",6,1514,1,0.16666666666666666,0.0006605019815059445,T1557C9,18,3
"('T1557C9', 19, 1)",1,6,0,0.0,0.0,T1557C9,19,1
"('T1557C9', 19, 2)",1,217,0,0.0,0.0,T1557C9,19,2
"('T1557C9', 19, 3)",1,2535,0,0.0,0.0,T1557C9,19,3
"('T1740C9', 14, 1)",9,2,0,0.0,0.0,T1740C9,14,1
"('T1740C9', 14, 2)",9,3,0,0.0,0.0,T1740C9,14,2
"('T1740C9', 14, 3)",9,18,0,0.0,0.0,T1740C9,14,3
"('T1740C9', 15, 1)",7,6,0,0.0,0.0,T1740C9,15,1
"('T1740C9', 15, 2)",7,166,0,0.0,0.0,T1740C9,15,2
"('T1740C9', 15, 3)",7,1577,2,0.2857142857142857,0.0012682308180088776,T1740C9,15,3
"('T1740C9', 18, 1)",1,12,0,0.0,0.0,T1740C9,18,1
"('T1740C9', 18, 2)",1,587,0,0.0,0.0,T1740C9,18,2
"('T1740C9', 18, 3)",1,4721,1,1.0,0.00021181952976064393,T1740C9,18,3
"('T1740C9', 19, 1)",2,15,0,0.0,0.0,T1740C9,19,1
"('T1740C9', 19, 2)",2,784,1,0.5,0.0012755102040816326,T1740C9,19,2
"('T1740C9', 19, 3)",2,6327,2,1.0,0.000316105579263474,T1740C9,19,3
"('T314C4', 8, 1)",48,2,1,0.020833333333333332,0.5,T314C4,8,1
"('T314C4', 8, 2)",48,2,1,0.020833333333333332,0.5,T314C4,8,2
"('T314C4', 8, 3)",48,2,1,0.020833333333333332,0.5,T314C4,8,3
"('T314C4', 9, 1)",13,2,0,0.0,0.0,T314C4,9,1
"('T314C4', 9, 2)",13,2,0,0.0,0.0,T314C4,9,2
"('T314C4', 9, 3)",13,2,0,0.0,0.0,T314C4,9,3
"('T314C4', 11, 1)",15,2,0,0.0,0.0,T314C4,11,1
"('T314C4', 11, 2)",15,3,0,0.0,0.0,T314C4,11,2
"('T314C4', 11, 3)",15,3,0,0.0,0.0,T314C4,11,3
"('T314C4', 12, 1)",8,2,0,0.0,0.0,T314C4,12,1
"('T314C4', 12, 2)",8,3,0,0.0,0.0,T314C4,12,2
"('T314C4', 12, 3)",8,3,0,0.0,0.0,T314C4,12,3
"('T314C4', 15, 1)",6,2,0,0.0,0.0,T314C4,15,1
"('T314C4', 15, 2)",6,6,0,0.0,0.0,T314C4,15,2
"('T314C4', 15, 3)",6,55,1,0.16666666666666666,0.01818181818181818,T314C4,15,3
"('T314C4', 17, 1)",1,18,0,0.0,0.0,T314C4,17,1
"('T314C4', 17, 2)",1,246,0,0.0,0.0,T314C4,17,2
"('T314C4', 17, 3)",1,2929,1,1.0,0.0003414134516899966,T314C4,17,3
"('T1869C17', 9, 1)",19,2,0,0.0,0.0,T1869C17,9,1
"('T1869C17', 9, 2)",19,3,0,0.0,0.0,T1869C17,9,2
"('T1869C17', 9, 3)",19,5,0,0.0,0.0,T1869C17,9,3
"('T1869C17', 10, 1)",19,2,0,0.0,0.0,T1869C17,10,1
"('T1869C17', 10, 2)",19,3,0,0.0,0.0,T1869C17,10,2
"('T1869C17', 10, 3)",19,5,0,0.0,0.0,T1869C17,10,3
"('T1869C17', 11, 1)",9,2,0,0.0,0.0,T1869C17,11,1
"('T1869C17', 11, 2)",9,3,0,0.0,0.0,T1869C17,11,2
"('T1869C17', 11, 3)",9,6,0,0.0,0.0,T1869C17,11,3
"('T1869C17', 12, 1)",14,3,0,0.0,0.0,T1869C17,12,1
"('T1869C17', 12, 2)",14,14,0,0.0,0.0,T1869C17,12,2
"('T1869C17', 12, 3)",14,62,0,0.0,0.0,T1869C17,12,3
"('T1869C17', 13, 1)",10,3,1,0.1,0.3333333333333333,T1869C17,13,1
"('T1869C17', 13, 2)",10,14,1,0.1,0.07142857142857142,T1869C17,13,2
"('T1869C17', 13, 3)",10,68,2,0.2,0.029411764705882353,T1869C17,13,3
"('T1869C17', 14, 1)",7,4,0,0.0,0.0,T1869C17,14,1
"('T1869C17', 14, 2)",7,17,0,0.0,0.0,T1869C17,14,2
"('T1869C17', 14, 3)",7,92,1,0.14285714285714285,0.010869565217391304,T1869C17,14,3
"('T1869C17', 15, 1)",13,6,0,0.0,0.0,T1869C17,15,1
"('T1869C17', 15, 2)",13,21,1,0.07692307692307693,0.047619047619047616,T1869C17,15,2
"('T1869C17', 15, 3)",13,112,1,0.07692307692307693,0.008928571428571428,T1869C17,15,3
"('T1869C17', 16, 1)",8,6,0,0.0,0.0,T1869C17,16,1
"('T1869C17', 16, 2)",8,28,0,0.0,0.0,T1869C17,16,2
"('T1869C17', 16, 3)",8,176,1,0.125,0.005681818181818182,T1869C17,16,3
"('T1869C17', 17, 1)",13,6,0,0.0,0.0,T1869C17,17,1
"('T1869C17', 17, 2)",13,28,0,0.0,0.0,T1869C17,17,2
"('T1869C17', 17, 3)",13,193,4,0.3076923076923077,0.02072538860103627,T1869C17,17,3
"('T1869C17', 18, 1)",9,11,0,0.0,0.0,T1869C17,18,1
"('T1869C17', 18, 2)",9,477,0,0.0,0.0,T1869C17,18,2
"('T1869C17', 18, 3)",9,3610,3,0.3333333333333333,0.0008310249307479224,T1869C17,18,3
"('T1869C17', 19, 1)",1,12,0,0.0,0.0,T1869C17,19,1
"('T1869C17', 19, 2)",1,575,0,0.0,0.0,T1869C17,19,2
"('T1869C17', 19, 3)",1,4300,0,0.0,0.0,T1869C17,19,3
"('T974C4', 11, 1)",4,2,0,0.0,0.0,T974C4,11,1
"('T974C4', 11, 2)",4,3,0,0.0,0.0,T974C4,11,2
"('T974C4', 11, 3)",4,85,0,0.0,0.0,T974C4,11,3
"('T974C4', 12, 1)",2,2,0,0.0,0.0,T974C4,12,1
"('T974C4', 12, 2)",2,3,0,0.0,0.0,T974C4,12,2
"('T974C4', 12, 3)",2,101,0,0.0,0.0,T974C4,12,3
"('T974C4', 13, 1)",20,2,0,0.0,0.0,T974C4,13,1
"('T974C4', 13, 2)",20,3,0,0.0,0.0,T974C4,13,2
"('T974C4', 13, 3)",20,127,0,0.0,0.0,T974C4,13,3
"('T974C4', 14, 1)",3,4,0,0.0,0.0,T974C4,14,1
"('T974C4', 14, 2)",3,11,0,0.0,0.0,T974C4,14,2
"('T974C4', 14, 3)",3,274,0,0.0,0.0,T974C4,14,3
"('T974C4', 15, 1)",1,6,0,0.0,0.0,T974C4,15,1
"('T974C4', 15, 2)",1,18,0,0.0,0.0,T974C4,15,2
"('T974C4', 15, 3)",1,462,0,0.0,0.0,T974C4,15,3
"('T974C4', 16, 1)",1,8,0,0.0,0.0,T974C4,16,1
"('T974C4', 16, 2)",1,30,0,0.0,0.0,T974C4,16,2
"('T974C4', 16, 3)",1,665,1,1.0,0.0015037593984962407,T974C4,16,3
"('T664C2', 13, 1)",8,2,0,0.0,0.0,T664C2,13,1
"('T664C2', 13, 2)",8,12,0,0.0,0.0,T664C2,13,2
"('T664C2', 13, 3)",8,103,0,0.0,0.0,T664C2,13,3
"('T664C2', 14, 1)",6,4,0,0.0,0.0,T664C2,14,1
"('T664C2', 14, 2)",6,54,0,0.0,0.0,T664C2,14,2
"('T664C2', 14, 3)",6,351,0,0.0,0.0,T664C2,14,3
"('T664C2', 15, 1)",3,4,0,0.0,0.0,T664C2,15,1
"('T664C2', 15, 2)",3,69,0,0.0,0.0,T664C2,15,2
"('T664C2', 15, 3)",3,625,0,0.0,0.0,T664C2,15,3
"('T664C2', 16, 1)",2,4,0,0.0,0.0,T664C2,16,1
"('T664C2', 16, 2)",2,87,0,0.0,0.0,T664C2,16,2
"('T664C2', 16, 3)",2,769,0,0.0,0.0,T664C2,16,3
"('T112C10', 2, 1)",9,2,0,0.0,0.0,T112C10,2,1
"('T112C10', 2, 2)",9,2,0,0.0,0.0,T112C10,2,2
"('T112C10', 2, 3)",9,2,0,0.0,0.0,T112C10,2,3
"('T112C10', 3, 1)",122,3,0,0.0,0.0,T112C10,3,1
"('T112C10', 3, 2)",122,3,0,0.0,0.0,T112C10,3,2
"('T112C10', 3, 3)",122,3,0,0.0,0.0,T112C10,3,3
"('T112C10', 4, 1)",99,4,0,0.0,0.0,T112C10,4,1
"('T112C10', 4, 2)",99,4,0,0.0,0.0,T112C10,4,2
"('T112C10', 4, 3)",99,4,0,0.0,0.0,T112C10,4,3
"('T112C10', 5, 1)",20,9,0,0.0,0.0,T112C10,5,1
"('T112C10', 5, 2)",20,9,0,0.0,0.0,T112C10,5,2
"('T112C10', 5, 3)",20,9,0,0.0,0.0,T112C10,5,3
"('T112C10', 6, 1)",6,11,0,0.0,0.0,T112C10,6,1
"('T112C10', 6, 2)",6,15,0,0.0,0.0,T112C10,6,2
"('T112C10', 6, 3)",6,16,0,0.0,0.0,T112C10,6,3
"('T112C10', 7, 1)",3,18,0,0.0,0.0,T112C10,7,1
"('T112C10', 7, 2)",3,46,0,0.0,0.0,T112C10,7,2
"('T112C10', 7, 3)",3,88,0,0.0,0.0,T112C10,7,3
"('T112C10', 8, 1)",3,24,0,0.0,0.0,T112C10,8,1
"('T112C10', 8, 2)",3,59,0,0.0,0.0,T112C10,8,2
"('T112C10', 8, 3)",3,132,0,0.0,0.0,T112C10,8,3
"('T112C10', 10, 1)",2,35,0,0.0,0.0,T112C10,10,1
"('T112C10', 10, 2)",2,114,0,0.0,0.0,T112C10,10,2
"('T112C10', 10, 3)",2,429,1,0.5,0.002331002331002331,T112C10,10,3
"('T112C10', 11, 1)",2,41,0,0.0,0.0,T112C10,11,1
"('T112C10', 11, 2)",2,161,0,0.0,0.0,T112C10,11,2
"('T112C10', 11, 3)",2,732,0,0.0,0.0,T112C10,11,3
"('T112C10', 12, 1)",1,52,0,0.0,0.0,T112C10,12,1
"('T112C10', 12, 2)",1,201,0,0.0,0.0,T112C10,12,2
"('T112C10', 12, 3)",1,1062,0,0.0,0.0,T112C10,12,3
"('T112C10', 15, 1)",1,79,0,0.0,0.0,T112C10,15,1
"('T112C10', 15, 2)",1,724,1,1.0,0.0013812154696132596,T112C10,15,2
"('T112C10', 15, 3)",1,3315,1,1.0,0.00030165912518853697,T112C10,15,3
"('T112C10', 16, 1)",1,86,0,0.0,0.0,T112C10,16,1
"('T112C10', 16, 2)",1,831,0,0.0,0.0,T112C10,16,2
"('T112C10', 16, 3)",1,4148,1,1.0,0.00024108003857280618,T112C10,16,3
"('T112C10', 19, 1)",1,103,0,0.0,0.0,T112C10,19,1
"('T112C10', 19, 2)",1,1301,0,0.0,0.0,T112C10,19,2
"('T112C10', 19, 3)",1,7095,1,1.0,0.00014094432699083862,T112C10,19,3
"('T334C6', 12, 1)",20,2,0,0.0,0.0,T334C6,12,1
"('T334C6', 12, 2)",20,22,0,0.0,0.0,T334C6,12,2
"('T334C6', 12, 3)",20,142,0,0.0,0.0,T334C6,12,3
"('T334C6', 13, 1)",10,2,0,0.0,0.0,T334C6,13,1
"('T334C6', 13, 2)",10,28,0,0.0,0.0,T334C6,13,2
"('T334C6', 13, 3)",10,211,0,0.0,0.0,T334C6,13,3
"('T716C12', 13, 1)",8,4,0,0.0,0.0,T716C12,13,1
"('T716C12', 13, 2)",8,10,0,0.0,0.0,T716C12,13,2
"('T716C12', 13, 3)",8,76,1,0.125,0.013157894736842105,T716C12,13,3
"('T716C12', 14, 1)",5,4,0,0.0,0.0,T716C12,14,1
"('T716C12', 14, 2)",5,10,0,0.0,0.0,T716C12,14,2
"('T716C12', 14, 3)",5,98,0,0.0,0.0,T716C12,14,3
"('T716C12', 18, 1)",1,49,0,0.0,0.0,T716C12,18,1
"('T716C12', 18, 2)",1,333,1,1.0,0.003003003003003003,T716C12,18,2
"('T716C12', 18, 3)",1,3160,1,1.0,0.00031645569620253165,T716C12,18,3
"('T793C3', 17, 1)",1,2,0,0.0,0.0,T793C3,17,1
"('T793C3', 17, 2)",1,6,0,0.0,0.0,T793C3,17,2
"('T793C3', 17, 3)",1,72,0,0.0,0.0,T793C3,17,3
"('T793C3', 18, 1)",1,7,0,0.0,0.0,T793C3,18,1
"('T793C3', 18, 2)",1,270,0,0.0,0.0,T793C3,18,2
"('T793C3', 18, 3)",1,2783,1,1.0,0.00035932446999640676,T793C3,18,3
"('T588C6', 18, 1)",1,4,0,0.0,0.0,T588C6,18,1
"('T588C6', 18, 2)",1,109,0,0.0,0.0,T588C6,18,2
"('T588C6', 18, 3)",1,1245,1,1.0,0.0008032128514056225,T588C6,18,3
"('T74C11', 6, 1)",29,2,0,0.0,0.0,T74C11,6,1
"('T74C11', 6, 2)",29,2,0,0.0,0.0,T74C11,6,2
"('T74C11', 6, 3)",29,2,0,0.0,0.0,T74C11,6,3
"('T74C11', 7, 1)",14,3,0,0.0,0.0,T74C11,7,1
"('T74C11', 7, 2)",14,3,0,0.0,0.0,T74C11,7,2
"('T74C11', 7, 3)",14,3,0,0.0,0.0,T74C11,7,3
"('T74C11', 8, 1)",3,4,0,0.0,0.0,T74C11,8,1
"('T74C11', 8, 2)",3,6,0,0.0,0.0,T74C11,8,2
"('T74C11', 8, 3)",3,12,0,0.0,0.0,T74C11,8,3
"('T74C11', 9, 1)",2,6,0,0.0,0.0,T74C11,9,1
"('T74C11', 9, 2)",2,11,0,0.0,0.0,T74C11,9,2
"('T74C11', 9, 3)",2,27,0,0.0,0.0,T74C11,9,3
"('T74C11', 12, 1)",1,15,0,0.0,0.0,T74C11,12,1
"('T74C11', 12, 2)",1,36,0,0.0,0.0,T74C11,12,2
"('T74C11', 12, 3)",1,176,0,0.0,0.0,T74C11,12,3
"('T74C11', 13, 1)",5,19,0,0.0,0.0,T74C11,13,1
"('T74C11', 13, 2)",5,43,0,0.0,0.0,T74C11,13,2
"('T74C11', 13, 3)",5,308,0,0.0,0.0,T74C11,13,3
"('T74C11', 14, 1)",1,27,0,0.0,0.0,T74C11,14,1
"('T74C11', 14, 2)",1,83,1,1.0,0.012048192771084338,T74C11,14,2
"('T74C11', 14, 3)",1,706,1,1.0,0.00141643059490085,T74C11,14,3
"('T74C11', 16, 1)",2,39,0,0.0,0.0,T74C11,16,1
"('T74C11', 16, 2)",2,218,1,0.5,0.0045871559633027525,T74C11,16,2
"('T74C11', 16, 3)",2,1949,1,0.5,0.000513083632632119,T74C11,16,3
"('T1141C17', 5, 1)",32,5,0,0.0,0.0,T1141C17,5,1
"('T1141C17', 5, 2)",32,6,1,0.03125,0.16666666666666666,T1141C17,5,2
"('T1141C17', 5, 3)",32,7,1,0.03125,0.14285714285714285,T1141C17,5,3
"('T1141C17', 6, 1)",80,5,1,0.0125,0.2,T1141C17,6,1
"('T1141C17', 6, 2)",80,6,1,0.0125,0.16666666666666666,T1141C17,6,2
"('T1141C17', 6, 3)",80,8,1,0.0125,0.125,T1141C17,6,3
"('T1141C17', 7, 1)",21,6,1,0.047619047619047616,0.16666666666666666,T1141C17,7,1
"('T1141C17', 7, 2)",21,7,1,0.047619047619047616,0.14285714285714285,T1141C17,7,2
"('T1141C17', 7, 3)",21,11,2,0.09523809523809523,0.18181818181818182,T1141C17,7,3
"('T1141C17', 8, 1)",16,6,0,0.0,0.0,T1141C17,8,1
"('T1141C17', 8, 2)",16,7,0,0.0,0.0,T1141C17,8,2
"('T1141C17', 8, 3)",16,12,0,0.0,0.0,T1141C17,8,3
"('T1141C17', 9, 1)",11,6,0,0.0,0.0,T1141C17,9,1
"('T1141C17', 9, 2)",11,8,0,0.0,0.0,T1141C17,9,2
"('T1141C17', 9, 3)",11,15,0,0.0,0.0,T1141C17,9,3
"('T1141C17', 10, 1)",16,6,0,0.0,0.0,T1141C17,10,1
"('T1141C17', 10, 2)",16,10,0,0.0,0.0,T1141C17,10,2
"('T1141C17', 10, 3)",16,24,1,0.0625,0.041666666666666664,T1141C17,10,3
"('T1141C17', 11, 1)",9,6,0,0.0,0.0,T1141C17,11,1
"('T1141C17', 11, 2)",9,11,0,0.0,0.0,T1141C17,11,2
"('T1141C17', 11, 3)",9,32,0,0.0,0.0,T1141C17,11,3
"('T1141C17', 12, 1)",10,6,0,0.0,0.0,T1141C17,12,1
"('T1141C17', 12, 2)",10,12,0,0.0,0.0,T1141C17,12,2
"('T1141C17', 12, 3)",10,41,0,0.0,0.0,T1141C17,12,3
"('T1141C17', 13, 1)",11,6,0,0.0,0.0,T1141C17,13,1
"('T1141C17', 13, 2)",11,15,0,0.0,0.0,T1141C17,13,2
"('T1141C17', 13, 3)",11,79,1,0.09090909090909091,0.012658227848101266,T1141C17,13,3
"('T1141C17', 14, 1)",6,6,0,0.0,0.0,T1141C17,14,1
"('T1141C17', 14, 2)",6,18,0,0.0,0.0,T1141C17,14,2
"('T1141C17', 14, 3)",6,147,0,0.0,0.0,T1141C17,14,3
"('T1141C17', 15, 1)",9,6,0,0.0,0.0,T1141C17,15,1
"('T1141C17', 15, 2)",9,20,0,0.0,0.0,T1141C17,15,2
"('T1141C17', 15, 3)",9,195,2,0.2222222222222222,0.010256410256410256,T1141C17,15,3
"('T1141C17', 16, 1)",8,7,0,0.0,0.0,T1141C17,16,1
"('T1141C17', 16, 2)",8,24,0,0.0,0.0,T1141C17,16,2
"('T1141C17', 16, 3)",8,262,0,0.0,0.0,T1141C17,16,3
"('T1141C17', 17, 1)",12,7,0,0.0,0.0,T1141C17,17,1
"('T1141C17', 17, 2)",12,27,0,0.0,0.0,T1141C17,17,2
"('T1141C17', 17, 3)",12,327,2,0.16666666666666666,0.0061162079510703364,T1141C17,17,3
"('T1141C17', 18, 1)",8,7,0,0.0,0.0,T1141C17,18,1
"('T1141C17', 18, 2)",8,38,0,0.0,0.0,T1141C17,18,2
"('T1141C17', 18, 3)",8,461,2,0.25,0.004338394793926247,T1141C17,18,3
"('T1141C17', 19, 1)",2,7,0,0.0,0.0,T1141C17,19,1
"('T1141C17', 19, 2)",2,42,0,0.0,0.0,T1141C17,19,2
"('T1141C17', 19, 3)",2,544,0,0.0,0.0,T1141C17,19,3
"('T1434C8', 8, 1)",30,2,0,0.0,0.0,T1434C8,8,1
"('T1434C8', 8, 2)",30,3,0,0.0,0.0,T1434C8,8,2
"('T1434C8', 8, 3)",30,4,0,0.0,0.0,T1434C8,8,3
"('T1434C8', 9, 1)",25,2,0,0.0,0.0,T1434C8,9,1
"('T1434C8', 9, 2)",25,3,0,0.0,0.0,T1434C8,9,2
"('T1434C8', 9, 3)",25,5,0,0.0,0.0,T1434C8,9,3
"('T1434C8', 10, 1)",20,2,0,0.0,0.0,T1434C8,10,1
"('T1434C8', 10, 2)",20,6,0,0.0,0.0,T1434C8,10,2
"('T1434C8', 10, 3)",20,10,0,0.0,0.0,T1434C8,10,3
"('T1434C8', 11, 1)",20,2,0,0.0,0.0,T1434C8,11,1
"('T1434C8', 11, 2)",20,7,0,0.0,0.0,T1434C8,11,2
"('T1434C8', 11, 3)",20,12,0,0.0,0.0,T1434C8,11,3
"('T1434C8', 12, 1)",15,3,0,0.0,0.0,T1434C8,12,1
"('T1434C8', 12, 2)",15,12,0,0.0,0.0,T1434C8,12,2
"('T1434C8', 12, 3)",15,23,0,0.0,0.0,T1434C8,12,3
"('T1434C8', 13, 1)",15,5,0,0.0,0.0,T1434C8,13,1
"('T1434C8', 13, 2)",15,27,0,0.0,0.0,T1434C8,13,2
"('T1434C8', 13, 3)",15,165,2,0.13333333333333333,0.012121212121212121,T1434C8,13,3
"('T1434C8', 14, 1)",12,6,0,0.0,0.0,T1434C8,14,1
"('T1434C8', 14, 2)",12,40,0,0.0,0.0,T1434C8,14,2
"('T1434C8', 14, 3)",12,248,0,0.0,0.0,T1434C8,14,3
"('T1434C8', 15, 1)",22,7,0,0.0,0.0,T1434C8,15,1
"('T1434C8', 15, 2)",22,50,0,0.0,0.0,T1434C8,15,2
"('T1434C8', 15, 3)",22,436,2,0.09090909090909091,0.0045871559633027525,T1434C8,15,3
"('T1434C8', 16, 1)",6,7,0,0.0,0.0,T1434C8,16,1
"('T1434C8', 16, 2)",6,61,0,0.0,0.0,T1434C8,16,2
"('T1434C8', 16, 3)",6,554,3,0.5,0.005415162454873646,T1434C8,16,3
"('T1434C8', 17, 1)",4,9,0,0.0,0.0,T1434C8,17,1
"('T1434C8', 17, 2)",4,190,0,0.0,0.0,T1434C8,17,2
"('T1434C8', 17, 3)",4,1089,0,0.0,0.0,T1434C8,17,3
"('T1434C8', 18, 1)",1,10,0,0.0,0.0,T1434C8,18,1
"('T1434C8', 18, 2)",1,291,1,1.0,0.003436426116838488,T1434C8,18,2
"('T1434C8', 18, 3)",1,1898,1,1.0,0.0005268703898840885,T1434C8,18,3
"('T312C13', 8, 1)",22,2,0,0.0,0.0,T312C13,8,1
"('T312C13', 8, 2)",22,6,0,0.0,0.0,T312C13,8,2
"('T312C13', 8, 3)",22,10,0,0.0,0.0,T312C13,8,3
"('T312C13', 10, 1)",20,2,0,0.0,0.0,T312C13,10,1
"('T312C13', 10, 2)",20,9,0,0.0,0.0,T312C13,10,2
"('T312C13', 10, 3)",20,24,0,0.0,0.0,T312C13,10,3
"('T312C13', 11, 1)",24,2,0,0.0,0.0,T312C13,11,1
"('T312C13', 11, 2)",24,9,0,0.0,0.0,T312C13,11,2
"('T312C13', 11, 3)",24,31,1,0.041666666666666664,0.03225806451612903,T312C13,11,3
"('T312C13', 12, 1)",32,2,1,0.03125,0.5,T312C13,12,1
"('T312C13', 12, 2)",32,10,1,0.03125,0.1,T312C13,12,2
"('T312C13', 12, 3)",32,68,3,0.09375,0.04411764705882353,T312C13,12,3
"('T312C13', 13, 1)",10,2,0,0.0,0.0,T312C13,13,1
"('T312C13', 13, 2)",10,11,0,0.0,0.0,T312C13,13,2
"('T312C13', 13, 3)",10,95,0,0.0,0.0,T312C13,13,3
"('T312C13', 14, 1)",7,2,0,0.0,0.0,T312C13,14,1
"('T312C13', 14, 2)",7,13,0,0.0,0.0,T312C13,14,2
"('T312C13', 14, 3)",7,112,2,0.2857142857142857,0.017857142857142856,T312C13,14,3
"('T312C13', 15, 1)",23,2,0,0.0,0.0,T312C13,15,1
"('T312C13', 15, 2)",23,14,3,0.13043478260869565,0.21428571428571427,T312C13,15,2
"('T312C13', 15, 3)",23,218,4,0.17391304347826086,0.01834862385321101,T312C13,15,3
"('T312C13', 16, 1)",11,2,0,0.0,0.0,T312C13,16,1
"('T312C13', 16, 2)",11,14,0,0.0,0.0,T312C13,16,2
"('T312C13', 16, 3)",11,255,1,0.09090909090909091,0.00392156862745098,T312C13,16,3
"('T312C13', 17, 1)",4,2,0,0.0,0.0,T312C13,17,1
"('T312C13', 17, 2)",4,15,0,0.0,0.0,T312C13,17,2
"('T312C13', 17, 3)",4,394,2,0.5,0.005076142131979695,T312C13,17,3
"('T312C13', 18, 1)",1,2,0,0.0,0.0,T312C13,18,1
"('T312C13', 18, 2)",1,15,0,0.0,0.0,T312C13,18,2
"('T312C13', 18, 3)",1,469,0,0.0,0.0,T312C13,18,3
"('T312C13', 19, 1)",1,5,0,0.0,0.0,T312C13,19,1
"('T312C13', 19, 2)",1,398,0,0.0,0.0,T312C13,19,2
"('T312C13', 19, 3)",1,3156,1,1.0,0.0003168567807351077,T312C13,19,3
"('T501C2', 17, 1)",5,2,0,0.0,0.0,T501C2,17,1
"('T501C2', 17, 2)",5,6,0,0.0,0.0,T501C2,17,2
"('T501C2', 17, 3)",5,75,0,0.0,0.0,T501C2,17,3
"('T767C3', 18, 1)",1,7,0,0.0,0.0,T767C3,18,1
"('T767C3', 18, 2)",1,347,0,0.0,0.0,T767C3,18,2
"('T767C3', 18, 3)",1,3236,0,0.0,0.0,T767C3,18,3
"('T767C3', 19, 1)",1,17,0,0.0,0.0,T767C3,19,1
"('T767C3', 19, 2)",1,614,0,0.0,0.0,T767C3,19,2
"('T767C3', 19, 3)",1,5591,1,1.0,0.00017885888034340904,T767C3,19,3
"('T1476C3', 8, 1)",134,2,0,0.0,0.0,T1476C3,8,1
"('T1476C3', 8, 2)",134,4,0,0.0,0.0,T1476C3,8,2
"('T1476C3', 8, 3)",134,4,0,0.0,0.0,T1476C3,8,3
"('T1476C3', 9, 1)",28,2,0,0.0,0.0,T1476C3,9,1
"('T1476C3', 9, 2)",28,7,0,0.0,0.0,T1476C3,9,2
"('T1476C3', 9, 3)",28,10,0,0.0,0.0,T1476C3,9,3
"('T1476C3', 10, 1)",20,2,0,0.0,0.0,T1476C3,10,1
"('T1476C3', 10, 2)",20,11,0,0.0,0.0,T1476C3,10,2
"('T1476C3', 10, 3)",20,16,0,0.0,0.0,T1476C3,10,3
"('T1476C3', 11, 1)",19,2,0,0.0,0.0,T1476C3,11,1
"('T1476C3', 11, 2)",19,17,0,0.0,0.0,T1476C3,11,2
"('T1476C3', 11, 3)",19,154,0,0.0,0.0,T1476C3,11,3
"('T1476C3', 14, 1)",11,3,0,0.0,0.0,T1476C3,14,1
"('T1476C3', 14, 2)",11,48,0,0.0,0.0,T1476C3,14,2
"('T1476C3', 14, 3)",11,614,3,0.2727272727272727,0.004885993485342019,T1476C3,14,3
"('T1476C3', 15, 1)",1,3,0,0.0,0.0,T1476C3,15,1
"('T1476C3', 15, 2)",1,57,0,0.0,0.0,T1476C3,15,2
"('T1476C3', 15, 3)",1,918,0,0.0,0.0,T1476C3,15,3
"('T1476C3', 16, 1)",2,3,0,0.0,0.0,T1476C3,16,1
"('T1476C3', 16, 2)",2,75,1,0.5,0.013333333333333334,T1476C3,16,2
"('T1476C3', 16, 3)",2,1272,1,0.5,0.0007861635220125787,T1476C3,16,3
"('T1476C3', 17, 1)",1,8,0,0.0,0.0,T1476C3,17,1
"('T1476C3', 17, 2)",1,179,0,0.0,0.0,T1476C3,17,2
"('T1476C3', 17, 3)",1,2241,0,0.0,0.0,T1476C3,17,3
"('T1405C3', 10, 1)",23,2,0,0.0,0.0,T1405C3,10,1
"('T1405C3', 10, 2)",23,72,0,0.0,0.0,T1405C3,10,2
"('T1405C3', 10, 3)",23,165,0,0.0,0.0,T1405C3,10,3
"('T1405C3', 11, 1)",21,2,0,0.0,0.0,T1405C3,11,1
"('T1405C3', 11, 2)",21,84,0,0.0,0.0,T1405C3,11,2
"('T1405C3', 11, 3)",21,229,1,0.047619047619047616,0.004366812227074236,T1405C3,11,3
"('T1405C3', 12, 1)",24,2,0,0.0,0.0,T1405C3,12,1
"('T1405C3', 12, 2)",24,100,0,0.0,0.0,T1405C3,12,2
"('T1405C3', 12, 3)",24,320,2,0.08333333333333333,0.00625,T1405C3,12,3
"('T1405C3', 13, 1)",4,2,0,0.0,0.0,T1405C3,13,1
"('T1405C3', 13, 2)",4,126,0,0.0,0.0,T1405C3,13,2
"('T1405C3', 13, 3)",4,515,0,0.0,0.0,T1405C3,13,3
"('T1405C3', 14, 1)",4,2,0,0.0,0.0,T1405C3,14,1
"('T1405C3', 14, 2)",4,146,0,0.0,0.0,T1405C3,14,2
"('T1405C3', 14, 3)",4,653,0,0.0,0.0,T1405C3,14,3
"('T1405C3', 15, 1)",6,7,0,0.0,0.0,T1405C3,15,1
"('T1405C3', 15, 2)",6,180,0,0.0,0.0,T1405C3,15,2
"('T1405C3', 15, 3)",6,1109,1,0.16666666666666666,0.0009017132551848512,T1405C3,15,3
"('T1405C3', 16, 1)",1,11,0,0.0,0.0,T1405C3,16,1
"('T1405C3', 16, 2)",1,223,0,0.0,0.0,T1405C3,16,2
"('T1405C3', 16, 3)",1,1725,0,0.0,0.0,T1405C3,16,3
"('T1405C3', 17, 1)",1,13,0,0.0,0.0,T1405C3,17,1
"('T1405C3', 17, 2)",1,268,1,1.0,0.0037313432835820895,T1405C3,17,2
"('T1405C3', 17, 3)",1,2348,1,1.0,0.00042589437819420784,T1405C3,17,3
"('T731C4', 8, 1)",16,2,0,0.0,0.0,T731C4,8,1
"('T731C4', 8, 2)",16,5,0,0.0,0.0,T731C4,8,2
"('T731C4', 8, 3)",16,13,0,0.0,0.0,T731C4,8,3
"('T731C4', 9, 1)",16,2,0,0.0,0.0,T731C4,9,1
"('T731C4', 9, 2)",16,9,0,0.0,0.0,T731C4,9,2
"('T731C4', 9, 3)",16,22,0,0.0,0.0,T731C4,9,3
"('T731C4', 13, 1)",1,2,0,0.0,0.0,T731C4,13,1
"('T731C4', 13, 2)",1,19,0,0.0,0.0,T731C4,13,2
"('T731C4', 13, 3)",1,63,0,0.0,0.0,T731C4,13,3
"('T731C4', 15, 1)",5,2,0,0.0,0.0,T731C4,15,1
"('T731C4', 15, 2)",5,30,0,0.0,0.0,T731C4,15,2
"('T731C4', 15, 3)",5,132,0,0.0,0.0,T731C4,15,3
"('T731C4', 17, 1)",2,4,0,0.0,0.0,T731C4,17,1
"('T731C4', 17, 2)",2,118,0,0.0,0.0,T731C4,17,2
"('T731C4', 17, 3)",2,671,0,0.0,0.0,T731C4,17,3
"('T731C4', 18, 1)",1,5,0,0.0,0.0,T731C4,18,1
"('T731C4', 18, 2)",1,149,0,0.0,0.0,T731C4,18,2
"('T731C4', 18, 3)",1,1286,0,0.0,0.0,T731C4,18,3
"('T1092C22', 12, 1)",8,2,0,0.0,0.0,T1092C22,12,1
"('T1092C22', 12, 2)",8,2,0,0.0,0.0,T1092C22,12,2
"('T1092C22', 12, 3)",8,2,0,0.0,0.0,T1092C22,12,3
"('T1092C22', 13, 1)",6,3,1,0.16666666666666666,0.3333333333333333,T1092C22,13,1
"('T1092C22', 13, 2)",6,11,1,0.16666666666666666,0.09090909090909091,T1092C22,13,2
"('T1092C22', 13, 3)",6,99,1,0.16666666666666666,0.010101010101010102,T1092C22,13,3
"('T1092C22', 14, 1)",5,4,0,0.0,0.0,T1092C22,14,1
"('T1092C22', 14, 2)",5,18,1,0.2,0.05555555555555555,T1092C22,14,2
"('T1092C22', 14, 3)",5,361,2,0.4,0.00554016620498615,T1092C22,14,3
"('T1092C22', 15, 1)",3,5,0,0.0,0.0,T1092C22,15,1
"('T1092C22', 15, 2)",3,29,0,0.0,0.0,T1092C22,15,2
"('T1092C22', 15, 3)",3,548,0,0.0,0.0,T1092C22,15,3
"('T1092C22', 16, 1)",1,8,0,0.0,0.0,T1092C22,16,1
"('T1092C22', 16, 2)",1,89,0,0.0,0.0,T1092C22,16,2
"('T1092C22', 16, 3)",1,1132,0,0.0,0.0,T1092C22,16,3
"('T27C2', 4, 1)",90,2,0,0.0,0.0,T27C2,4,1
"('T27C2', 4, 2)",90,2,0,0.0,0.0,T27C2,4,2
"('T27C2', 4, 3)",90,2,0,0.0,0.0,T27C2,4,3
"('T27C2', 5, 1)",63,2,0,0.0,0.0,T27C2,5,1
"('T27C2', 5, 2)",63,2,0,0.0,0.0,T27C2,5,2
"('T27C2', 5, 3)",63,2,0,0.0,0.0,T27C2,5,3
"('T27C2', 6, 1)",47,2,0,0.0,0.0,T27C2,6,1
"('T27C2', 6, 2)",47,2,0,0.0,0.0,T27C2,6,2
"('T27C2', 6, 3)",47,2,0,0.0,0.0,T27C2,6,3
"('T27C2', 7, 1)",20,2,0,0.0,0.0,T27C2,7,1
"('T27C2', 7, 2)",20,2,0,0.0,0.0,T27C2,7,2
"('T27C2', 7, 3)",20,2,0,0.0,0.0,T27C2,7,3
"('T27C2', 8, 1)",5,2,0,0.0,0.0,T27C2,8,1
"('T27C2', 8, 2)",5,3,0,0.0,0.0,T27C2,8,2
"('T27C2', 8, 3)",5,4,0,0.0,0.0,T27C2,8,3
"('T27C2', 9, 1)",6,2,0,0.0,0.0,T27C2,9,1
"('T27C2', 9, 2)",6,3,0,0.0,0.0,T27C2,9,2
"('T27C2', 9, 3)",6,6,0,0.0,0.0,T27C2,9,3
"('T27C2', 10, 1)",3,5,0,0.0,0.0,T27C2,10,1
"('T27C2', 10, 2)",3,18,0,0.0,0.0,T27C2,10,2
"('T27C2', 10, 3)",3,48,0,0.0,0.0,T27C2,10,3
"('T27C2', 11, 1)",2,6,0,0.0,0.0,T27C2,11,1
"('T27C2', 11, 2)",2,22,0,0.0,0.0,T27C2,11,2
"('T27C2', 11, 3)",2,74,0,0.0,0.0,T27C2,11,3
"('T27C2', 12, 1)",2,6,0,0.0,0.0,T27C2,12,1
"('T27C2', 12, 2)",2,26,0,0.0,0.0,T27C2,12,2
"('T27C2', 12, 3)",2,115,0,0.0,0.0,T27C2,12,3
"('T27C2', 13, 1)",3,9,0,0.0,0.0,T27C2,13,1
"('T27C2', 13, 2)",3,58,0,0.0,0.0,T27C2,13,2
"('T27C2', 13, 3)",3,259,1,0.3333333333333333,0.003861003861003861,T27C2,13,3
"('T27C2', 14, 1)",1,12,0,0.0,0.0,T27C2,14,1
"('T27C2', 14, 2)",1,76,0,0.0,0.0,T27C2,14,2
"('T27C2', 14, 3)",1,455,0,0.0,0.0,T27C2,14,3
"('T27C2', 15, 1)",1,18,0,0.0,0.0,T27C2,15,1
"('T27C2', 15, 2)",1,119,0,0.0,0.0,T27C2,15,2
"('T27C2', 15, 3)",1,1011,0,0.0,0.0,T27C2,15,3
"('T27C2', 18, 1)",1,38,0,0.0,0.0,T27C2,18,1
"('T27C2', 18, 2)",1,453,0,0.0,0.0,T27C2,18,2
"('T27C2', 18, 3)",1,4312,1,1.0,0.00023191094619666049,T27C2,18,3
"('T641C2', 17, 1)",11,3,0,0.0,0.0,T641C2,17,1
"('T641C2', 17, 2)",11,3,0,0.0,0.0,T641C2,17,2
"('T641C2', 17, 3)",11,3,0,0.0,0.0,T641C2,17,3
"('T641C2', 18, 1)",5,10,1,0.2,0.1,T641C2,18,1
"('T641C2', 18, 2)",5,232,2,0.4,0.008620689655172414,T641C2,18,2
"('T641C2', 18, 3)",5,1905,3,0.6,0.0015748031496062992,T641C2,18,3
"('T641C2', 19, 1)",5,17,0,0.0,0.0,T641C2,19,1
"('T641C2', 19, 2)",5,494,1,0.2,0.0020242914979757085,T641C2,19,2
"('T641C2', 19, 3)",5,4301,3,0.6,0.0006975122064636131,T641C2,19,3
"('T293C1', 12, 1)",5,2,0,0.0,0.0,T293C1,12,1
"('T293C1', 12, 2)",5,4,0,0.0,0.0,T293C1,12,2
"('T293C1', 12, 3)",5,13,0,0.0,0.0,T293C1,12,3
"('T293C1', 13, 1)",4,2,0,0.0,0.0,T293C1,13,1
"('T293C1', 13, 2)",4,8,0,0.0,0.0,T293C1,13,2
"('T293C1', 13, 3)",4,124,0,0.0,0.0,T293C1,13,3
"('T293C1', 14, 1)",3,2,0,0.0,0.0,T293C1,14,1
"('T293C1', 14, 2)",3,9,0,0.0,0.0,T293C1,14,2
"('T293C1', 14, 3)",3,166,0,0.0,0.0,T293C1,14,3
"('T293C1', 15, 1)",4,3,0,0.0,0.0,T293C1,15,1
"('T293C1', 15, 2)",4,11,0,0.0,0.0,T293C1,15,2
"('T293C1', 15, 3)",4,263,0,0.0,0.0,T293C1,15,3
"('T293C1', 16, 1)",2,4,0,0.0,0.0,T293C1,16,1
"('T293C1', 16, 2)",2,38,0,0.0,0.0,T293C1,16,2
"('T293C1', 16, 3)",2,522,0,0.0,0.0,T293C1,16,3
"('T293C1', 17, 1)",1,12,0,0.0,0.0,T293C1,17,1
"('T293C1', 17, 2)",1,194,1,1.0,0.005154639175257732,T293C1,17,2
"('T293C1', 17, 3)",1,2397,1,1.0,0.00041718815185648727,T293C1,17,3
"('T1785C1', 15, 1)",1,6,0,0.0,0.0,T1785C1,15,1
"('T1785C1', 15, 2)",1,109,0,0.0,0.0,T1785C1,15,2
"('T1785C1', 15, 3)",1,663,0,0.0,0.0,T1785C1,15,3
"('T2507C12', 17, 1)",4,2,0,0.0,0.0,T2507C12,17,1
"('T2507C12', 17, 2)",4,58,1,0.25,0.017241379310344827,T2507C12,17,2
"('T2507C12', 17, 3)",4,637,2,0.5,0.0031397174254317113,T2507C12,17,3
"('T2507C12', 18, 1)",10,2,0,0.0,0.0,T2507C12,18,1
"('T2507C12', 18, 2)",10,69,0,0.0,0.0,T2507C12,18,2
"('T2507C12', 18, 3)",10,974,1,0.1,0.001026694045174538,T2507C12,18,3
"('T877C3', 17, 1)",2,2,0,0.0,0.0,T877C3,17,1
"('T877C3', 17, 2)",2,248,0,0.0,0.0,T877C3,17,2
"('T877C3', 17, 3)",2,1453,0,0.0,0.0,T877C3,17,3
"('T877C3', 18, 1)",3,3,0,0.0,0.0,T877C3,18,1
"('T877C3', 18, 2)",3,351,0,0.0,0.0,T877C3,18,2
"('T877C3', 18, 3)",3,2462,1,0.3333333333333333,0.00040617384240454913,T877C3,18,3
"('T295C3', 17, 1)",1,2,0,0.0,0.0,T295C3,17,1
"('T295C3', 17, 2)",1,23,0,0.0,0.0,T295C3,17,2
"('T295C3', 17, 3)",1,453,0,0.0,0.0,T295C3,17,3
"('T346C6', 6, 1)",42,2,0,0.0,0.0,T346C6,6,1
"('T346C6', 6, 2)",42,2,0,0.0,0.0,T346C6,6,2
"('T346C6', 6, 3)",42,2,0,0.0,0.0,T346C6,6,3
"('T346C6', 7, 1)",22,3,0,0.0,0.0,T346C6,7,1
"('T346C6', 7, 2)",22,4,0,0.0,0.0,T346C6,7,2
"('T346C6', 7, 3)",22,5,0,0.0,0.0,T346C6,7,3
"('T346C6', 8, 1)",5,4,0,0.0,0.0,T346C6,8,1
"('T346C6', 8, 2)",5,5,0,0.0,0.0,T346C6,8,2
"('T346C6', 8, 3)",5,8,0,0.0,0.0,T346C6,8,3
"('T346C6', 9, 1)",10,7,0,0.0,0.0,T346C6,9,1
"('T346C6', 9, 2)",10,9,0,0.0,0.0,T346C6,9,2
"('T346C6', 9, 3)",10,16,0,0.0,0.0,T346C6,9,3
"('T346C6', 10, 1)",4,9,0,0.0,0.0,T346C6,10,1
"('T346C6', 10, 2)",4,29,0,0.0,0.0,T346C6,10,2
"('T346C6', 10, 3)",4,66,0,0.0,0.0,T346C6,10,3
"('T346C6', 11, 1)",2,14,0,0.0,0.0,T346C6,11,1
"('T346C6', 11, 2)",2,46,0,0.0,0.0,T346C6,11,2
"('T346C6', 11, 3)",2,150,0,0.0,0.0,T346C6,11,3
"('T346C6', 12, 1)",2,22,0,0.0,0.0,T346C6,12,1
"('T346C6', 12, 2)",2,142,0,0.0,0.0,T346C6,12,2
"('T346C6', 12, 3)",2,745,0,0.0,0.0,T346C6,12,3
"('T346C6', 13, 1)",1,28,0,0.0,0.0,T346C6,13,1
"('T346C6', 13, 2)",1,211,0,0.0,0.0,T346C6,13,2
"('T346C6', 13, 3)",1,1123,0,0.0,0.0,T346C6,13,3
"('T346C6', 14, 1)",1,31,0,0.0,0.0,T346C6,14,1
"('T346C6', 14, 2)",1,277,1,1.0,0.0036101083032490976,T346C6,14,2
"('T346C6', 14, 3)",1,1681,1,1.0,0.000594883997620464,T346C6,14,3
"('T346C6', 15, 1)",1,44,1,1.0,0.022727272727272728,T346C6,15,1
"('T346C6', 15, 2)",1,417,1,1.0,0.002398081534772182,T346C6,15,2
"('T346C6', 15, 3)",1,2742,1,1.0,0.00036469730123997083,T346C6,15,3
"('T1062C17', 11, 1)",9,2,0,0.0,0.0,T1062C17,11,1
"('T1062C17', 11, 2)",9,2,0,0.0,0.0,T1062C17,11,2
"('T1062C17', 11, 3)",9,2,0,0.0,0.0,T1062C17,11,3
"('T1062C17', 12, 1)",11,2,0,0.0,0.0,T1062C17,12,1
"('T1062C17', 12, 2)",11,3,0,0.0,0.0,T1062C17,12,2
"('T1062C17', 12, 3)",11,20,0,0.0,0.0,T1062C17,12,3
"('T1062C17', 13, 1)",10,2,1,0.1,0.5,T1062C17,13,1
"('T1062C17', 13, 2)",10,3,1,0.1,0.3333333333333333,T1062C17,13,2
"('T1062C17', 13, 3)",10,22,2,0.2,0.09090909090909091,T1062C17,13,3
"('T1062C17', 14, 1)",6,2,0,0.0,0.0,T1062C17,14,1
"('T1062C17', 14, 2)",6,3,0,0.0,0.0,T1062C17,14,2
"('T1062C17', 14, 3)",6,24,0,0.0,0.0,T1062C17,14,3
"('T1062C17', 15, 1)",8,2,0,0.0,0.0,T1062C17,15,1
"('T1062C17', 15, 2)",8,3,0,0.0,0.0,T1062C17,15,2
"('T1062C17', 15, 3)",8,30,0,0.0,0.0,T1062C17,15,3
"('T1062C17', 16, 1)",7,2,0,0.0,0.0,T1062C17,16,1
"('T1062C17', 16, 2)",7,3,0,0.0,0.0,T1062C17,16,2
"('T1062C17', 16, 3)",7,36,0,0.0,0.0,T1062C17,16,3
"('T1062C17', 17, 1)",9,2,0,0.0,0.0,T1062C17,17,1
"('T1062C17', 17, 2)",9,3,0,0.0,0.0,T1062C17,17,2
"('T1062C17', 17, 3)",9,40,1,0.1111111111111111,0.025,T1062C17,17,3
"('T1062C17', 18, 1)",13,4,0,0.0,0.0,T1062C17,18,1
"('T1062C17', 18, 2)",13,33,0,0.0,0.0,T1062C17,18,2
"('T1062C17', 18, 3)",13,423,2,0.15384615384615385,0.004728132387706856,T1062C17,18,3
"('T1062C17', 19, 1)",1,4,0,0.0,0.0,T1062C17,19,1
"('T1062C17', 19, 2)",1,38,0,0.0,0.0,T1062C17,19,2
"('T1062C17', 19, 3)",1,689,0,0.0,0.0,T1062C17,19,3
"('T1009C21', 14, 1)",65,2,0,0.0,0.0,T1009C21,14,1
"('T1009C21', 14, 2)",65,3,0,0.0,0.0,T1009C21,14,2
"('T1009C21', 14, 3)",65,4,0,0.0,0.0,T1009C21,14,3
"('T1009C21', 15, 1)",25,2,1,0.04,0.5,T1009C21,15,1
"('T1009C21', 15, 2)",25,4,1,0.04,0.25,T1009C21,15,2
"('T1009C21', 15, 3)",25,5,1,0.04,0.2,T1009C21,15,3
"('T1009C21', 16, 1)",15,2,0,0.0,0.0,T1009C21,16,1
"('T1009C21', 16, 2)",15,4,0,0.0,0.0,T1009C21,16,2
"('T1009C21', 16, 3)",15,6,0,0.0,0.0,T1009C21,16,3
"('T1009C21', 17, 1)",14,3,0,0.0,0.0,T1009C21,17,1
"('T1009C21', 17, 2)",14,7,0,0.0,0.0,T1009C21,17,2
"('T1009C21', 17, 3)",14,14,0,0.0,0.0,T1009C21,17,3
"('T1009C21', 18, 1)",8,4,0,0.0,0.0,T1009C21,18,1
"('T1009C21', 18, 2)",8,25,0,0.0,0.0,T1009C21,18,2
"('T1009C21', 18, 3)",8,454,1,0.125,0.0022026431718061676,T1009C21,18,3
"('T1009C21', 19, 1)",11,4,0,0.0,0.0,T1009C21,19,1
"('T1009C21', 19, 2)",11,37,0,0.0,0.0,T1009C21,19,2
"('T1009C21', 19, 3)",11,708,1,0.09090909090909091,0.0014124293785310734,T1009C21,19,3
"('T566C1', 4, 1)",182,2,0,0.0,0.0,T566C1,4,1
"('T566C1', 4, 2)",182,2,0,0.0,0.0,T566C1,4,2
"('T566C1', 4, 3)",182,2,0,0.0,0.0,T566C1,4,3
"('T566C1', 5, 1)",130,2,0,0.0,0.0,T566C1,5,1
"('T566C1', 5, 2)",130,2,0,0.0,0.0,T566C1,5,2
"('T566C1', 5, 3)",130,2,0,0.0,0.0,T566C1,5,3
"('T566C1', 6, 1)",77,2,0,0.0,0.0,T566C1,6,1
"('T566C1', 6, 2)",77,2,0,0.0,0.0,T566C1,6,2
"('T566C1', 6, 3)",77,2,0,0.0,0.0,T566C1,6,3
"('T566C1', 7, 1)",20,2,0,0.0,0.0,T566C1,7,1
"('T566C1', 7, 2)",20,2,0,0.0,0.0,T566C1,7,2
"('T566C1', 7, 3)",20,2,0,0.0,0.0,T566C1,7,3
"('T566C1', 8, 1)",8,5,0,0.0,0.0,T566C1,8,1
"('T566C1', 8, 2)",8,26,0,0.0,0.0,T566C1,8,2
"('T566C1', 8, 3)",8,98,0,0.0,0.0,T566C1,8,3
"('T566C1', 9, 1)",4,6,0,0.0,0.0,T566C1,9,1
"('T566C1', 9, 2)",4,36,0,0.0,0.0,T566C1,9,2
"('T566C1', 9, 3)",4,171,0,0.0,0.0,T566C1,9,3
"('T566C1', 10, 1)",2,7,0,0.0,0.0,T566C1,10,1
"('T566C1', 10, 2)",2,53,0,0.0,0.0,T566C1,10,2
"('T566C1', 10, 3)",2,310,0,0.0,0.0,T566C1,10,3
"('T566C1', 11, 1)",1,9,0,0.0,0.0,T566C1,11,1
"('T566C1', 11, 2)",1,69,0,0.0,0.0,T566C1,11,2
"('T566C1', 11, 3)",1,401,0,0.0,0.0,T566C1,11,3
"('T566C1', 12, 1)",1,9,0,0.0,0.0,T566C1,12,1
"('T566C1', 12, 2)",1,86,0,0.0,0.0,T566C1,12,2
"('T566C1', 12, 3)",1,515,0,0.0,0.0,T566C1,12,3
"('T566C1', 15, 1)",1,18,0,0.0,0.0,T566C1,15,1
"('T566C1', 15, 2)",1,371,0,0.0,0.0,T566C1,15,2
"('T566C1', 15, 3)",1,2438,1,1.0,0.00041017227235438887,T566C1,15,3
"('T566C1', 17, 1)",1,35,0,0.0,0.0,T566C1,17,1
"('T566C1', 17, 2)",1,917,1,1.0,0.0010905125408942203,T566C1,17,2
"('T566C1', 17, 3)",1,4767,1,1.0,0.00020977554017201594,T566C1,17,3
"('T498C1', 15, 1)",22,3,0,0.0,0.0,T498C1,15,1
"('T498C1', 15, 2)",22,8,1,0.045454545454545456,0.125,T498C1,15,2
"('T498C1', 15, 3)",22,187,7,0.3181818181818182,0.0374331550802139,T498C1,15,3
"('T498C1', 16, 1)",3,6,0,0.0,0.0,T498C1,16,1
"('T498C1', 16, 2)",3,57,1,0.3333333333333333,0.017543859649122806,T498C1,16,2
"('T498C1', 16, 3)",3,852,1,0.3333333333333333,0.0011737089201877935,T498C1,16,3
"('T498C1', 17, 1)",4,12,0,0.0,0.0,T498C1,17,1
"('T498C1', 17, 2)",4,179,2,0.5,0.0111731843575419,T498C1,17,2
"('T498C1', 17, 3)",4,2411,4,1.0,0.0016590626296142678,T498C1,17,3
"('T498C1', 18, 1)",3,31,0,0.0,0.0,T498C1,18,1
"('T498C1', 18, 2)",3,527,3,1.0,0.0056925996204933585,T498C1,18,2
"('T498C1', 18, 3)",3,4623,3,1.0,0.0006489292667099286,T498C1,18,3
"('T498C1', 19, 1)",2,51,0,0.0,0.0,T498C1,19,1
"('T498C1', 19, 2)",2,986,2,1.0,0.002028397565922921,T498C1,19,2
"('T498C1', 19, 3)",2,7805,2,1.0,0.00025624599615631005,T498C1,19,3
"('T952C3', 15, 1)",5,2,0,0.0,0.0,T952C3,15,1
"('T952C3', 15, 2)",5,2,0,0.0,0.0,T952C3,15,2
"('T952C3', 15, 3)",5,2,0,0.0,0.0,T952C3,15,3
"('T952C3', 16, 1)",1,2,0,0.0,0.0,T952C3,16,1
"('T952C3', 16, 2)",1,2,0,0.0,0.0,T952C3,16,2
"('T952C3', 16, 3)",1,2,0,0.0,0.0,T952C3,16,3
"('T952C3', 17, 1)",8,3,0,0.0,0.0,T952C3,17,1
"('T952C3', 17, 2)",8,9,0,0.0,0.0,T952C3,17,2
"('T952C3', 17, 3)",8,104,0,0.0,0.0,T952C3,17,3
"('T952C3', 18, 1)",1,8,0,0.0,0.0,T952C3,18,1
"('T952C3', 18, 2)",1,144,1,1.0,0.006944444444444444,T952C3,18,2
"('T952C3', 18, 3)",1,2252,1,1.0,0.0004440497335701599,T952C3,18,3
"('T1432C1', 14, 1)",9,2,0,0.0,0.0,T1432C1,14,1
"('T1432C1', 14, 2)",9,15,0,0.0,0.0,T1432C1,14,2
"('T1432C1', 14, 3)",9,317,0,0.0,0.0,T1432C1,14,3
"('T1432C1', 15, 1)",6,2,0,0.0,0.0,T1432C1,15,1
"('T1432C1', 15, 2)",6,20,0,0.0,0.0,T1432C1,15,2
"('T1432C1', 15, 3)",6,429,3,0.5,0.006993006993006993,T1432C1,15,3
"('T1432C1', 16, 1)",4,2,0,0.0,0.0,T1432C1,16,1
"('T1432C1', 16, 2)",4,22,0,0.0,0.0,T1432C1,16,2
"('T1432C1', 16, 3)",4,543,1,0.25,0.001841620626151013,T1432C1,16,3
"('T1432C1', 17, 1)",2,2,0,0.0,0.0,T1432C1,17,1
"('T1432C1', 17, 2)",2,26,0,0.0,0.0,T1432C1,17,2
"('T1432C1', 17, 3)",2,660,0,0.0,0.0,T1432C1,17,3
"('T1432C1', 18, 1)",3,9,0,0.0,0.0,T1432C1,18,1
"('T1432C1', 18, 2)",3,210,1,0.3333333333333333,0.004761904761904762,T1432C1,18,2
"('T1432C1', 18, 3)",3,2663,2,0.6666666666666666,0.0007510326699211416,T1432C1,18,3
"('T1432C1', 19, 1)",1,10,0,0.0,0.0,T1432C1,19,1
"('T1432C1', 19, 2)",1,252,0,0.0,0.0,T1432C1,19,2
"('T1432C1', 19, 3)",1,3247,1,1.0,0.0003079765937788728,T1432C1,19,3
"('T106C2', 11, 1)",3,2,0,0.0,0.0,T106C2,11,1
"('T106C2', 11, 2)",3,6,0,0.0,0.0,T106C2,11,2
"('T106C2', 11, 3)",3,26,0,0.0,0.0,T106C2,11,3
"('T106C2', 12, 1)",7,2,0,0.0,0.0,T106C2,12,1
"('T106C2', 12, 2)",7,7,0,0.0,0.0,T106C2,12,2
"('T106C2', 12, 3)",7,31,0,0.0,0.0,T106C2,12,3
"('T106C2', 13, 1)",6,2,0,0.0,0.0,T106C2,13,1
"('T106C2', 13, 2)",6,8,0,0.0,0.0,T106C2,13,2
"('T106C2', 13, 3)",6,36,0,0.0,0.0,T106C2,13,3
"('T106C2', 14, 1)",6,2,0,0.0,0.0,T106C2,14,1
"('T106C2', 14, 2)",6,10,0,0.0,0.0,T106C2,14,2
"('T106C2', 14, 3)",6,63,0,0.0,0.0,T106C2,14,3
"('T106C2', 15, 1)",3,5,0,0.0,0.0,T106C2,15,1
"('T106C2', 15, 2)",3,42,0,0.0,0.0,T106C2,15,2
"('T106C2', 15, 3)",3,396,0,0.0,0.0,T106C2,15,3
"('T106C2', 16, 1)",2,8,0,0.0,0.0,T106C2,16,1
"('T106C2', 16, 2)",2,86,0,0.0,0.0,T106C2,16,2
"('T106C2', 16, 3)",2,997,0,0.0,0.0,T106C2,16,3
"('T106C2', 17, 1)",2,12,0,0.0,0.0,T106C2,17,1
"('T106C2', 17, 2)",2,202,0,0.0,0.0,T106C2,17,2
"('T106C2', 17, 3)",2,2433,1,0.5,0.0004110152075626798,T106C2,17,3
"('T106C2', 18, 1)",1,13,0,0.0,0.0,T106C2,18,1
"('T106C2', 18, 2)",1,301,1,1.0,0.0033222591362126247,T106C2,18,2
"('T106C2', 18, 3)",1,3701,1,1.0,0.0002701972439881113,T106C2,18,3
"('T487C3', 13, 1)",3,2,0,0.0,0.0,T487C3,13,1
"('T487C3', 13, 2)",3,3,0,0.0,0.0,T487C3,13,2
"('T487C3', 13, 3)",3,4,0,0.0,0.0,T487C3,13,3
"('T487C3', 14, 1)",3,4,0,0.0,0.0,T487C3,14,1
"('T487C3', 14, 2)",3,18,0,0.0,0.0,T487C3,14,2
"('T487C3', 14, 3)",3,139,0,0.0,0.0,T487C3,14,3
"('T487C3', 15, 1)",9,7,0,0.0,0.0,T487C3,15,1
"('T487C3', 15, 2)",9,309,0,0.0,0.0,T487C3,15,2
"('T487C3', 15, 3)",9,1624,4,0.4444444444444444,0.0024630541871921183,T487C3,15,3
"('T487C3', 16, 1)",2,8,0,0.0,0.0,T487C3,16,1
"('T487C3', 16, 2)",2,375,0,0.0,0.0,T487C3,16,2
"('T487C3', 16, 3)",2,2112,0,0.0,0.0,T487C3,16,3


==> experiments/v24_Md0.2_mn0.2_ms0.22_tkn10_tkd20000_d3_nt100/random_stats.csv <==
concept;concept2;year;dist;all;before;after;ntopscore;norm

